A flow-based formulation for parallel machine scheduling using decision diagrams

We present a new flow-based formulation for identical parallel machine scheduling with a regular objective function and without idle time. The formulation is constructed with the help of a decision diagram that represents all job sequences that respect specific ordering rules. These rules rely on a partition of the planning horizon into, generally non-uniform, periods and do not exclude all optimal solutions, but they constrain solutions to adhere to a canonical form. The new formulation has numerous variables and constraints, and hence we apply a Dantzig-Wolfe decomposition in order to compute the linear programming relaxation in reasonable time; the resulting lower bound is stronger than the bound from the classical time-indexed formulation. We develop a branch-and-price framework that solves several instances from the literature for the first time. We compare the new formulation with the time-indexed and arc-time-indexed formulation by means of a series of computational experiments.

==> data/CG_allinstances_20191004.csv <==
n,m,Id,first_size_graph_AFFS,first_size_graph_AFFC,first_size_graph_AFBS,first_size_graph_AFBC,first_size_graph_AFZFS,first_size_graph_AFZFC,first_size_graph_AFZBS,first_size_graph_AFZBC,first_size_graph_TI,first_size_graph_ATI,gap_AFFS,gap_AFFC,gap_AFBS,gap_AFBC,gap_AFZFS,gap_AFZFC,gap_AFZBS,gap_AFZBC,gap_TI,gap_ATI,global_lower_bound_AFFS,global_lower_bound_AFFC,global_lower_bound_AFBS,global_lower_bound_AFBC,global_lower_bound_AFZFS,global_lower_bound_AFZFC,global_lower_bound_AFZBS,global_lower_bound_AFZBC,global_lower_bound_TI,global_lower_bound_ATI,global_upper_bound_AFFS,global_upper_bound_AFFC,global_upper_bound_AFBS,global_upper_bound_AFBC,global_upper_bound_AFZFS,global_upper_bound_AFZFC,global_upper_bound_AFZBS,global_upper_bound_AFZBC,global_upper_bound_TI,global_upper_bound_ATI,nb_generated_col_AFFS,nb_generated_col_AFFC,nb_generated_col_AFBS,nb_generated_col_AFBC,nb_generated_col_AFZFS,nb_generated_col_AFZFC,nb_generated_col_AFZBS,nb_generated_col_AFZBC,nb_generated_col_TI,nb_generated_col_ATI,opt_AFFS,opt_AFFC,opt_AFBS,opt_AFBC,opt_AFZFS,opt_AFZFC,opt_AFZBS,opt_AFZBC,opt_TI,opt_ATI,reduction_AFFS,reduction_AFFC,reduction_AFBS,reduction_AFBC,reduction_AFZFS,reduction_AFZFC,reduction_AFZBS,reduction_AFZBC,reduction_TI,reduction_ATI,tot_cputime_AFFS,tot_cputime_AFFC,tot_cputime_AFBS,tot_cputime_AFBC,tot_cputime_AFZFS,tot_cputime_AFZFC,tot_cputime_AFZBS,tot_cputime_AFZBC,tot_cputime_TI,tot_cputime_ATI,tot_lb_AFFS,tot_lb_AFFC,tot_lb_AFBS,tot_lb_AFBC,tot_lb_AFZFS,tot_lb_AFZFC,tot_lb_AFZBS,tot_lb_AFZBC,tot_lb_TI,tot_lb_ATI
40,2,1,63342,63342,63342,63342,63342,63342,63342,63342,41575,813151,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,0.037671232231656984,584,584,584,584,584,584,584,584,584,584,606,606,606,606,606,606,606,606,606,606,178,167,170,163,170,170,170,163,156,160,False,False,False,False,False,False,False,False,False,False,0.5544504436147508,0.5389157273130164,0.5529348615365328,0.5395156452189777,0.5344321303316215,0.5335796154126239,0.533705913919142,0.5337374885457715,0.29534576066637774,0.6893787254757242,1.1332440000000001,1.259026,0.9518190000000001,1.038206,1.724775,1.9948009999999998,1.220222,1.502246,0.569114,2.884728,0.7072470000000001,0.8431559999999999,0.556031,0.629076,1.303132,1.583364,0.7962600000000001,1.084271,0.155051,2.401238
40,2,6,60474,60474,60474,60474,60474,60474,60474,60474,39451,771815,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,3875,3875,3875,3875,3875,3875,3875,3875,3875,3875,3886,3886,3886,3886,3886,3886,3886,3886,3886,3886,241,226,258,240,252,226,258,240,251,244,False,False,False,False,False,False,False,False,False,False,0.7653040976160779,0.7524556007416004,0.7655521380962802,0.7365148658806013,0.7288752190903715,0.7263948142883488,0.730396534035612,0.7161094023759614,0.5975513928519542,0.8461496602154064,1.2124270000000001,1.462252,1.149569,1.200141,2.2192979999999998,1.894425,1.883371,2.012612,0.905654,3.7564839999999995,0.770316,1.052816,0.707186,0.8196450000000001,1.82476,1.503818,1.482173,1.607802,0.324381,3.160887
40,2,11,54204,54204,54204,54204,54204,54204,54204,54204,40136,785193,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,0.002606338612795727,9592,9592,9592,9592,9592,9592,9592,9592,9592,9592,9617,9617,9617,9617,9617,9617,9617,9617,9617,9617,265,270,268,260,265,270,268,260,261,258,False,False,False,False,False,False,False,False,False,False,0.7996457825843176,0.7835215113131222,0.7972474355988995,0.7877278429490863,0.7410154232023279,0.7368828868582229,0.735148697499536,0.7273632942084096,0.7352999800494494,0.8833407837297539,1.1235030000000001,1.472918,1.129881,1.232866,1.912349,1.868487,1.655564,1.9217799999999998,0.988517,3.912784,0.7345010000000001,1.0876629999999998,0.7297739999999999,0.8312370000000001,1.501012,1.436231,1.239718,1.504341,0.359034,3.3716209999999998
40,2,16,56874,56874,56874,56874,56874,56874,56874,56874,41084,803638,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0021686306267685754,0.0022733805424041964,0.002037724018486409,38273,38273,38273,38273,38273,38273,38273,38273,38269,38278,38356,38356,38356,38356,38356,38356,38356,38356,38356,38356,322,326,329,322,322,326,329,322,356,322,False,False,False,False,False,False,False,False,False,False,0.8178781165239323,0.8070119914054399,0.818352850145614,0.80549987690675,0.7213841122354435,0.7243028448724496,0.721559939502733,0.7245841685001128,0.8188345827860277,0.9253233421006407,1.599071,2.093134,1.296295,1.5293809999999999,2.04057,2.956916,2.3107849999999996,2.677771,1.621421,5.0476730000000005,1.042684,1.534384,0.74027,0.97719,1.466874,2.372716,1.7207,2.079991,0.744854,4.375717
40,2,21,43044,43044,43044,43044,43044,43044,43044,43044,36792,719985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.8725819800047303e-05,0.0,41048,41048,41048,41048,41048,41048,41048,41048,41046,41048,41048,41048,41048,41048,41048,41048,41048,41048,41048,41048,441,399,374,324,428,393,374,324,504,378,True,True,True,True,True,True,True,True,False,True,0.9999999999767679,0.9999999999767679,0.9999999999767679,0.9999999999767679,0.9999999999767679,0.8498745469554438,0.9999999999767679,0.8504785800378571,0.9559143291760188,0.947558629692358,1.642077,1.743098,1.444697,1.4015469999999999,2.612526,2.993693,2.267789,2.2881150000000003,2.566601,5.323625,1.085887,1.159133,0.878885,0.8406899999999999,2.0188639999999998,2.4224080000000003,1.674373,1.71143,1.572014,4.664874
40,2,26,68770,68770,68770,68770,68770,68770,68770,68770,42529,831836,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,0.0609756023200485,82,82,82,82,82,82,82,82,82,82,87,87,87,87,87,87,87,87,87,87,132,117,127,124,125,123,127,124,118,121,False,False,False,False,False,False,False,False,False,False,0.4613639668392997,0.44894576122656765,0.4613639668392997,0.4478697106231225,0.44580485676245746,0.446590082878485,0.44580485676245746,0.446590082878485,0.26445484257178736,0.5968784712364013,0.871699,1.0175100000000001,0.754984,0.879342,1.402024,1.597501,1.1574,1.174187,0.423592,2.276275,0.647493,0.7814180000000001,0.52083,0.6567810000000001,1.145818,1.342763,0.9002,0.9185690000000001,0.120476,1.8953209999999998
40,2,31,70274,70274,70274,70274,70274,70274,70274,70274,45835,896303,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.01436934535825081,0.016262330001966595,0.01436934535825081,3758,3758,3758,3758,3758,3758,3758,3758,3751,3758,3812,3812,3812,3812,3812,3812,3812,3812,3812,3812,255,236,255,236,287,240,255,236,223,240,False,False,False,False,False,False,False,False,False,False,0.7123829581251618,0.6991490451561154,0.6844779007786027,0.6606710874482644,0.660101886890456,0.6609556877271686,0.6597603665557709,0.6496001365988902,0.5651576306192831,0.8070540877350549,1.7496040000000002,1.716941,1.5603209999999998,1.65895,3.6862489999999997,2.648032,1.8886459999999998,2.259298,1.054772,4.889482,1.2584469999999999,1.2285540000000001,1.052251,1.165736,3.167322,2.143091,1.3658370000000002,1.7015930000000001,0.29367,4.341525
40,2,36,63816,63816,63816,63816,63816,63816,63816,63816,40515,792563,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.0047833427079503445,0.005160442854981758,0.0047833427079503445,10662,10662,10662,10662,10662,10662,10662,10662,10658,10662,10713,10713,10713,10713,10713,10713,10713,10713,10713,10713,287,272,270,277,287,272,270,277,286,262,False,False,False,False,False,False,False,False,False,False,0.8429547448783541,0.8287263382094032,0.8443650495041312,0.8317976682833177,0.8018678701140487,0.798013037470258,0.800050144151936,0.8009903472357874,0.820461557427608,0.922563884510225,1.8649419999999999,2.557401,1.7350740000000002,1.8508259999999999,3.20303,3.262122,2.364878,2.99922,2.099774,4.78136,0.904863,1.5835299999999999,0.746105,0.895855,2.169552,2.2784720000000003,1.402887,2.018055,0.518428,3.7367169999999996
40,2,41,62304,62304,62304,62304,62304,62304,62304,62304,41502,811789,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,30798,30798,30798,30798,30798,30798,30798,30798,30798,30798,30805,30805,30805,30805,30805,30805,30805,30805,30805,30805,491,441,448,464,491,441,448,464,464,452,False,False,False,False,False,False,False,False,False,False,0.9316737287986057,0.9216422701444267,0.9344664868879291,0.9188816127227966,0.8635721622871152,0.8505713918712993,0.8540061633144901,0.8638610682963556,0.9175943327811288,0.9420477488596889,2.636091,3.0263709999999997,2.0453240000000004,2.447736,4.475642,4.674161,3.198738,4.018395,2.257684,7.829391999999999,1.9736490000000002,2.3758310000000002,1.363996,1.78529,3.8017800000000004,3.9817620000000002,2.514106,3.349565,1.257099,6.9953410000000025
40,2,46,36270,36270,36270,36270,36270,36270,36270,36270,30177,590931,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,34146,607,517,609,486,578,517,609,486,651,491,True,True,True,True,True,True,True,True,True,True,0.9999999999724289,0.9999999999724289,0.9999999999724289,0.9999999999724289,0.9999999999724289,0.9187758477827743,0.9999999999724289,0.9166804521390494,0.9999999999668622,0.9475945584155382,2.3863990000000004,2.345671,2.120341,1.7287169999999998,2.698368,3.520836,3.235004,2.363674,2.820873,6.735086999999999,1.9827169999999998,1.931109,1.71721,1.2914709999999998,2.289254,3.090199,2.7964900000000004,1.944179,2.111477,6.2531339999999975
40,2,51,77844,77844,77844,77844,77844,77844,77844,77844,49253,962913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999871538,0.9999999999796967,0.9999999999989615,0.044898,0.051473000000000005,0.060733,0.058429999999999996,0.059491999999999996,0.056602,0.086979,0.060903,0.002196,0.158193,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,2,56,65080,65080,65080,65080,65080,65080,65080,65080,39184,766588,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,0.011867088513709743,1264,1264,1264,1264,1264,1264,1264,1264,1264,1264,1279,1279,1279,1279,1279,1279,1279,1279,1279,1279,192,183,191,180,186,187,191,180,183,182,False,False,False,False,False,False,False,False,False,False,0.5695605408640203,0.5371850030648865,0.5497848801390629,0.5584204056459985,0.5545789797087496,0.5506760909565047,0.5326674861626818,0.5533189920013319,0.45605349120926775,0.6855442558444881,0.931301,1.252474,1.005256,1.2426030000000001,1.609183,1.986506,1.582184,1.5013020000000001,0.815964,3.103259,0.5541,0.880108,0.620782,0.810303,1.152896,1.533407,1.135638,1.069496,0.225207,2.633138
40,2,61,66652,66652,66652,66652,66652,66652,66652,66652,39679,776261,0.017887186737016572,0.017076623591331955,0.017887186737016572,0.016716787531649756,0.017887186737016572,0.017076623591331955,0.017887186737016572,0.016716787531649756,0.01833805809856657,0.016716787531649756,11293,11302,11293,11306,11293,11302,11293,11306,11288,11306,11495,11495,11495,11495,11495,11495,11495,11495,11495,11495,311,299,297,326,311,299,297,326,329,299,False,False,False,False,False,False,False,False,False,False,0.6975334573501542,0.6894316749581494,0.7001290283757408,0.6946228170093228,0.6692072255795894,0.6733481365799474,0.6727780111523619,0.6815699453777596,0.6756470677014127,0.8891828908049108,1.614133,1.9990240000000001,2.142368,2.12537,3.358717,3.723786,2.5234669999999997,3.064347,1.936678,6.430907,0.729065,1.160241,1.319012,1.29386,2.513301,2.852433,1.6647439999999998,2.217066,0.657467,5.53369
40,2,66,67632,67632,67632,67632,67632,67632,67632,67632,41541,812570,0.0044987329505142976,0.004241389124895704,0.0044987329505142976,0.004241389124895704,0.0044987329505142976,0.004241389124895704,0.0044987329505142976,0.004241389124895704,0.005013816481493371,0.004241389124895704,35121,35130,35121,35130,35121,35130,35121,35130,35103,35130,35279,35279,35279,35279,35279,35279,35279,35279,35279,35279,299,287,305,289,299,287,305,289,300,278,False,False,False,False,False,False,False,False,False,False,0.7654660515619017,0.7660870593688479,0.7679500827896861,0.7626863023308097,0.6956174591806303,0.7084811923245139,0.6985154956130455,0.7055831558920987,0.7291591439606856,0.9075870386540144,2.243138,2.541563,1.9957049999999998,2.072311,3.0848720000000003,3.331723,2.965998,2.8193599999999996,2.054379,5.918979,1.422925,1.7136619999999998,1.158398,1.23315,2.218583,2.482273,2.138038,1.948145,0.650925,4.937378
40,2,71,52008,52008,52008,52008,52008,52008,52008,52008,36143,707268,0.00039638662291190065,0.00035464691762706853,0.00039638662291190065,0.00035464691762706853,0.00039638662291190065,0.00035464691762706853,0.00039638662291190065,0.00035464691762706853,0.00041725778177057957,0.00035464691762706853,47933,47935,47933,47935,47933,47935,47933,47935,47932,47935,47952,47952,47952,47952,47952,47952,47952,47952,47952,47952,438,392,427,409,426,392,427,409,492,379,False,False,False,False,False,False,False,False,False,False,0.9027072757863654,0.9027457314085766,0.909802338084337,0.8961313643882455,0.8187201968770436,0.8324103983842407,0.8282571911854281,0.8322181202731845,0.9000083003375479,0.940001527001165,1.8606060000000002,2.406879,1.842021,1.794668,2.591213,3.717574,2.936611,3.271161,2.349202,6.074318,1.266251,1.807318,1.246082,1.18316,1.9813049999999999,3.0933,2.3256900000000003,2.636159,1.322007,5.407799
40,2,76,66274,66274,66274,66274,66274,66274,66274,66274,39984,782229,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.9999999999849112,0.99999999997499,0.9999999999987216,0.053759,0.041533999999999995,0.061109000000000004,0.057249,0.06425299999999999,0.074125,0.068802,0.060354999999999985,0.003837,0.104749,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,2,81,65528,65528,65528,65528,65528,65528,65528,65528,37739,738390,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,451,451,451,451,451,451,451,451,451,451,607,607,607,607,607,607,607,607,607,607,202,227,221,223,202,221,221,223,198,199,False,False,False,False,False,False,False,False,False,False,0.5925405933251047,0.5821633500094285,0.592845806363801,0.5818581369707322,0.5805151996004683,0.5808204126391646,0.5806678061198165,0.5818581369707322,0.5482127242229997,0.788944866532877,1.712662,1.786879,1.3847530000000001,1.7617150000000001,2.782518,2.762512,2.166973,2.535174,1.5162870000000002,3.271589,0.9321020000000001,1.0122790000000002,0.616441,0.954677,1.9899380000000002,1.97124,1.383102,1.730848,0.319131,2.467098
40,2,86,70374,70374,70374,70374,70374,70374,70374,70374,39218,767169,0.009512683562228499,0.008839226136025308,0.009512683562228499,0.008839226136025308,0.009512683562228499,0.008839226136025308,0.009512683562228499,0.008839226136025308,0.011369336212390342,0.008839226136025308,5992,5996,5992,5996,5992,5996,5992,5996,5981,5996,6049,6049,6049,6049,6049,6049,6049,6049,6049,6049,344,343,353,347,352,373,353,347,325,328,False,False,False,False,False,False,False,False,False,False,0.8824992184488235,0.8789893994816412,0.8736038877870578,0.8744422655970325,0.8502287776614912,0.8588683320422477,0.8486657003886569,0.861738710306907,0.8587128359207835,0.9318272766483893,1.9544099999999998,2.35307,1.94554,2.303264,3.894649,4.687281,3.559539,3.215242,2.255195,6.148055,0.991029,1.3673799999999998,0.9646520000000001,1.313531,2.9079,3.709228,2.580954,2.239657,0.671379,5.094558999999999
40,2,91,70494,70494,70494,70494,70494,70494,70494,70494,41538,812450,0.00034527737269037163,0.0,0.00034527737269037163,0.0,0.00034527737269037163,0.0,0.00034527737269037163,0.0,0.000921269816543983,0.0,26066,26075,26066,26075,26066,26075,26066,26075,26051,26075,26075,26075,26075,26075,26075,26075,26075,26075,26075,26075,425,523,401,436,425,469,401,436,389,501,False,True,False,True,False,True,False,True,False,True,0.9722245864758389,0.9999999999858145,0.972196215266942,0.9693307231683643,0.9429738701032291,0.9641104207313516,0.9393139841555408,0.9601668226946951,0.9328325870062875,0.94753154040132,2.652965,4.363702,2.2332799999999997,2.3893419999999996,5.422728,6.417524,3.6413279999999997,4.745132,2.39266,7.756792999999999,1.7523790000000001,3.417836,1.333377,1.499411,4.530703,5.487896,2.734524,3.838308,0.964155,6.774334
40,2,96,66556,66556,66556,66556,66556,66556,66556,66556,42188,825207,0.000242053826683098,0.00010588413249041232,0.000242053826683098,0.00010588413249041232,0.000242053826683098,0.00010588413249041232,0.000242053826683098,0.00010588413249041232,0.0004539470697029753,0.00010588413249041232,66101,66110,66101,66110,66101,66110,66101,66110,66087,66110,66117,66117,66117,66117,66117,66117,66117,66117,66117,66117,406,408,403,424,406,408,403,424,418,387,False,False,False,False,False,False,False,False,False,False,0.9224112025824508,0.9420337760541194,0.9270388845344216,0.9205481098485404,0.853236372365328,0.9007452370800418,0.8593665484575491,0.8924214195430552,0.8854413577110685,0.9433039225298098,2.280116,3.1490810000000002,1.9827560000000002,2.247012,3.242634,5.121773,3.2792169999999996,3.503454,1.955992,8.776207000000001,1.733118,2.600413,1.448042,1.692566,2.6791150000000004,4.5323720000000005,2.73528,2.9739169999999997,1.078951,8.047147
40,2,101,76902,76902,76902,76902,76902,76902,76902,76902,44577,871690,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.9999999999869965,0.999999999977567,0.9999999999988528,0.042988,0.057655,0.058601,0.035565,0.061576,0.063325,0.067829,0.060462,0.0009789999999999998,0.15016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,2,106,78780,78780,78780,78780,78780,78780,78780,78780,43432,849260,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999769755,0.9999999999988225,0.059488,0.064438,0.064579,0.056775,0.082412,0.076524,0.069266,0.071483,0.0,0.11848399999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,2,111,77258,77258,77258,77258,77258,77258,77258,77258,43820,856990,0.0035780175526482823,0.0030172654617995945,0.0035780175526482823,0.0030172654617995945,0.0035780175526482823,0.0030172654617995945,0.0035780175526482823,0.0030172654617995945,0.0046451757305545245,0.0030172654617995945,17887,17897,17887,17897,17887,17897,17887,17897,17868,17897,17951,17951,17951,17951,17951,17951,17951,17951,17951,17951,344,372,359,379,380,374,359,379,367,369,False,False,False,False,False,False,False,False,False,False,0.8918946905059426,0.8924383235277585,0.8919464650794489,0.8935514768581435,0.8778896683724937,0.8894095109776411,0.8775272463579498,0.8901861295802354,0.8592195344395431,0.9360412606903977,2.482771,3.245323,2.037728,2.453636,4.644919,5.528825,3.237228,4.217694,2.093588,9.179485000000001,1.640554,2.397916,1.190582,1.6128559999999998,3.793052,4.658519,2.367946,3.3080339999999997,0.8883969999999999,8.150233
40,2,116,65040,65040,65040,65040,65040,65040,65040,65040,38919,761441,0.00516625232863337,0.004463939133427553,0.00516625232863337,0.00352904676819629,0.00516625232863337,0.004463939133427553,0.00516625232863337,0.00352904676819629,0.005595927406211508,0.00352904676819629,25744,25762,25744,25786,25744,25762,25744,25786,25733,25786,25877,25877,25877,25877,25877,25877,25877,25877,25877,25877,354,389,358,333,354,389,358,333,368,369,False,False,False,False,False,False,False,False,False,False,0.80307503073796,0.801230012287804,0.8015528905165813,0.7338560885496025,0.7682041820300092,0.7775830258183029,0.7666051660398738,0.785455104538969,0.7710629769323194,0.9257355461540346,2.1441529999999998,3.3044029999999998,2.057611,2.156416,3.6581059999999996,6.3618760000000005,3.6181550000000002,3.3543339999999997,2.1105150000000004,5.9544120000000005,1.246376,2.417508,1.157363,1.290109,2.79615,5.467144,2.718069,2.472782,0.7713300000000001,4.960851
40,2,121,66244,66244,66244,66244,66244,66244,66244,66244,43936,859293,0.0004341691088005816,0.00018602632269582736,0.0004341691088005816,0.00018602632269582736,0.0004341691088005816,0.00018602632269582736,0.0004341691088005816,0.00018602632269582736,0.000542770299525034,0.00018602632269582736,64491,64507,64491,64507,64491,64507,64491,64507,64484,64507,64519,64519,64519,64519,64519,64519,64519,64519,64519,64519,379,400,386,406,379,400,386,406,430,372,False,False,False,False,False,False,False,False,False,False,0.9074633174188235,0.9385604733871965,0.9094257593003228,0.9347261638648826,0.8422498641259247,0.883098846674671,0.8459634079939925,0.8841555461493245,0.8897259650198077,0.9435745432571386,1.8081880000000001,2.41071,1.762629,2.0585560000000003,3.172444,4.544042,2.930332,3.625653,2.089266,7.625493,1.2283030000000001,1.83467,1.196685,1.480284,2.5754740000000003,3.9220699999999997,2.3382970000000003,3.02521,1.163265,6.905200999999999
40,4,1,31944,31944,31944,31944,31944,31944,31944,31944,21855,408398,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,0.002283104970705366,438,438,438,438,438,438,438,438,438,438,439,439,439,439,439,439,439,439,439,439,45,40,40,40,45,40,40,40,44,42,False,False,False,False,False,False,False,False,False,False,0.6661657901118782,0.6765589781906912,0.6661657901118782,0.6614700726063902,0.6528925619630324,0.656899574234382,0.6528925619630324,0.656899574234382,0.5222145961783475,0.7692300158160196,0.766284,0.9147649999999999,0.796643,0.764029,0.951766,0.9150459999999999,0.8441200000000001,0.867123,0.744858,1.126091,0.13199,0.28406,0.144627,0.143448,0.28628600000000004,0.278737,0.20877800000000002,0.246071,0.032842,0.482624
40,4,6,31002,31002,31002,31002,31002,31002,31002,31002,20971,392513,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,2372,2372,2372,2372,2372,2372,2372,2372,2372,2372,2374,2374,2374,2374,2374,2374,2374,2374,2374,2374,66,68,65,67,66,68,65,67,71,68,False,False,False,False,False,False,False,False,False,False,0.8438810399056873,0.8255596412868345,0.8447842074432365,0.8257531771877378,0.8268498806261902,0.8067221469322391,0.827882072097675,0.8148506547701809,0.716942444293694,0.8798052548555594,0.731071,0.7049,0.752095,0.691821,0.7735810000000001,0.890589,0.818461,0.87964,0.941806,1.2521950000000002,0.13386199999999998,0.145341,0.130919,0.121814,0.171825,0.317268,0.248502,0.29183600000000004,0.074477,0.660385
40,4,11,30040,30040,30040,30040,30040,30040,30040,30040,21296,398502,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,5735,5735,5735,5735,5735,5735,5735,5735,5735,5735,5737,5737,5737,5737,5737,5737,5737,5737,5737,5737,101,94,103,100,101,94,103,100,106,104,False,False,False,False,False,False,False,False,False,False,0.8709720372546281,0.8636484686796388,0.8724034620215578,0.863182423406685,0.8417443408508074,0.8360186417830886,0.8456058588267108,0.8422769640198976,0.8287002253555268,0.9077595595482387,0.675275,0.693983,0.635818,0.692991,0.766243,1.019092,0.771142,1.014875,0.938411,2.133228,0.169836,0.203714,0.12325599999999999,0.180437,0.229989,0.5186529999999999,0.242425,0.489521,0.127965,1.5773700000000002
40,4,16,32854,32854,32854,32854,32854,32854,32854,32854,21724,406274,0.0008380278407570056,0.0006982590072161536,0.0008380278407570056,0.0006982590072161536,0.0008380278407570056,0.0006982590072161536,0.0008380278407570056,0.0006982590072161536,0.0008380278407570056,0.0006982590072161536,21479,21482,21479,21482,21479,21482,21479,21482,21479,21482,21497,21497,21497,21497,21497,21497,21497,21497,21497,21497,79,99,68,95,79,99,68,95,85,91,False,False,False,False,False,False,False,False,False,False,0.8843367626199446,0.8845193887841809,0.8847628903364959,0.8801363608425112,0.828392280975577,0.8277226517067108,0.8300359164537031,0.8307664211106481,0.900893021501524,0.9310539192738618,1.054286,1.110992,1.029618,1.051341,1.1402219999999998,1.323049,1.157449,1.191738,1.677962,1.7729580000000005,0.13541199999999998,0.205027,0.108331,0.159984,0.220061,0.393806,0.234051,0.280144,0.094816,0.8235709999999999
40,4,21,27796,27796,27796,27796,27796,27796,27796,27796,19712,369418,4.387504385579368e-05,0.0,4.387504385579368e-05,0.0,4.387504385579368e-05,0.0,4.387504385579368e-05,0.0,4.387504385579368e-05,0.0,22792,22793,22792,22793,22792,22793,22792,22793,22792,22793,22793,22793,22793,22793,22793,22793,22793,22793,22793,22793,119,134,127,125,119,134,127,125,123,110,False,True,False,True,False,True,False,True,False,True,0.9749244495260136,0.9999999999640236,0.9741329687374395,0.9999999999640236,0.906677219711229,0.8730752625963061,0.9059576917216161,0.8773924305339835,0.9725040583922228,0.9451840462539854,0.7103470000000001,0.766641,0.691558,0.728212,0.786369,1.111591,0.983088,1.0632979999999999,1.132775,1.316843,0.169399,0.220625,0.136101,0.180091,0.24046900000000002,0.580593,0.45888100000000004,0.515515,0.153375,0.712086
40,4,26,34326,34326,34326,34326,34326,34326,34326,34326,22409,418873,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,88,58,61,56,62,61,59,56,62,54,58,True,True,True,True,True,True,True,True,True,True,0.9999999999708675,0.9999999999708675,0.9999999999708675,0.9999999999708675,0.9999999999708675,0.5540406688645912,0.9999999999708675,0.5540406688645912,0.999999999955375,0.9450382335434725,0.3838,0.464768,0.385619,0.42821800000000004,0.637079,0.687191,0.569779,0.513899,0.5149189999999999,0.9356260000000001,0.082191,0.159777,0.06561900000000001,0.10329100000000001,0.301666,0.36196100000000003,0.22794099999999998,0.20629499999999998,0.052180999999999984,0.578311
40,4,31,36434,36434,36434,36434,36434,36434,36434,36434,23995,448037,0.01485347244137506,0.012820512769148586,0.01485347244137506,0.012820512769148586,0.01485347244137506,0.012820512769148586,0.01485347244137506,0.012820512769148586,0.016077170353387578,0.012820512769148586,2491,2496,2491,2496,2491,2496,2491,2496,2488,2496,2528,2528,2528,2528,2528,2528,2528,2528,2528,2528,98,89,98,93,98,89,98,93,87,97,False,False,False,False,False,False,False,False,False,False,0.7606356699577144,0.7553933139167976,0.7606356699577144,0.7546796947698666,0.7312400504822079,0.7343141021920647,0.7312400504822079,0.7347532524363299,0.658262137917972,0.8418367233044551,0.698511,0.8537049999999999,0.757143,0.749725,0.9037360000000001,0.885631,0.896534,0.933588,0.915504,1.509252,0.18701800000000002,0.295457,0.204759,0.220029,0.349017,0.36449499999999996,0.339371,0.38104699999999997,0.086634,0.958364
40,4,36,35704,35704,35704,35704,35704,35704,35704,35704,21435,400946,0.012122166227767371,0.011644374489938042,0.012122166227767371,0.011644374489938042,0.012122166227767371,0.011644374489938042,0.012122166227767371,0.011644374489938042,0.012122166227767371,0.011644374489938042,6352,6355,6352,6355,6352,6355,6352,6355,6352,6355,6429,6429,6429,6429,6429,6429,6429,6429,6429,6429,119,118,125,122,119,118,125,122,122,124,False,False,False,False,False,False,False,False,False,False,0.7650683396604002,0.7640040331401522,0.771678243312467,0.761595339436433,0.7352117409608108,0.7412614832864312,0.7413735155517204,0.7413735155517204,0.7576860274897277,0.8989739266611988,1.030259,1.1521219999999999,0.98455,1.062856,1.1663430000000001,1.384357,1.022714,1.536953,1.315272,1.872744,0.269746,0.387087,0.22629200000000002,0.30422899999999997,0.42274300000000004,0.607087,0.255237,0.789714,0.124572,1.111163
40,4,41,34842,34842,34842,34842,34842,34842,34842,34842,21902,409499,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.0036293523853752115,0.004141843969281223,0.0036293523853752115,17634,17634,17634,17634,17634,17634,17634,17634,17625,17634,17698,17698,17698,17698,17698,17698,17698,17698,17698,17698,215,222,220,230,215,222,220,230,221,222,False,False,False,False,False,False,False,False,False,False,0.7744675965566137,0.7624131794741286,0.7725733310150803,0.761953963585272,0.7096607542417295,0.7098903621861578,0.7113254118388346,0.710062568144479,0.7697013970975389,0.897862998442248,1.057754,1.1297409999999999,0.8583959999999999,0.977916,1.35425,2.2753509999999997,1.244785,1.662198,1.22363,2.465522,0.453016,0.546639,0.271364,0.4055760000000001,0.754937,1.6996369999999998,0.642315,1.057791,0.26903,1.831878
40,4,46,23302,23302,23302,23302,23302,23302,23302,23302,16537,310970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,19124,100,72,96,88,100,72,96,88,112,78,True,True,True,True,True,True,True,True,True,True,0.9999999999570852,0.9999999999570852,0.9999999999570852,0.9999999999570852,0.9999999999570852,0.9193202299837215,0.9999999999570852,0.9232683889398648,0.9999999999395295,0.945374151844405,0.831866,0.875725,0.820684,0.851351,0.908058,0.904042,0.927966,0.9457180000000001,1.340309,1.2795530000000002,0.119208,0.134694,0.097786,0.125115,0.206183,0.185245,0.187146,0.21468,0.147452,0.514518
40,4,51,39266,39266,39266,39266,39266,39266,39266,39266,25533,476060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.9999999999745327,0.999999999960835,0.9999999999978995,0.128002,0.11955199999999999,0.122677,0.12928499999999998,0.13406500000000002,0.129931,0.136904,0.129167,0.151426,0.173055,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,4,56,33796,33796,33796,33796,33796,33796,33796,33796,20784,388928,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,0.03508771885854989,798,798,798,798,798,798,798,798,798,798,826,826,826,826,826,826,826,826,826,826,81,79,81,81,81,79,81,81,78,78,False,False,False,False,False,False,False,False,False,False,0.5529056692936174,0.5416617351005545,0.5529056692936174,0.5398271984690547,0.5308320511146043,0.5297668362963142,0.5308320511146043,0.5291158716851369,0.47964780598154116,0.6599576271169472,0.755165,0.712862,0.6359199999999999,0.647489,0.8694209999999999,1.026373,0.8863989999999999,0.740927,0.7646029999999999,0.900524,0.239533,0.25052399999999997,0.163245,0.183443,0.335717,0.48878599999999994,0.35012600000000005,0.27914,0.074296,0.41794499999999996
40,4,61,35688,35688,35688,35688,35688,35688,35688,35688,21079,394496,0.006839945271080786,0.006151742985438492,0.006839945271080786,0.006151742985438492,0.006839945271080786,0.006151742985438492,0.006839945271080786,0.006151742985438492,0.007529089654306517,0.006014215410040712,7310,7315,7310,7315,7310,7315,7310,7315,7305,7316,7360,7360,7360,7360,7360,7360,7360,7360,7360,7360,109,111,115,111,109,111,115,111,135,109,False,False,False,False,False,False,False,False,False,False,0.8270286930949611,0.8298587760359264,0.8270286930949611,0.8276171261816965,0.801838152858052,0.8109728760140391,0.801838152858052,0.8109728760140391,0.813748280240346,0.9143616158315563,1.207243,1.293341,1.195562,1.252774,1.527392,1.7187169999999998,1.296096,1.74062,1.86617,1.94927,0.169354,0.23083,0.148766,0.205306,0.45372399999999996,0.630153,0.235269,0.6817439999999999,0.14893299999999998,0.863821
40,4,66,36038,36038,36038,36038,36038,36038,36038,36038,21941,410280,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,20247,20247,20247,20247,20247,20247,20247,20247,20247,20247,20253,20253,20253,20253,20253,20253,20253,20253,20253,20253,120,127,113,125,120,127,113,125,125,126,False,False,False,False,False,False,False,False,False,False,0.9530495587725998,0.9442810366572983,0.9511626616085476,0.9359564903453034,0.9028247960235634,0.9057106387450549,0.9109828514093185,0.8970531105805801,0.9506859304065135,0.9390221312251656,1.028329,1.178555,1.055884,1.095207,1.5501719999999999,1.531621,1.41654,1.481011,1.467538,1.9874180000000001,0.15323499999999998,0.28021999999999997,0.136715,0.21670999999999999,0.6629520000000001,0.628081,0.533587,0.60665,0.143801,1.062417
40,4,71,29674,29674,29674,29674,29674,29674,29674,29674,19343,362448,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,26740,26740,26740,26740,26740,26740,26740,26740,26740,26740,26742,26742,26742,26742,26742,26742,26742,26742,26742,26742,157,194,204,168,157,194,204,168,173,166,False,False,False,False,False,False,False,False,False,False,0.9609085394297733,0.9615825301286789,0.9675136482790485,0.9424411942797587,0.9000471793185938,0.8963402304746128,0.9090112556140388,0.890746107673696,0.9659825259284505,0.9416385246961174,0.897858,0.930163,0.8425440000000001,0.885776,0.9516319999999999,1.336065,1.026241,1.016417,1.257853,1.3912129999999998,0.25058800000000003,0.335429,0.23822600000000002,0.283508,0.344659,0.707834,0.400269,0.394045,0.22407,0.767197
40,4,76,34834,34834,34834,34834,34834,34834,34834,34834,21224,397180,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999712924,0.9999999999528835,0.9999999999974822,0.031736,0.034096,0.027218,0.040050999999999996,0.039550999999999996,0.048116,0.043391000000000006,0.052969,0.006804000000000001,0.059817999999999996,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,4,81,35818,35818,35818,35818,35818,35818,35818,35818,20099,376329,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10614524942001398,0.09191176301632789,538,540,538,540,538,540,538,540,537,544,594,594,594,594,594,594,594,594,594,594,131,138,132,136,131,138,132,136,126,127,False,False,False,False,False,False,False,False,False,False,0.7293818750145351,0.7255011446556061,0.7296889831724359,0.7223742252297064,0.7165670891530357,0.720252387047846,0.7169579540812732,0.720252387047846,0.6973481267377806,0.8806762168185798,1.088008,1.4211260000000001,1.19012,1.194369,1.388842,1.347585,1.21374,1.283137,1.573515,1.71012,0.229404,0.519572,0.30357199999999995,0.284485,0.484642,0.4181760000000001,0.303817,0.382883,0.155994,0.790329
40,4,86,37124,37124,37124,37124,37124,37124,37124,37124,20738,387867,0.004239084348793802,0.004026276745017426,0.004239084348793802,0.004026276745017426,0.004239084348793802,0.004026276745017426,0.004239084348793802,0.004026276745017426,0.004451982182633068,0.004026276745017426,4718,4719,4718,4719,4718,4719,4718,4719,4717,4719,4738,4738,4738,4738,4738,4738,4738,4738,4738,4738,107,121,111,115,107,119,111,115,112,111,False,False,False,False,False,False,False,False,False,False,0.928590669083919,0.9263549186260545,0.9292371511440244,0.9233918758505713,0.9045900226025054,0.9086305354781642,0.9050210106425757,0.9084150414581291,0.9225576236415007,0.9366973730661884,1.46697,1.564478,1.407769,1.58257,1.64205,1.7870169999999999,1.607758,1.8785830000000001,2.210727,2.40996,0.149653,0.24756799999999998,0.114901,0.259371,0.325707,0.44501199999999996,0.289536,0.558204,0.121233,1.062682
40,4,91,37848,37848,37848,37848,37848,37848,37848,37848,21898,409339,0.0009643821518809425,0.0007713569449306698,0.0009643821518809425,0.0007713569449306698,0.0009643821518809425,0.0007713569449306698,0.0009643821518809425,0.0007713569449306698,0.0018661518649509962,0.0007713569449306698,15554,15557,15554,15557,15554,15557,15554,15557,15540,15557,15569,15569,15569,15569,15569,15569,15569,15569,15569,15569,175,187,171,192,175,187,171,192,184,177,False,False,False,False,False,False,False,False,False,False,0.9356108644859541,0.9378566898927855,0.935716550387452,0.9306700485909251,0.8908264637261988,0.8988057492892939,0.8915134220859355,0.8982244768310551,0.8922276006533826,0.9396734735733959,0.999906,1.079615,0.890484,1.072791,1.216278,1.638841,1.424849,1.567394,1.26724,2.033661,0.349434,0.43433299999999997,0.239382,0.417835,0.546944,0.985273,0.76859,0.905393,0.23591,1.356351
40,4,96,36762,36762,36762,36762,36762,36762,36762,36762,22268,416349,8.272438988481335e-05,5.5148072559656954e-05,8.272438988481335e-05,5.5148072559656954e-05,8.272438988481335e-05,5.5148072559656954e-05,8.272438988481335e-05,5.5148072559656954e-05,0.0001654624675513037,5.5148072559656954e-05,36265,36266,36265,36266,36265,36266,36265,36266,36262,36266,36268,36268,36268,36268,36268,36268,36268,36268,36268,36268,102,88,98,79,96,88,98,79,110,84,False,False,False,False,False,False,False,False,False,False,0.9635493172035376,0.9591969968728796,0.9596594309080121,0.9497851041578319,0.9119743212852409,0.9107774331943099,0.9111582612232425,0.9089821010579135,0.9382072929343359,0.9417531926318022,0.7784439999999999,0.853908,0.816558,0.830177,1.102287,1.242173,1.080898,1.024585,1.107269,1.475601,0.168503,0.21668099999999998,0.187569,0.198718,0.506329,0.6370819999999999,0.46564799999999995,0.416596,0.14138299999999998,0.786604
40,4,101,39454,39454,39454,39454,39454,39454,39454,39454,23297,434918,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999974654,0.999999999957076,0.9999999999977007,0.028943,0.033579000000000005,0.037249000000000004,0.023941999999999998,0.046972,0.047314,0.050492,0.043655,0.008786,0.06669299999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,4,106,41562,41562,41562,41562,41562,41562,41562,41562,22632,422340,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999558148,0.9999999999976322,0.039517000000000004,0.030844,0.038413,0.035985,0.051301,0.048344,0.045706000000000004,0.047779,0.008773999999999999,0.052427999999999995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
40,4,111,40338,40338,40338,40338,40338,40338,40338,40338,23020,430070,0.007328626322880841,0.005262219046323386,0.007328626322880841,0.005262219046323386,0.007328626322880841,0.005262219046323386,0.007328626322880841,0.005262219046323386,0.008049369458859342,0.005262219046323386,11189,11212,11189,11212,11189,11212,11189,11212,11181,11212,11271,11271,11271,11271,11271,11271,11271,11271,11271,11271,129,148,143,135,145,133,143,135,141,142,False,False,False,False,False,False,False,False,False,False,0.8004115226139022,0.834101839435914,0.8008081709355742,0.8303832614202394,0.7848182854681734,0.824185631394115,0.7858099062723534,0.8243343745147421,0.7861424847616792,0.913367591320219,1.355704,1.589379,1.3493110000000001,1.2361870000000001,1.9721490000000002,1.541881,1.457838,1.7161540000000002,1.7037509999999998,2.236193,0.330932,0.515095,0.296373,0.25078,0.898174,0.5511699999999999,0.472075,0.71024,0.158782,1.208282
40,4,116,35244,35244,35244,35244,35244,35244,35244,35244,20679,387065,0.003991501960991758,0.0036038355083314014,0.003991501960991758,0.0036038355083314014,0.003991501960991758,0.0036038355083314014,0.003991501960991758,0.0036038355083314014,0.004508856679865471,0.0036038355083314014,15533,15539,15533,15539,15533,15539,15533,15539,15525,15539,15595,15595,15595,15595,15595,15595,15595,15595,15595,15595,177,172,178,175,177,172,178,175,194,173,False,False,False,False,False,False,False,False,False,False,0.7926455566680103,0.8013278855748119,0.7917943479516572,0.7917943479516572,0.7618885483837848,0.7795936896839294,0.7608670979241611,0.7733514924306732,0.7856762899180001,0.9082867218660734,1.034017,1.075787,0.89989,1.02926,1.408221,1.3661530000000002,1.337651,1.4036879999999998,1.280241,2.168262,0.35888000000000003,0.40327199999999996,0.21404299999999998,0.351916,0.728167,0.70612,0.642573,0.726815,0.233855,1.466573
40,4,121,36678,36678,36678,36678,36678,36678,36678,36678,23096,431552,0.0007835236174212212,0.0006995159347772696,0.0007835236174212212,0.0006995159347772696,0.0007835236174212212,0.0006995159347772696,0.0007835236174212212,0.0006995159347772696,0.0008115293127713643,0.0006995159347772696,35736,35739,35736,35739,35736,35739,35736,35739,35735,35739,35764,35764,35764,35764,35764,35764,35764,35764,35764,35764,105,113,106,128,105,113,106,128,122,107,False,False,False,False,False,False,False,False,False,False,0.8445389606618534,0.8468836904725753,0.8450842466643469,0.8442663176606067,0.7964992638421806,0.8076776268932964,0.7970990784449234,0.8089863132992806,0.8532646345318122,0.9233510677718482,0.9039659999999999,1.031324,0.851619,0.976751,1.110382,1.166649,1.016299,1.449122,1.298957,1.770057,0.187281,0.292091,0.132766,0.24481599999999998,0.387,0.449614,0.315695,0.741216,0.123644,1.0259690000000001
50,2,1,110258,110258,110258,110258,110258,110258,110258,110258,69625,1708948,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,0.029220778983597574,1232,1232,1232,1232,1232,1232,1232,1232,1232,1232,1268,1268,1268,1268,1268,1268,1268,1268,1268,1268,167,172,177,170,165,162,177,170,133,171,False,False,False,False,False,False,False,False,False,False,0.5179488109659349,0.5241887209950826,0.5331313827519715,0.5059587512878344,0.5042536595938231,0.5164795298253507,0.5175678862257835,0.5010430082125465,0.25759425493346366,0.6736249435321182,2.1979130000000002,2.750984,1.59287,1.7444110000000002,3.1229310000000003,3.4491669999999996,2.253373,2.7574520000000002,1.069406,5.397564,1.5622280000000002,2.13173,0.9873930000000001,1.133634,2.4553119999999997,2.777705,1.6273549999999999,2.063206,0.175043,4.534243
50,2,6,107308,107308,107308,107308,107308,107308,107308,107308,68954,1692534,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0007713344079858816,0.0012628034227144638,0.0007713344079858816,14261,14261,14261,14261,14261,14261,14261,14261,14254,14261,14272,14272,14272,14272,14272,14272,14272,14272,14272,14272,392,381,374,388,392,381,374,388,326,370,False,False,False,False,False,False,False,False,False,False,0.7366738733296989,0.7361986058752731,0.7474559212663785,0.7356208297542064,0.6965184329155654,0.7140567338808471,0.7088008349730794,0.7084280761852945,0.5967891637816981,0.8598645581117662,3.442975,4.650289,2.658228,3.0956,7.924824,7.68814,4.366834,6.8100580000000015,2.296342,11.97447,2.309889,3.510543,1.482299,1.94913,6.728232000000001,6.504398999999999,3.1491700000000002,5.618412,0.6112569999999999,10.439685
50,2,11,93294,93294,93294,93294,93294,93294,93294,93294,64632,1586594,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,23000,23000,23000,23000,23000,23000,23000,23000,23000,23000,23030,23030,23030,23030,23030,23030,23030,23030,23030,23030,425,417,421,396,425,417,421,396,427,395,False,False,False,False,False,False,False,False,False,False,0.8212210860203099,0.809762685694581,0.8206529894653392,0.8077046755331779,0.7613351340840641,0.7608635067554091,0.7603918794267542,0.7594914999811404,0.7505879440408685,0.916251416555895,3.9275550000000004,4.95173,3.4704610000000002,3.5474989999999997,7.11793,8.235826,4.93679,5.601567,3.4812730000000003,11.813028,2.410444,3.4440980000000003,1.951339,2.030519,5.564007,6.673214,3.379438,4.081826,1.114313,9.942802
50,2,16,81842,81842,81842,81842,81842,81842,81842,81842,60310,1480654,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013257699242951097,0.0013475331446756067,0.0013257699242951097,46011,46011,46011,46011,46011,46011,46011,46011,46010,46011,46072,46072,46072,46072,46072,46072,46072,46072,46072,46072,464,449,471,445,464,449,471,445,508,456,False,False,False,False,False,False,False,False,False,False,0.8464602526716545,0.836587571163503,0.8467535006372431,0.8336062168466851,0.7618826519297931,0.7783045380027578,0.7762518022436372,0.7615894039642044,0.8463107278917873,0.941816251466621,3.8545769999999995,4.947253,3.1177099999999998,3.589428,7.1282830000000015,9.171567999999999,4.913772,6.770616,2.30377,11.932486,2.547555,3.643039,1.7860479999999999,2.286852,5.799143,7.810169,3.553408,5.383922,1.050585,10.285196000000001
50,2,21,87068,87068,87068,87068,87068,87068,87068,87068,67749,1662884,6.30267233250174e-05,3.601429767293487e-05,6.30267233250174e-05,3.601429767293487e-05,6.30267233250174e-05,3.601429767293487e-05,6.30267233250174e-05,3.601429767293487e-05,9.904556094912249e-05,3.601429767293487e-05,111064,111067,111064,111067,111064,111067,111064,111067,111060,111067,111071,111071,111071,111071,111071,111071,111071,111071,111071,111071,559,521,555,531,559,521,555,531,584,524,False,False,False,False,False,False,False,False,False,False,0.9394955666727215,0.9427344144698083,0.9395644783279786,0.9386686268096355,0.8705839114155536,0.8833785087416345,0.8706987641743156,0.8846189185362635,0.9329584200367097,0.955803892513876,3.7604339999999996,6.4907660000000025,4.325487,4.448601999999998,7.131589999999999,7.517428,6.186456,7.096519,4.082165,15.830003,2.616336,5.29868,3.1660150000000002,3.250299,5.956536,6.339505,4.9943300000000015,5.878237,2.168509,14.38349
50,2,26,102546,102546,102546,102546,102546,102546,102546,102546,62090,1524366,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,26,214,123,133,125,113,215,133,125,187,103,True,True,True,True,True,True,True,True,True,True,0.9999999999902484,0.9999999999902484,0.9999999999902484,0.9999999999902484,0.9999999999902484,0.515632009044569,0.9999999999902484,0.4941782224514445,0.9999999999838943,0.9584214027333603,1.744865,2.064075,1.123018,1.253442,2.056025,3.641483,1.827723,2.0998959999999998,1.206129,3.6398980000000014,1.105264,1.395165,0.496467,0.6016130000000001,1.375998,2.970839,1.155341,1.4219680000000001,0.265716,2.712192
50,2,31,108838,108838,108838,108838,108838,108838,108838,108838,66741,1638188,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,0.01682737754428554,5289,5289,5289,5289,5289,5289,5289,5289,5289,5289,5378,5378,5378,5378,5378,5378,5378,5378,5378,5378,351,343,338,329,348,346,338,329,305,332,False,False,False,False,False,False,False,False,False,False,0.6071868281243024,0.6248001617024863,0.6074532791799974,0.6225399217127976,0.5955089215109106,0.5979345449144791,0.5877542769934421,0.6136092173632959,0.47386164425954275,0.7319642190025003,3.621658,4.498398,2.664972,2.943311,5.218851,6.991567999999999,4.3809010000000015,4.750808999999999,2.3905990000000004,10.807625999999999,2.486443,3.3508199999999997,1.522717,1.8144490000000002,4.053968,5.8432330000000015,3.216014,3.590061,0.625066,9.365325
50,2,36,104968,104968,104968,104968,104968,104968,104968,104968,67129,1647796,0.003547037956722411,0.0033345683568863768,0.003547037956722411,0.0033345683568863768,0.003547037956722411,0.0033345683568863768,0.003547037956722411,0.0033345683568863768,0.0036533065051870036,0.0033345683568863768,18889,18893,18889,18893,18889,18893,18889,18893,18887,18893,18956,18956,18956,18956,18956,18956,18956,18956,18956,18956,382,397,393,385,382,397,393,385,393,381,False,False,False,False,False,False,False,False,False,False,0.831682036422227,0.8231270482354325,0.8318630439673819,0.8215075070419413,0.7951947260041614,0.7966808932170121,0.7954424205396365,0.7957282219267232,0.7968836121378707,0.9285239192224471,5.726794,7.5245570000000015,5.611031,5.129621,7.7844729999999975,8.654497000000001,6.312125,7.6335880000000005,5.627425,13.287298000000002,2.8963389999999998,4.699264,2.720095,2.254084,4.954718,5.816015,3.3934889999999998,4.737286,1.051444,10.066664999999999
50,2,41,101166,101166,101166,101166,101166,101166,101166,101166,64440,1581890,0.004168865434256236,0.0026609057610820384,0.004168865434256236,0.0025552540758791245,0.004168865434256236,0.0026609057610820384,0.004168865434256236,0.0025552540758791245,0.0048582140769767605,0.002344017487333346,37900,37957,37900,37961,37900,37957,37900,37961,37874,37969,38058,38058,38058,38058,38058,38058,38058,38058,38058,38058,440,408,421,423,440,408,421,423,489,433,False,False,False,False,False,False,False,False,False,False,0.78952414842151,0.8289939307590595,0.7870826166816215,0.8298440187332716,0.7127098036819415,0.7654547970586417,0.7092501433217756,0.7672340509581557,0.7450651768971902,0.9382630903533505,4.031349,5.053944,3.445792,3.780154,7.7637100000000006,7.220376,5.820178,7.0752,4.05244,14.222368,2.477766,3.4794050000000003,1.844041,2.1904060000000003,6.150728,5.630635,4.2195730000000005,5.45812,1.485583,12.393944
50,2,46,85366,85366,85366,85366,85366,85366,85366,85366,65258,1601982,0.0003045734752680766,0.0002802007699088494,0.0003045734752680766,0.0002802007699088494,0.0003045734752680766,0.0002802007699088494,0.0003045734752680766,0.0002802007699088494,0.00036551043527839584,0.000268014862609732,82082,82084,82082,82084,82082,82084,82082,82084,82077,82085,82107,82107,82107,82107,82107,82107,82107,82107,82107,82107,615,586,576,605,615,586,576,605,686,548,False,False,False,False,False,False,False,False,False,False,0.8944896094359056,0.8852939109143536,0.8944661809046405,0.8822950589124208,0.7925403556358206,0.8134620340555554,0.7922592132606394,0.8127357495863373,0.8974991571777023,0.9508970762462057,4.548826,6.090232,3.37586,4.12535,7.618633999999999,9.76291,6.529118,7.238028999999999,5.228683,15.515422000000001,3.310716,4.901198,2.182698,2.885345,6.363326,8.513007,5.287966,5.9254120000000015,3.108301,13.967442000000002
50,2,51,104202,104202,104202,104202,104202,104202,104202,104202,62089,1524316,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999904033,0.9999999999838941,0.999999999999344,0.079516,0.094365,0.068527,0.09371399999999999,0.11234000000000001,0.10737999999999999,0.120524,0.096491,0.008558,0.295772,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,2,56,100628,100628,100628,100628,100628,100628,100628,100628,58487,1436016,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,730,730,730,730,730,730,730,730,730,730,761,761,761,761,761,761,761,761,761,761,232,210,218,223,217,204,218,223,182,213,False,False,False,False,False,False,False,False,False,False,0.5244663513085378,0.5153237667397214,0.5399093691562994,0.5492109551958778,0.509877966366122,0.49429582223144364,0.5254601105008004,0.544043407396112,0.4252910903204936,0.6530686287613418,2.88041,3.372372,1.858154,2.2437840000000002,4.07749,3.535804,2.802695,3.648912,1.370661,7.141615,2.163939,2.655614,1.094869,1.4869459999999999,3.2924029999999997,2.755257,2.019511,2.829941,0.27476,5.9641230000000025
50,2,61,121436,121436,121436,121436,121436,121436,121436,121436,70726,1735846,0.012590192893101022,0.012590192893101022,0.012590192893101022,0.012292065352353845,0.012590192893101022,0.012590192893101022,0.012590192893101022,0.012292065352353845,0.013336280567833569,0.012292065352353845,13582,13582,13582,13586,13582,13582,13582,13586,13572,13586,13753,13753,13753,13753,13753,13753,13753,13753,13753,13753,400,406,399,408,422,396,399,408,377,395,False,False,False,False,False,False,False,False,False,False,0.7235580882051158,0.7137586876979335,0.7272884482301188,0.7034651997702208,0.6935340426175638,0.6922494153241852,0.6964326888180076,0.7048157053863368,0.6961089274001625,0.897432721565797,5.9872879999999995,8.536014,3.751439,3.7898519999999998,8.015614999999999,8.800409,7.3562119999999975,7.419712,3.5550330000000003,12.221794000000001,4.379633999999999,6.938229,2.142573,2.2031669999999997,6.365335,7.129839,5.642499,5.741085,0.987784,10.340667999999999
50,2,66,83396,83396,83396,83396,83396,83396,83396,83396,51187,1257064,0.0004646044747610699,0.0002444748679238033,0.0004646044747610699,0.0002444748679238033,0.0004646044747610699,0.0002444748679238033,0.0004646044747610699,0.0002444748679238033,0.0006848309933266078,0.0002444748679238033,40895,40904,40895,40904,40895,40904,40895,40904,40886,40904,40914,40914,40914,40914,40914,40914,40914,40914,40914,40914,634,666,615,612,634,666,615,612,602,595,False,False,False,False,False,False,False,False,False,False,0.9271307976290575,0.9413880761554345,0.9252122403841286,0.9392536812204513,0.8747901577908439,0.8942635138268711,0.8723439973035597,0.8966617103830321,0.8970050989333814,0.9544788491270496,5.004784,6.356864,4.840104,5.15235,9.603529,11.330932,7.0221300000000015,8.769714,4.958282,14.434165,3.2359310000000003,4.58352,3.071343,3.356155,7.812722999999999,9.515356,5.19073,6.929705,2.205159,12.457663
50,2,71,95066,95066,95066,95066,95066,95066,95066,95066,64393,1580764,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,1.2733662709120656e-05,0.00015282535880174405,1.2733662709120656e-05,78532,78532,78532,78532,78532,78532,78532,78532,78521,78532,78533,78533,78533,78533,78533,78533,78533,78533,78533,78533,710,743,767,686,710,743,767,686,673,673,False,False,False,False,False,False,False,False,False,False,0.98220183871224,0.9719773630848887,0.979161845444437,0.9138914017533726,0.9449224749022267,0.92079187090105,0.9218016956543686,0.8907285464741261,0.9346668115954425,0.957052412630249,6.951308,8.41894,5.52551,5.42264,9.765739,13.467246,9.075807000000001,10.942722,4.686554,18.558544,5.517157,6.991833,4.12599,4.02241,8.347764999999999,12.042459,7.6561179999999975,9.488575,2.470109,16.851785
50,2,76,124484,124484,124484,124484,124484,124484,124484,124484,73705,1808908,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999864325,0.9999999999994472,0.092336,0.096161,0.092003,0.08064400000000001,0.122894,0.126136,0.10392799999999999,0.132879,0.006706999999999999,0.410869,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,2,81,120912,120912,120912,120912,120912,120912,120912,120912,68425,1679548,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,0.007434944099722229,538,538,538,538,538,538,538,538,538,538,542,542,542,542,542,542,542,542,542,542,298,302,296,294,310,299,296,294,289,285,False,False,False,False,False,False,False,False,False,False,0.5756996824088949,0.5503837501608576,0.5595474394554755,0.5492589651932872,0.5502679634730195,0.5492589651932872,0.5502679634730195,0.5492589651932872,0.5016441359079045,0.6718468302182065,3.6212230000000014,4.479539,2.87147,3.505869,5.567431,5.861315,4.3611379999999995,4.766661,2.225682,11.918165,2.554498,3.443814,1.803498,2.405093,4.4894120000000015,4.749523,3.217073,3.59217,0.633063,10.547365
50,2,86,109586,109586,109586,109586,109586,109586,109586,109586,60025,1473748,0.027834462470137572,0.026326513956861593,0.027834462470137572,0.02607561927471022,0.027834462470137572,0.026410172785775864,0.027834462470137572,0.02607561927471022,0.028758169911145288,0.025908424290444498,12251,12269,12251,12272,12251,12268,12251,12272,12240,12274,12592,12592,12592,12592,12592,12592,12592,12592,12592,12592,450,478,424,440,450,430,424,440,467,452,False,False,False,False,False,False,False,False,False,False,0.7053181975735466,0.7052178197880641,0.7063949774541786,0.6994141587365228,0.6901064004463152,0.6987936415171756,0.6912196813398498,0.6993229062042658,0.6776676384726753,0.8996870564025194,4.5517900000000004,7.7876910000000015,4.62054,5.216355999999998,8.384687,10.839627,6.0926839999999975,7.318898,5.379015,14.86108,2.226007,5.485227,2.297713,2.862575,6.027504,8.458424,3.7191949999999996,4.977339,1.503474,12.212639999999999
50,2,91,113976,113976,113976,113976,113976,113976,113976,113976,67513,1657204,0.0012687940110239601,0.001162938216018324,0.0012687940110239601,0.001162938216018324,0.0012687940110239601,0.001162938216018324,0.0012687940110239601,0.001162938216018324,0.0013534947654957185,0.001162938216018324,47289,47294,47289,47294,47289,47294,47289,47294,47285,47294,47349,47349,47349,47349,47349,47349,47349,47349,47349,47349,532,510,534,510,532,510,534,510,566,486,False,False,False,False,False,False,False,False,False,False,0.8700866849084888,0.8675510633741529,0.870279708001068,0.8673053976199612,0.824208605313187,0.8296307994592754,0.8236821786970618,0.8306134624760423,0.8572571208381016,0.9425339306440592,6.150614,6.342494,4.501739,4.760095,8.672255999999999,13.594854999999999,8.15794,8.149593,4.3627970000000005,16.301527,4.611557,4.787253,2.909829,3.1941330000000003,7.059097,11.985733999999999,6.515713,6.422669,1.8871,14.293606
50,2,96,105002,105002,105002,105002,105002,105002,105002,105002,67945,1667788,0.0003556034482375427,0.00033404452486648516,0.0003556034482375427,0.00033404452486648516,0.0003556034482375427,0.00033404452486648516,0.0003556034482375427,0.00033404452486648516,0.00037716330089256625,0.00032326541164366825,92800,92802,92800,92802,92800,92802,92800,92802,92798,92803,92833,92833,92833,92833,92833,92833,92833,92833,92833,92833,542,509,517,498,542,509,517,498,574,515,False,False,False,False,False,False,False,False,False,False,0.9070589131549204,0.9019447248537938,0.9067636806831607,0.9010114092979086,0.8642311574935313,0.8553551360844999,0.8499076207991286,0.8705548465660602,0.9049966884847305,0.9506909751113747,5.116933,6.315222,3.750732,4.218349,8.916505,10.340376,7.2186520000000005,8.311158,4.043991,19.573915,3.7297160000000003,4.862768,2.325087,2.820601,7.51705,8.87428,5.811594,6.8816630000000005,1.667647,17.787268
50,2,101,104752,104752,104752,104752,104752,104752,104752,104752,59733,1466492,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999904537,0.9999999999832588,0.9999999999993181,0.070074,0.070104,0.075929,0.048892000000000005,0.09383899999999999,0.089522,0.083169,0.08165900000000001,0.0044740000000000005,0.358555,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,2,106,112848,112848,112848,112848,112848,112848,112848,112848,62329,1530196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999911385,0.9999999999839561,0.9999999999993465,0.09552100000000001,0.098832,0.086617,0.090713,0.117906,0.109199,0.11205799999999999,0.111392,0.007659999999999998,0.342475,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,2,111,122094,122094,122094,122094,122094,122094,122094,122094,66650,1636086,0.004632906502391798,0.004503635073985952,0.004632906502391798,0.004503635073985952,0.004632906502391798,0.004503635073985952,0.004632906502391798,0.004503635073985952,0.006121922924267352,0.004503635073985952,15541,15543,15541,15543,15541,15543,15541,15543,15518,15543,15613,15613,15613,15613,15613,15613,15613,15613,15613,15613,595,580,573,605,567,554,573,605,531,554,False,False,False,False,False,False,False,False,False,False,0.8596818844426453,0.8646125116642537,0.859002080357274,0.8513112847408447,0.8484282601860171,0.8554556325384094,0.8471996985859486,0.8538994545116558,0.8360990247436445,0.9385802457811273,6.843442,10.442157,5.503998999999999,5.3918610000000005,10.49425,10.218404,7.344424000000001,11.39626,4.161015,17.086301000000002,5.279915,8.928228,3.877407,3.818768,8.951342,8.667175,5.785928,9.805887,1.712279,15.243751999999999
50,2,116,95798,95798,95798,95798,95798,95798,95798,95798,55034,1351494,0.007588187034665614,0.006710721783356016,0.007588187034665614,0.006659153771816846,0.007588187034665614,0.006710721783356016,0.007588187034665614,0.006659153771816846,0.008208495788934693,0.006556033596314263,19504,19521,19504,19522,19504,19521,19504,19522,19492,19524,19652,19652,19652,19652,19652,19652,19652,19652,19652,19652,498,514,513,518,498,514,513,518,502,483,False,False,False,False,False,False,False,False,False,False,0.7586484060130834,0.7707467796742026,0.7591494603148381,0.7662790454835563,0.7368629825180394,0.7562997139736081,0.7370926324063437,0.7530011064870561,0.7300214412775735,0.9196674199064742,4.5347669999999995,5.5653809999999995,4.014373,4.550176,9.649934,8.686797,8.201668,7.187053999999999,3.7243,11.019425,3.0745259999999996,4.091223,2.538005,3.034139,8.164392999999999,7.1382509999999995,6.672406,5.6846190000000005,1.393193,9.338642
50,2,121,96034,96034,96034,96034,96034,96034,96034,96034,60602,1487910,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,41696,41696,41696,41696,41696,41696,41696,41696,41696,41696,41705,41705,41705,41705,41705,41705,41705,41705,41705,41705,661,607,587,618,661,607,587,618,585,548,False,False,False,False,False,False,False,False,False,False,0.9592331882358412,0.9506633067356285,0.9578690880213481,0.9479767582215884,0.9165295624370897,0.9127184122194982,0.913155757326435,0.9134681466885326,0.9540609220660364,0.9554240511852495,6.502319,8.561474,4.948717,6.72238,9.703658,11.410916,7.83592,9.639213,4.10387,18.051786,4.355616,6.454308999999999,2.801729,4.571352,7.516895,9.255325,5.684435,7.457013000000001,1.6946330000000005,15.596034
50,4,1,55434,55434,55434,55434,55434,55434,55434,55434,36175,855304,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,0.010296010163500513,777,777,777,777,777,777,777,777,777,777,785,785,785,785,785,785,785,785,785,785,86,83,84,84,88,83,84,84,87,86,False,False,False,False,False,False,False,False,False,False,0.5461990835850525,0.5362773748865989,0.546253201996135,0.5323086914072175,0.5274741133505164,0.5238662192783514,0.5274741133505164,0.524732113855671,0.36837595023169656,0.6698483813934345,1.196555,1.40447,1.083105,1.238787,1.466425,1.486198,1.281295,1.4324270000000001,1.18241,2.270671,0.40358299999999997,0.598572,0.304897,0.4573,0.650563,0.688617,0.510641,0.641983,0.10758800000000003,1.38906
50,4,6,55040,55040,55040,55040,55040,55040,55040,55040,35854,847822,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,8298,8298,8298,8298,8298,8298,8298,8298,8298,8298,8317,8317,8317,8317,8317,8317,8317,8317,8317,8317,111,120,117,113,111,120,117,113,107,105,False,False,False,False,False,False,False,False,False,False,0.7547420058002409,0.743859011614392,0.7536518895211909,0.7421874999865155,0.7252543604519394,0.7152616278939814,0.7233648255682528,0.7163154069637298,0.6604841858464751,0.8591933212385864,1.9485400000000002,1.9842229999999998,1.969657,1.959599,2.326839,2.669578,2.1584220000000003,2.3030939999999998,2.1218790000000003,4.065565,0.5058159999999999,0.560141,0.454855,0.48818,0.841989,1.189342,0.7077760000000001,0.8518370000000001,0.118804,2.481921
50,4,11,49200,49200,49200,49200,49200,49200,49200,49200,33732,798026,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010100225304871242,0.0010878010869558655,0.0010100225304871242,12871,12871,12871,12871,12871,12871,12871,12871,12870,12871,12884,12884,12884,12884,12884,12884,12884,12884,12884,12884,158,146,153,150,158,146,153,150,158,148,False,False,False,False,False,False,False,False,False,False,0.8375609755927325,0.8261382113653224,0.8382926829097908,0.8227642276255536,0.7936991869757378,0.7907317073010014,0.7945934959188091,0.7906097560814916,0.7958614964782443,0.9237117587635946,1.912881,2.100276,1.6866330000000005,1.905609,2.625443,2.749173,2.359596,2.517642,2.475865,3.6755379999999995,0.595996,0.785433,0.355377,0.556002,1.2399870000000002,1.405252,0.998958,1.166952,0.295607,2.123137
50,4,16,47350,47350,47350,47350,47350,47350,47350,47350,31660,749506,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,25373,25373,25373,25373,25373,25373,25373,25373,25373,25373,25376,25376,25376,25376,25376,25376,25376,25376,25376,25376,346,332,347,324,346,332,347,324,369,317,False,False,False,False,False,False,False,False,False,False,0.9591129883641158,0.9515522703072534,0.9595776134961018,0.9468637803390314,0.9213516367281658,0.9185638859362499,0.9079197465489351,0.919155227013323,0.9594440934630624,0.9539056391797345,2.0707020000000003,2.578286,2.011781,2.068963,2.367326,3.7585589999999995,2.793967,3.256728,1.700309,6.497125,0.929424,1.409984,0.856663,0.942642,1.193878,2.5651450000000002,1.6452630000000001,2.076835,0.590118,5.2506910000000016
50,4,21,53390,53390,53390,53390,53390,53390,53390,53390,35199,832208,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,59440,59440,59440,59440,59440,59440,59440,59440,59440,59440,59442,59442,59442,59442,59442,59442,59442,59442,59442,59442,172,188,188,175,172,188,188,175,227,168,False,False,False,False,False,False,False,False,False,False,0.9618093275714215,0.94980333393988,0.9606106012181942,0.943172878798592,0.9048510956938594,0.896385090824192,0.9051507772821661,0.8960854092358853,0.9617602772532811,0.9535981389256609,1.813248,2.0270610000000002,1.714651,1.7832720000000002,2.920245,2.8720939999999997,2.377426,2.5068759999999997,2.889336,4.192938,0.436255,0.674509,0.401015,0.482041,1.561344,1.5485790000000001,1.034337,1.166749,0.502983,2.719049
50,4,26,51932,51932,51932,51932,51932,51932,51932,51932,32590,771526,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,54,51,54,41,54,51,54,41,63,64,True,True,True,True,True,True,True,True,True,True,0.9999999999807441,0.9999999999807441,0.9999999999807441,0.9999999999807441,0.9999999999807441,0.5306554725307969,0.9999999999807441,0.5433258876888368,0.9999999999693158,0.9568504496271586,0.805362,0.848161,0.7478279999999999,0.799608,1.082063,1.304217,1.033025,1.101258,1.00073,1.650723,0.186704,0.232012,0.127598,0.17105599999999999,0.433778,0.662136,0.404111,0.445672,0.100226,0.992144
50,4,31,54852,54852,54852,54852,54852,54852,54852,54852,34691,820272,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,3061,112,97,99,97,112,97,99,97,108,97,True,True,True,True,True,True,True,True,True,True,0.9999999999817691,0.9999999999817691,0.9999999999817691,0.9999999999817691,0.9999999999817691,0.7684678771828107,0.9999999999817691,0.7720775905933771,0.9999999999711741,0.9567972574939083,1.590555,1.94262,1.627474,1.697602,2.486217,2.5552200000000003,1.954795,1.9314349999999998,2.268727,2.575371,0.27208000000000004,0.632666,0.291101,0.360784,1.1201299999999998,1.1812340000000001,0.614721,0.599592,0.180104,1.198806
50,4,36,56874,56874,56874,56874,56874,56874,56874,56874,34979,827328,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,0.001482304982877242,10794,10794,10794,10794,10794,10794,10794,10794,10794,10794,10810,10810,10810,10810,10810,10810,10810,10810,10810,10810,254,261,268,273,254,261,268,273,275,231,False,False,False,False,False,False,False,False,False,False,0.8875232970973111,0.8827935436072231,0.8828462917874099,0.8770615746935847,0.8536413826906206,0.8567711080483741,0.8526919154472572,0.8552941590031421,0.8533119871679204,0.9392369169169432,2.19965,2.732791,2.1943189999999997,2.556531,3.7521269999999998,3.730111,3.2498139999999998,3.326255,2.829227,5.246821,0.777994,1.291808,0.76298,1.122087,2.297141,2.267069,1.7563520000000001,1.840473,0.589796,3.671066
50,4,41,54714,54714,54714,54714,54714,54714,54714,54714,33690,797150,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0012394986910712487,0.0013774104676871394,0.0012394986910712487,21783,21783,21783,21783,21783,21783,21783,21783,21780,21783,21810,21810,21810,21810,21810,21810,21810,21810,21810,21810,179,172,176,166,179,172,176,166,180,161,False,False,False,False,False,False,False,False,False,False,0.8692473589781546,0.8595606243217538,0.8699053258604762,0.8565632196356222,0.8220930657451092,0.8197901816569838,0.8223123880392165,0.8184742478923407,0.8661323834708776,0.935374772626312,2.832747,3.004997,2.688501,2.858082,3.666373,4.223575,3.2902940000000003,3.731237,3.866231,4.874268,0.57894,0.742746,0.391702,0.569812,1.424499,1.95252,1.009594,1.4596200000000001,0.352997,2.5478560000000003
50,4,46,49678,49678,49678,49678,49678,49678,49678,49678,34108,807034,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,8.998470258031478e-05,0.00011248340867191212,8.998470258031478e-05,44452,44452,44452,44452,44452,44452,44452,44452,44451,44452,44456,44456,44456,44456,44456,44456,44456,44456,44456,44456,337,321,320,331,337,321,320,331,383,324,False,False,False,False,False,False,False,False,False,False,0.9466564676326209,0.9343371311056335,0.9451668746538676,0.9290631667754526,0.8894077861248559,0.8803897097129435,0.8843351181431552,0.8813156729159524,0.9484285211402478,0.9522832990915472,2.150218,2.2352529999999997,1.969216,2.08505,2.8478529999999997,3.931757,2.727055,3.399203,2.784168,6.764439,1.029203,1.095318,0.8560530000000001,0.9949399999999999,1.7103389999999998,2.80865,1.596116,2.274752,0.988803,5.56227
50,4,51,53568,53568,53568,53568,53568,53568,53568,53568,32589,771476,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999813322,0.9999999999693148,0.9999999999987038,0.063467,0.038296,0.05741,0.06587,0.085712,0.067505,0.079872,0.07699099999999999,0.004318,0.127723,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,4,56,51994,51994,51994,51994,51994,51994,51994,51994,30787,729112,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,538,538,538,538,538,538,538,538,538,538,573,573,573,573,573,573,573,573,573,573,138,126,137,120,138,126,137,120,118,124,False,False,False,False,False,False,False,False,False,False,0.5516405739017648,0.5472554525416922,0.5539485325123293,0.5461784051900954,0.5366003769562526,0.5408316344089543,0.5374466284467929,0.5409085663626397,0.4967356351545543,0.6809187065900973,1.21954,1.340219,1.152015,1.238715,1.676552,1.4626379999999999,1.4798559999999998,1.501267,1.207616,2.260813,0.44952,0.562187,0.38000900000000004,0.46887799999999996,0.8913629999999999,0.687289,0.681653,0.7207,0.133461,1.470459
50,4,61,65190,65190,65190,65190,65190,65190,65190,65190,36626,865614,0.010574595476398782,0.010445859859304638,0.010574595476398782,0.010445859859304638,0.010574595476398782,0.010445859859304638,0.010574595476398782,0.010445859859304638,0.012121985438149822,0.010445859859304638,7849,7850,7849,7850,7849,7850,7849,7850,7837,7850,7932,7932,7932,7932,7932,7932,7932,7932,7932,7932,221,213,229,207,221,213,229,207,223,197,False,False,False,False,False,False,False,False,False,False,0.7475379659342302,0.7404816689562742,0.7490566037620945,0.738119343446263,0.7256327657504889,0.7237306335216486,0.7249884951568494,0.7250191747089274,0.7203898869458748,0.8994274584273135,3.178026,3.49226,2.560063,2.667359,4.662284,6.141833,3.999857,3.295193,3.200602,4.9972400000000015,1.347631,1.659448,0.764275,0.855924,2.8381790000000002,4.244664,2.092339,1.440461,0.435119,3.11917
50,4,66,45578,45578,45578,45578,45578,45578,45578,45578,27187,644584,0.0009511045778604018,0.0006482842075165165,0.0009511045778604018,0.0006482842075165165,0.0009511045778604018,0.0006482842075165165,0.0009511045778604018,0.0006482842075165165,0.0010376583505392978,0.0006482842075165165,23131,23138,23131,23138,23131,23138,23131,23138,23129,23138,23153,23153,23153,23153,23153,23153,23153,23153,23153,23153,232,234,229,232,232,234,229,232,252,291,False,False,False,False,False,False,False,False,False,False,0.8716924831964612,0.8884549563190913,0.8736012988530958,0.8852516564815206,0.8263197156341586,0.8465487735125159,0.8275044977658628,0.8485672912183824,0.8711884356173469,0.9435480868266299,2.1227099999999997,2.274342,2.0355990000000004,2.227995,3.247376,3.760876,2.591143,2.950817,3.041334,4.7807010000000005,0.549145,0.6648609999999999,0.45055100000000003,0.636314,1.643647,2.170491,1.02321,1.3652600000000001,0.456504,3.177028
50,4,71,53482,53482,53482,53482,53482,53482,53482,53482,33693,797300,0.0008681370246672602,0.0007507331376537869,0.0008681370246672602,0.0007507331376537869,0.0008681370246672602,0.0007507331376537869,0.0008681370246672602,0.0007507331376537869,0.0008916211077473377,0.0007507331376537869,42620,42625,42620,42625,42620,42625,42620,42625,42619,42625,42657,42657,42657,42657,42657,42657,42657,42657,42657,42657,169,155,158,187,169,155,158,187,165,174,False,False,False,False,False,False,False,False,False,False,0.8356082420097302,0.8298492950744204,0.8322613215505729,0.8308589805760656,0.7749149246330557,0.7791780411955578,0.7724094087586028,0.7814217867547694,0.8419256225078822,0.9311839959852863,2.233227,2.419339,2.19314,2.4053009999999997,2.917513,3.2376840000000002,2.5539110000000003,3.076129,3.265053,5.105377,0.511037,0.750726,0.5224300000000001,0.70321,1.175165,1.546897,0.8469120000000001,1.378249,0.334439,3.270873
50,4,76,62794,62794,62794,62794,62794,62794,62794,62794,38105,900396,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.9999999999737568,0.9999999999988893,0.051203,0.054067,0.06362899999999999,0.068027,0.086887,0.084588,0.083676,0.083008,0.007890000000000001,0.128364,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,4,81,62308,62308,62308,62308,62308,62308,62308,62308,35575,841216,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,0.03974895314332734,478,478,478,478,478,478,478,478,478,478,497,497,497,497,497,497,497,497,497,497,124,120,123,115,124,120,123,115,115,112,False,False,False,False,False,False,False,False,False,False,0.59562175000649,0.5857995762889869,0.6537041792281295,0.5854464916128675,0.584611927832949,0.5835205751976709,0.642453617502689,0.5835205751976709,0.5449613492468036,0.76177699901005,1.9614220000000002,2.3657529999999998,1.9204130000000001,2.058001,2.480143,2.521025,2.262686,2.37659,2.306013,3.1762770000000002,0.543484,1.012282,0.513578,0.651423,1.110403,1.184835,0.8871530000000001,0.994092,0.224958,1.732529
50,4,86,58606,58606,58606,58606,58606,58606,58606,58606,31575,747704,0.014900264341624293,0.01429086103723927,0.014900264341624293,0.013925570211373866,0.014900264341624293,0.01429086103723927,0.014900264341624293,0.013925570211373866,0.01771297744582121,0.013925570211373866,8322,8327,8322,8330,8322,8327,8322,8330,8299,8330,8446,8446,8446,8446,8446,8446,8446,8446,8446,8446,304,290,298,289,304,290,298,289,291,267,False,False,False,False,False,False,False,False,False,False,0.7691192027988752,0.7678735965469768,0.769289833792286,0.7186636180473217,0.7550080196438077,0.7607070948237261,0.7552469030345826,0.7559635532069078,0.7331749801826389,0.9080652236701849,2.746433,3.0287189999999997,2.935952,2.7213220000000002,4.81196,4.778542,3.271775,3.721226,2.848791,5.523846,1.072571,1.3878549999999998,1.199657,1.0691,3.153734,3.046811,1.560654,2.040146,0.39679,3.726772
50,4,91,61292,61292,61292,61292,61292,61292,61292,61292,35163,831632,0.0017332981643116553,0.0014691478936679169,0.0017332981643116553,0.0014691478936679169,0.0017332981643116553,0.0014691478936679169,0.0017332981643116553,0.0014691478936679169,0.001771045292873975,0.0014691478936679169,26539,26546,26539,26546,26539,26546,26539,26546,26538,26546,26585,26585,26585,26585,26585,26585,26585,26585,26585,26585,124,137,119,137,124,137,119,137,133,136,False,False,False,False,False,False,False,False,False,False,0.8330124649084217,0.8385107354819795,0.8337466553410927,0.836455002270501,0.80127912287409,0.8138093062583402,0.8026169809958459,0.8139071983160298,0.8339732104532044,0.9291128768482585,2.57288,2.866057,2.5187,2.642836,3.221352,3.139543,2.852087,3.338004,3.723953,5.168213,0.36043200000000003,0.653337,0.30146799999999996,0.493914,0.994577,0.9223290000000001,0.671269,1.152728,0.243729,2.831667
50,4,96,58258,58258,58258,58258,58258,58258,58258,58258,35395,837112,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.00041739545229420506,0.0004969388565442993,0.00041739545229420506,50312,50312,50312,50312,50312,50312,50312,50312,50308,50312,50333,50333,50333,50333,50333,50333,50333,50333,50333,50333,270,265,262,262,270,265,262,262,305,248,False,False,False,False,False,False,False,False,False,False,0.8912595694858859,0.8849256754285261,0.8920148305658963,0.8823852517957639,0.8607229908191025,0.8613752617518388,0.8608946410645595,0.8618902124882095,0.8924706879250609,0.9427866283114532,2.4197990000000003,2.6343520000000002,1.946118,2.256815,2.99369,3.452573,2.6840650000000004,2.8563490000000002,2.513748,6.0350839999999994,1.145143,1.411189,0.680489,0.98864,1.745236,2.19835,1.455722,1.623402,0.5989270000000001,4.6390150000000006
50,4,101,54430,54430,54430,54430,54430,54430,54430,54430,31333,741724,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999816278,0.9999999999680848,0.9999999999986517,0.06301,0.039234,0.037798000000000005,0.064606,0.056316,0.063461,0.085534,0.073928,0.007661,0.105645,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,4,106,60852,60852,60852,60852,60852,60852,60852,60852,32679,773528,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999835667,0.9999999999693993,0.9999999999987073,0.063425,0.056001,0.06740499999999999,0.070759,0.080705,0.080796,0.089617,0.07913300000000001,0.010072,0.150057,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
50,4,111,64354,64354,64354,64354,64354,64354,64354,64354,34750,821998,0.006470881028899074,0.006270528509733723,0.006470881028899074,0.006270528509733723,0.006470881028899074,0.006270528509733723,0.006470881028899074,0.006270528509733723,0.0069721115468405264,0.006070255740799825,10045,10047,10045,10047,10045,10047,10045,10047,10040,10049,10110,10110,10110,10110,10110,10110,10110,10110,10110,10110,225,228,235,214,225,228,235,214,234,223,False,False,False,False,False,False,False,False,False,False,0.8445628865207359,0.8383317276185112,0.8421698728774875,0.835752245379685,0.833048450743807,0.8335457003320144,0.8306865151998215,0.8323336544607587,0.8330359711990493,0.9326579870012668,3.147174,3.112054,2.655552,3.224482,4.178138,4.549314,3.6185910000000003,3.8050910000000004,2.476089,5.727965,0.987231,1.003492,0.543756,1.061046,2.06546,2.45554,1.4914049999999999,1.6224020000000001,0.294346,3.436354
50,4,116,51536,51536,51536,51536,51536,51536,51536,51536,29184,691802,0.007035525052518436,0.00651098185041151,0.007035525052518436,0.00651098185041151,0.007035525052518436,0.00651098185041151,0.007035525052518436,0.00651098185041151,0.00712300207859364,0.00642361110553506,11513,11519,11513,11519,11513,11519,11513,11519,11512,11520,11594,11594,11594,11594,11594,11594,11594,11594,11594,11594,189,179,203,175,189,179,203,175,196,168,False,False,False,False,False,False,False,False,False,False,0.7359515678217954,0.7401040049530405,0.7369605712368643,0.7442952499079422,0.7176342750559291,0.7280347717958702,0.7180999689398071,0.7338947531680011,0.7357798793607532,0.8995666390081272,2.963975,2.9893560000000003,2.897829,2.8742240000000003,3.922339,3.625862,3.697251,3.469997,2.794823,4.531726,0.513876,0.564188,0.389045,0.440459,1.428776,1.196992,1.270171,1.045909,0.239335,2.030593
50,4,121,53116,53116,53116,53116,53116,53116,53116,53116,31852,754210,0.0013042746544495647,0.0012621481756648794,0.0013042746544495647,0.0012621481756648794,0.0013042746544495647,0.0012621481756648794,0.0013042746544495647,0.0012621481756648794,0.001472816023618576,0.0013042746544495647,23768,23769,23768,23769,23768,23769,23768,23769,23764,23768,23799,23799,23799,23799,23799,23799,23799,23799,23799,23799,172,168,168,168,172,168,168,168,181,176,False,False,False,False,False,False,False,False,False,False,0.8677422998556416,0.8614730024689081,0.8687024625184746,0.8589878755768697,0.8336847654033872,0.8348520219738901,0.8348520219738901,0.8345507944718249,0.8710599020196201,0.9372482465083501,2.394618,2.432407,2.27883,2.398097,2.790698,3.025779,2.91171,2.915814,2.966803,3.6452120000000003,0.41828999999999994,0.4764930000000001,0.286369,0.431192,0.8495799999999999,1.105746,0.8951819999999999,0.9367049999999999,0.216654,1.640132
100,2,1,447300,447300,447300,447300,447300,447300,447300,447300,265800,13163361,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,0.007543753749113597,3314,3314,3314,3314,3314,3314,3314,3314,3314,3314,3339,3339,3339,3339,3339,3339,3339,3339,3339,3339,612,588,594,599,629,620,594,599,511,596,False,False,False,False,False,False,False,False,False,False,0.5701296668889556,0.5646188240541815,0.570350994856762,0.5643684328178753,0.5623429465670414,0.5623518891111953,0.5625575676267325,0.5624234294644256,0.27097065462652004,0.681719281268615,24.181713000000002,36.142457,19.719823,21.652695,46.102166,51.23478400000001,40.155094,47.097753000000004,6.651309,136.787556,18.316124,29.164119,13.658591,15.77467,38.416573,45.077373,33.936305,36.87725,1.278469,125.266876
100,2,6,436482,436482,436482,436482,436482,436482,436482,436482,257762,12765379,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,30644,30644,30644,30644,30644,30644,30644,30644,30644,30644,30665,30665,30665,30665,30665,30665,30665,30665,30665,30665,879,901,843,888,836,908,843,888,825,899,False,False,False,False,False,False,False,False,False,False,0.6959462245849865,0.6968718068541272,0.7027048079858901,0.6899391040164544,0.6821495502662603,0.6784884600036691,0.6822641025272926,0.6756154892969799,0.5392649032807812,0.8148720848788888,40.420138,54.256496999999996,29.399896999999996,33.15909,64.755052,92.157418,53.278394999999996,62.697908,16.630079000000002,177.747742,26.838869,40.698051,19.076947,22.817928,49.785917,80.057643,40.247019,45.714671,4.911783,154.888751
100,2,11,383534,383534,383534,383534,383534,383534,383534,383534,249432,12353044,0.00011715837681146465,0.00010650648090802032,0.00011715837681146465,0.00010650648090802032,0.00011715837681146465,0.00010650648090802032,0.00011715837681146465,0.00010650648090802032,0.00011715837681146465,0.00010650648090802032,93890,93891,93890,93891,93890,93891,93890,93891,93890,93891,93901,93901,93901,93901,93901,93901,93901,93901,93901,93901,1266,1256,1237,1278,1266,1256,1237,1278,1401,1231,False,False,False,False,False,False,False,False,False,False,0.8504226483157936,0.8455886570660083,0.8505478001928106,0.844608300696041,0.8318219505941277,0.8317124427017377,0.8313682750399407,0.8320148930711957,0.7906122710767238,0.9306741722930048,72.75336999999998,63.196144999999994,48.987001,69.778819,89.045457,126.973773,76.35463299999998,94.78668499999999,43.325101,251.46376899999998,51.730514,43.322316,26.282869,48.613898,64.308462,101.623283,50.388729,70.52509599999998,12.500257,224.67626099999998
100,2,16,386060,386060,386060,386060,386060,386060,386060,386060,263251,13037135,0.00030135466093767437,0.00029656983500688476,0.00030135466093767437,0.00029656983500688476,0.00030135466093767437,0.00029656983500688476,0.00030135466093767437,0.00029656983500688476,0.00031092445012719563,0.0002774309890282056,209056,209057,209056,209057,209056,209057,209056,209057,209054,209061,209119,209119,209119,209119,209119,209119,209119,209119,209119,209119,1587,1634,1672,1640,1587,1634,1672,1640,1733,1562,False,False,False,False,False,False,False,False,False,False,0.908195617259213,0.9024711184766553,0.9083639848704648,0.9026213541913106,0.8587473449700597,0.8576231673810868,0.8589752888129851,0.8595503289621832,0.8912976588848995,0.9733917766441037,85.446021,108.38623100000001,72.468981,94.179541,138.203416,160.77981100000005,125.67836100000001,112.98988999999999,52.240914,316.293552,67.056661,79.777212,53.532104000000004,65.626205,109.95953899999999,133.011122,103.63867900000001,89.864284,28.678484,286.834139
100,2,21,377766,377766,377766,377766,377766,377766,377766,377766,285692,14147914,6.989753458137061e-05,6.771308872014151e-05,6.989753458137061e-05,6.771308872014151e-05,6.989753458137061e-05,6.771308872014151e-05,6.989753458137061e-05,6.771308872014151e-05,7.426645493283764e-05,6.771308872014151e-05,457813,457814,457813,457814,457813,457814,457813,457814,457811,457814,457845,457845,457845,457845,457845,457845,457845,457845,457845,457845,1602,1617,1495,1680,1602,1617,1495,1680,1839,1685,False,False,False,False,False,False,False,False,False,False,0.9182880407423688,0.9121890270672528,0.9184124563859151,0.9035911119558044,0.8469475813047046,0.8470534669587865,0.8595267970096315,0.8560272761422255,0.9197282387994072,0.9752661770490706,78.929023,119.730944,57.029642,98.551962,115.927866,143.92896499999995,85.912307,143.82789499999996,49.633601,391.427946,60.368485,101.911935,33.47957,77.26643100000003,95.898679,126.26826100000001,65.689,119.189903,32.066103000000005,362.078165
100,2,26,493840,493840,493840,493840,493840,493840,493840,493840,282558,13992882,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.35294112456748167,0.22666663644444845,72,75,72,75,72,75,72,75,68,75,92,92,92,92,92,92,92,92,92,92,372,447,398,440,390,400,398,440,348,396,False,False,False,False,False,False,False,False,False,False,0.4128017171545181,0.40758545277740243,0.4128017171545181,0.40754900372507785,0.4072857605694004,0.40754900372507785,0.4072857605694004,0.40754900372507785,0.21850381160604723,0.5685563560101079,23.428141,30.121366,15.001914000000001,16.154336999999998,42.070166,53.760642000000004,25.196710999999997,36.43601500000001,6.2989190000000015,78.432947,17.537222,24.213063000000002,9.512847,11.805753999999999,35.266563,46.877512,19.326607,29.635153999999996,1.270775,68.69975500000001
100,2,31,459750,459750,459750,459750,459750,459750,459750,459750,264918,13119702,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,12725,12725,12725,12725,12725,12725,12725,12725,12725,12725,12729,12729,12729,12729,12729,12729,12729,12729,12729,12729,898,864,890,865,904,910,890,865,843,887,False,False,False,False,False,False,False,False,False,False,0.6513126699278927,0.6413659597593445,0.6511582381715038,0.6412311038593992,0.6437890157680396,0.6362936378452718,0.6447330070676569,0.6378988580736533,0.530198023537358,0.7576145403302028,35.51285700000001,52.891399,27.25385,42.339571,72.25338,91.557035,58.56565300000001,63.866507999999996,12.146161,178.37798999999995,26.958603999999998,41.710331,18.155804,29.809146000000002,57.92916999999999,78.26765999999998,49.629584,54.263465000000004,3.149176,164.753278
100,2,36,424822,424822,424822,424822,424822,424822,424822,424822,253648,12561837,0.001944768572196038,0.0017145382232939392,0.001944768572196038,0.0017145382232939392,0.001944768572196038,0.0017145382232939392,0.001944768572196038,0.0017145382232939392,0.002068782600642068,0.0017145382232939392,56562,56575,56562,56575,56562,56575,56562,56575,56555,56575,56672,56672,56672,56672,56672,56672,56672,56672,56672,56672,1157,1081,1080,1079,1157,1081,1080,1079,1095,1100,False,False,False,False,False,False,False,False,False,False,0.7820098770760883,0.7894223933770157,0.781765068662212,0.7889469001116022,0.7549091148745712,0.7673284340246801,0.7541888131952813,0.7668058622181365,0.7368715700469277,0.9079524754221132,61.539255000000004,80.114682,52.233227,49.467811,91.893245,90.443422,66.146189,86.014113,35.253458,236.98359700000003,36.13261,48.809575,24.768171,27.187994,66.950797,69.430749,40.459815,60.686415000000004,9.397262,203.102136
100,2,41,487832,487832,487832,487832,487832,487832,487832,487832,295297,14623412,0.001181953546231547,0.0010598432945540103,0.001181953546231547,0.0010598432945540103,0.001181953546231547,0.0010598432945540103,0.001181953546231547,0.0010598432945540103,0.0012114328979236785,0.0010598432945540103,237742,237771,237742,237771,237742,237771,237742,237771,237735,237771,238023,238023,238023,238023,238023,238023,238023,238023,238023,238023,1371,1370,1357,1369,1371,1370,1357,1369,1471,1380,False,False,False,False,False,False,False,False,False,False,0.83749118548837,0.8413183226995332,0.837417389591422,0.8410969350086892,0.7912642057085405,0.8053305236212357,0.7913298020613831,0.8001771101510352,0.8046068873005665,0.9626051703938203,90.095566,128.60081200000002,61.010378,80.22798399999998,118.54933799999999,165.180386,115.37012299999999,115.18801599999999,52.158421,296.233764,54.07644000000001,93.362499,29.535331,46.746509,92.207491,134.199772,80.97437,84.139517,23.502307,263.83385699999997
100,2,46,386326,386326,386326,386326,386326,386326,386326,386326,271776,13459072,9.933821824844634e-05,8.514583589357845e-05,9.933821824844634e-05,8.514583589357845e-05,9.933821824844634e-05,8.514583589357845e-05,9.933821824844634e-05,8.514583589357845e-05,9.933821824844634e-05,8.514583589357845e-05,422798,422804,422798,422804,422798,422804,422798,422804,422798,422804,422840,422840,422840,422840,422840,422840,422840,422840,422840,422840,1363,1371,1365,1365,1363,1371,1365,1365,1671,1362,False,False,False,False,False,False,False,False,False,False,0.9068429254026215,0.9067989211160864,0.9069309339756917,0.9056133938670822,0.8580007558361125,0.8634314024920315,0.8582440736557772,0.8633433939189613,0.9038804015037977,0.9744700080361428,81.48522700000002,91.202872,63.375076,57.57116,103.42116899999999,113.69382,84.56801999999998,102.207572,59.973536,295.235598,54.589783,69.549113,39.549018,35.789209,76.08814699999998,88.355817,61.122657,73.508593,31.314362,262.990049
100,2,51,469448,469448,469448,469448,469448,469448,469448,469448,265799,13163261,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999978698,0.9999999999962377,0.9999999999999241,0.8588309999999999,0.615642,0.630879,0.652595,0.872007,0.8682850000000001,1.380443,1.2938209999999999,0.033783999999999995,6.98711,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,2,56,464214,464214,464214,464214,464214,464214,464214,464214,256098,12683112,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03190848879809655,0.03439951713055821,0.03190848879809655,4983,4983,4983,4983,4983,4983,4983,4983,4971,4983,5142,5142,5142,5142,5142,5142,5142,5142,5142,5142,674,611,648,621,674,634,648,621,540,648,False,False,False,False,False,False,False,False,False,False,0.5255981077681293,0.5206391879596034,0.526293907550125,0.5216387269653185,0.5187995191861537,0.5199283089253665,0.5195103982203908,0.5198809169897507,0.4480862794693903,0.6368902994785005,32.229237,50.26207700000001,28.662003000000002,29.990972999999997,52.976466,55.86893900000001,42.948277000000004,57.903066,9.733615,120.835727,21.601665,38.555676,15.091268,20.284111,39.766504,46.571279,32.537484,44.061011,1.86363,101.788393
100,2,61,421244,421244,421244,421244,421244,421244,421244,421244,244041,12086139,0.0055296087404102905,0.005086761207371011,0.0055296087404102905,0.004865483685248231,0.0055296087404102905,0.005108894319634252,0.0055296087404102905,0.004865483685248231,0.006017191975751114,0.00484336129167088,45392,45412,45392,45422,45392,45411,45392,45422,45370,45423,45643,45643,45643,45643,45643,45643,45643,45643,45643,45643,1204,1254,1234,1296,1238,1245,1234,1296,1202,1245,False,False,False,False,False,False,False,False,False,False,0.7854782501334489,0.7900931526602394,0.7857939816334814,0.782301943764701,0.7652951733418986,0.7743635517638842,0.7651669816050433,0.7734899488164259,0.7535619014806793,0.9475028377548076,87.865154,88.278059,56.668261,73.065092,104.25482199999999,132.173509,110.416518,102.09974799999999,42.196804,280.366969,47.35476,49.37724,26.983533,34.137002,67.36819799999999,99.151534,71.829402,69.738752,11.10909,243.14978900000003
100,2,66,384760,384760,384760,384760,384760,384760,384760,384760,230127,11397497,0.0014161840563454394,0.0013369618529708272,0.0014161840563454394,0.0013369618529708272,0.0014161840563454394,0.0013369618529708272,0.0014161840563454394,0.0013369618529708272,0.0015905170366063812,0.0013369618529708272,126396,126406,126396,126406,126396,126406,126396,126406,126374,126406,126575,126575,126575,126575,126575,126575,126575,126575,126575,126575,1429,1463,1430,1408,1429,1463,1430,1408,1489,1402,False,False,False,False,False,False,False,False,False,False,0.8267855286390821,0.8258342863062017,0.8275392452416376,0.8248674498367167,0.7872439962553611,0.7903992098950244,0.7880756835409396,0.7913868385466488,0.7911023043763178,0.9604355236942848,70.850196,84.09316899999997,62.591756000000004,73.307364,98.30336899999999,115.13251699999999,98.10754399999999,118.093848,44.59883,275.90993100000003,46.549861,59.100789,35.790709,50.674809,78.56900999999998,94.931834,78.44285699999998,90.631977,17.909323,252.308044
100,2,71,399464,399464,399464,399464,399464,399464,399464,399464,264133,13080794,0.00010082554735742883,9.471432935854829e-05,0.00010082554735742883,9.471432935854829e-05,0.00010082554735742883,9.471432935854829e-05,0.00010082554735742883,9.471432935854829e-05,0.0001069368400436627,9.471432935854829e-05,327298,327300,327298,327300,327298,327300,327298,327300,327296,327300,327331,327331,327331,327331,327331,327331,327331,327331,327331,327331,1601,1622,1672,1674,1601,1622,1672,1674,1862,1620,False,False,False,False,False,False,False,False,False,False,0.9194570724748176,0.9168986441809102,0.9193419181680468,0.9157971682031026,0.8784170788835078,0.8806751046380132,0.8779164079845044,0.8736657120519654,0.9127068560122639,0.9751671802184962,88.70940300000002,105.62114199999999,81.56462900000002,74.543389,117.59066599999998,139.404349,117.047676,118.522594,49.992306,286.244753,64.67176500000001,89.695817,58.955732999999995,53.022757999999996,102.858997,121.611258,94.765244,103.32745,35.518519,262.674829
100,2,76,453176,453176,453176,453176,453176,453176,453176,453176,249921,12377199,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999977933,0.9999999999959988,0.9999999999999192,0.45505100000000004,0.597951,0.5815170000000001,0.788133,1.037523,1.1118350000000001,0.7538090000000001,1.198609,0.061389,5.664626999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,2,81,437760,437760,437760,437760,437760,437760,437760,437760,240319,11902001,0.14936708671687232,0.1464646446153454,0.14936708671687232,0.1464646446153454,0.14936708671687232,0.1464646446153454,0.14936708671687232,0.1464646446153454,0.1596423989828557,0.1464646446153454,790,792,790,792,790,792,790,792,783,792,908,908,908,908,908,908,908,908,908,908,991,1075,1022,1080,1090,1011,1022,1080,876,988,False,False,False,False,False,False,False,False,False,False,0.615695815057073,0.6080180921038743,0.6185581140336747,0.6120568347939235,0.6091739766067955,0.6095988669576717,0.6134091739752069,0.6120568347939235,0.5643540460780697,0.8094340607095555,61.98334000000001,87.852333,60.033043000000006,62.972646999999995,84.008604,95.665296,58.967247,84.655666,44.82414,194.395976,39.349995,57.74045400000001,29.872494,34.347373,61.853660999999995,65.503564,34.428187,60.961965,10.780579,164.065097
100,2,86,487636,487636,487636,487636,487636,487636,487636,487636,260802,12915960,0.017858130143788873,0.016958515158548716,0.017858130143788873,0.016958515158548716,0.017858130143788873,0.016958515158548716,0.017858130143788873,0.016958515158548716,0.018167740503230445,0.01693042781314927,36174,36206,36174,36206,36174,36206,36174,36206,36163,36207,36820,36820,36820,36820,36820,36820,36820,36820,36820,36820,1364,1352,1380,1330,1364,1346,1380,1330,1280,1325,False,False,False,False,False,False,False,False,False,False,0.6711378979388906,0.6806019243848268,0.6702889040171967,0.6771403259794659,0.6612104110429475,0.6744990115564181,0.6603286057619611,0.6735925977559623,0.6581813022881029,0.9079150910965265,74.290265,81.375817,67.199787,64.443536,116.71421000000001,147.152659,88.490974,92.744725,53.551126,267.98611600000004,44.027108,54.77721700000001,40.950340999999995,37.558065,87.319383,116.39901699999999,57.739078000000006,66.451888,18.204352,239.75014900000002
100,2,91,427304,427304,427304,427304,427304,427304,427304,427304,245415,12154253,0.003558334297899862,0.003256323594976903,0.003558334297899862,0.003171173951377557,0.003558334297899862,0.003256323594976903,0.003558334297899862,0.003171173951377557,0.0035738269276995647,0.003163433791401368,129555,129594,129555,129605,129555,129594,129555,129605,129553,129606,130016,130016,130016,130016,130016,130016,130016,130016,130016,130016,1417,1412,1394,1371,1411,1412,1394,1371,1486,1396,False,False,False,False,False,False,False,False,False,False,0.7727425907532512,0.7780736899238526,0.7727425907532512,0.7651742085242236,0.7420571770899826,0.752138992378372,0.7418746372588558,0.7513573474604699,0.7383859992227925,0.9499855729512171,89.620077,98.18051,83.82706,85.078117,120.89791699999999,131.397448,94.990543,140.897953,55.723769,316.710626,54.441033999999995,59.248043,40.490651,44.642790999999995,82.12465999999998,95.693313,59.041357999999995,93.88041,20.325025,274.26750899999996
100,2,96,387072,387072,387072,387072,387072,387072,387072,387072,248354,12299683,0.0003777772530722823,0.00029117809080462826,0.0003777772530722823,0.00029117809080462826,0.0003777772530722823,0.00029117809080462826,0.0003777772530722823,0.00029117809080462826,0.0004250194800427767,0.00029117809080462826,254118,254140,254118,254140,254118,254140,254118,254140,254106,254140,254214,254214,254214,254214,254214,254214,254214,254214,254214,254214,1560,1523,1510,1514,1560,1523,1510,1514,1876,1511,False,False,False,False,False,False,False,False,False,False,0.8767929480797454,0.8848327959633225,0.8768058655731316,0.8845124421273445,0.8319382440454697,0.8452897652094564,0.83198474702166,0.8455584490718896,0.8578037800846461,0.971241291340519,78.02101,98.31872,53.89483900000001,78.688418,120.751543,127.307325,80.97604100000002,98.770353,57.433832,330.600486,57.097462,82.43057900000002,38.558927000000004,62.258297,100.023655,108.532569,62.552911,81.267471,35.870729,300.206206
100,2,101,445356,445356,445356,445356,445356,445356,445356,445356,243750,12071886,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999977546,0.9999999999958974,0.9999999999999172,0.508792,0.478156,0.509193,0.48657,0.636493,0.711327,0.6682319999999999,1.027841,0.021961,5.580742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,2,106,479712,479712,479712,479712,479712,479712,479712,479712,256587,12707267,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999961027,0.9999999999999213,0.975191,0.9384239999999999,0.9086639999999999,0.588097,0.856756,1.17644,0.8246540000000001,1.29444,0.015894,4.046476999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,2,111,514650,514650,514650,514650,514650,514650,514650,514650,267956,13270083,0.005395233614163949,0.00491649107711433,0.005395233614163949,0.00491649107711433,0.005395233614163949,0.00491649107711433,0.005395233614163949,0.00491649107711433,0.005634775978266827,0.00491649107711433,83963,84003,83963,84003,83963,84003,83963,84003,83943,84003,84416,84416,84416,84416,84416,84416,84416,84416,84416,84416,1556,1656,1510,1584,1556,1575,1510,1584,1461,1553,False,False,False,False,False,False,False,False,False,False,0.7474536092475518,0.7590440104910928,0.7461867288433961,0.7573107937418492,0.74223647138688,0.7492742640614996,0.7409423880292607,0.7566890119483985,0.7275261610087942,0.9393093471984358,87.948575,142.524868,77.94015,92.437555,159.032975,184.481377,110.67242399999999,132.492789,62.235385,351.745031,55.53474,97.181265,44.218267,57.238927000000004,125.08291200000001,152.864014,69.808718,94.636158,17.349657,307.112598
100,2,116,451074,451074,451074,451074,451074,451074,451074,451074,250903,12425909,0.001428765818403929,0.001371117565409576,0.001428765818403929,0.001371117565409576,0.001428765818403929,0.001371117565409576,0.001428765818403929,0.001371117565409576,0.0014444892212086351,0.001371117565409576,191074,191085,191074,191085,191074,191085,191074,191085,191071,191085,191347,191347,191347,191347,191347,191347,191347,191347,191347,191347,1483,1389,1458,1326,1483,1389,1458,1326,1505,1311,False,False,False,False,False,False,False,False,False,False,0.8163760269915438,0.8164514026505264,0.8164602703751126,0.8156045349525453,0.7993677312352311,0.8044223342493595,0.7996071597990582,0.8045287469443938,0.8004009517590447,0.9557555909993422,94.973077,123.49915,82.457605,77.136264,137.46948500000002,157.664109,97.557572,125.117478,63.756356,299.851142,60.32575,79.350916,48.809248,38.641458,93.46807700000001,112.664309,63.524834999999996,90.155876,17.885017,255.53246099999998
100,2,121,420132,420132,420132,420132,420132,420132,420132,420132,257861,12770330,0.0004339721679003612,0.00042156773599851346,0.0004339721679003612,0.00042156773599851346,0.0004339721679003612,0.00042156773599851346,0.0004339721679003612,0.00042156773599851346,0.0004959989418484228,0.00042156773599851346,241951,241954,241951,241954,241951,241954,241951,241954,241936,241954,242056,242056,242056,242056,242056,242056,242056,242056,242056,242056,1509,1491,1553,1551,1509,1491,1553,1551,1885,1593,False,False,False,False,False,False,False,False,False,False,0.8810373882473103,0.8798758485407446,0.8814991478847565,0.8785857778010754,0.8450010948919744,0.8491283691771893,0.8456723125092931,0.8482619748058985,0.8689022380240947,0.9705004490877706,70.054377,86.664282,58.80795300000001,86.369364,118.32271200000001,141.2286,82.259312,101.668385,51.660994,394.333756,47.205338,63.526582,39.794737,55.097113,87.879403,120.29035800000001,63.236912,81.16116099999998,28.395216,357.156415
100,4,1,226584,226584,226584,226584,226584,226584,226584,226584,135800,6597061,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,1990,1990,1990,1990,1990,1990,1990,1990,1990,1990,2001,2001,2001,2001,2001,2001,2001,2001,2001,2001,310,299,319,290,310,299,319,290,223,280,False,False,False,False,False,False,False,False,False,False,0.5094313808542994,0.5043162800528531,0.5094313808542994,0.5098065176689006,0.5008120608670479,0.5001765349693704,0.5008120608670479,0.5054372771223676,0.3126435935175799,0.5676730895772272,15.16363,15.660411999999999,12.450888,18.654478,26.358134000000003,23.141469,15.697575,20.335187,10.986886,46.858723,6.30815,8.805978999999997,4.13174,7.778822999999999,18.174194,16.019285,8.529327,13.242013,0.686632,37.79368
100,4,6,222230,222230,222230,222230,222230,222230,222230,222230,131762,6401119,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,16893,464,490,434,474,464,490,434,474,394,421,True,True,True,True,True,True,True,True,True,True,0.9999999999955002,0.9999999999955002,0.9999999999955002,0.9999999999955002,0.9999999999955002,0.702596409122519,0.9999999999955002,0.7019934302267831,0.9999999999924105,0.9792019176645553,27.915301,30.295546999999996,20.188006,23.093162,38.117173,38.015399,32.590631,36.494025,17.511473000000002,64.53060699999999,10.555232,10.402510000000001,5.14384,8.174804,20.613917,17.371602,15.007935,18.227488,1.639304,43.486662
100,4,11,202240,202240,202240,202240,202240,202240,202240,202240,127732,6205977,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.001673440114416798,0.0017133521931479154,0.001633531216057705,50196,50196,50196,50196,50196,50196,50196,50196,50194,50198,50280,50280,50280,50280,50280,50280,50280,50280,50280,50280,465,487,439,474,465,487,439,474,445,488,False,False,False,False,False,False,False,False,False,False,0.7321696993634683,0.7269877373381775,0.7321993670849871,0.726127373414131,0.710067246831932,0.7092266613888982,0.7100969145534508,0.7092958860724421,0.6901559515180992,0.8904025909214793,51.371915,43.801274,34.917528000000004,46.197013,51.409279,48.029313,44.569688,44.909054,33.268438,84.48384200000002,11.259394,9.918036,4.334161,6.089093,21.01129,16.115813,13.403323,13.683295999999999,1.59721,52.475995999999995
100,4,16,215396,215396,215396,215396,215396,215396,215396,215396,134451,6531447,0.0014168551264346243,0.0014077599359325946,0.0014168551264346243,0.0014077599359325946,0.0014168551264346243,0.0014077599359325946,0.0014168551264346243,0.0014077599359325946,0.0014259504821505559,0.0013531922621602768,110103,110104,110103,110104,110103,110104,110103,110104,110102,110110,110259,110259,110259,110259,110259,110259,110259,110259,110259,110259,644,661,659,670,644,661,659,670,698,664,False,False,False,False,False,False,False,False,False,False,0.7866580623559088,0.7827071997586644,0.7874380211295129,0.7820479488904991,0.7520752474477145,0.7528273505508327,0.7528552062213186,0.7528923471152997,0.7710913269460912,0.9462754577965731,48.843579,59.069423,47.78204,48.021352,72.65056,63.547439000000004,62.44941,53.720732,51.379066,96.424011,12.631587,16.330425,7.6686460000000025,10.974662,25.034407,24.762841,15.734511,19.539402,3.604349,60.13051
100,4,21,222346,222346,222346,222346,222346,222346,222346,222346,145492,7066412,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.2124951027969916e-05,4.633764132785408e-05,4.2124951027969916e-05,237389,237389,237389,237389,237389,237389,237389,237389,237388,237389,237399,237399,237399,237399,237399,237399,237399,237399,237399,237399,772,794,753,759,772,794,753,759,916,761,False,False,False,False,False,False,False,False,False,False,0.930275336633309,0.9248918352436073,0.9315076502346274,0.9221663533370414,0.8897214251621809,0.8869599632964525,0.8908008239370584,0.88748167270431,0.9369862260403528,0.9740966136702793,45.616659999999996,40.883352,35.087799,39.039629,67.110725,61.029208,41.154332000000004,59.09905500000001,47.165634,100.195865,13.436937,18.940970999999998,11.018417,14.037822,32.555413,39.300824,19.572976,32.518640000000005,9.702369,71.743131
100,4,26,248150,248150,248150,248150,248150,248150,248150,248150,143958,6992196,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,141,215,209,202,192,215,209,202,192,172,181,True,True,True,True,True,True,True,True,True,True,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.40785009066932154,0.9999999999959701,0.40785009066932154,0.9999999999930534,0.9791976655115247,14.511389000000001,18.333853,11.900514,10.321876,16.166091,25.947633,13.478670000000001,15.083084,5.255332,34.440651,6.921803999999999,11.12355,4.543056,3.8198790000000002,10.717075999999999,19.201732999999997,5.62173,8.38408,0.568695,26.245432
100,4,31,231330,231330,231330,231330,231330,231330,231330,231330,135318,6573606,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,0.007062146882680584,7080,7080,7080,7080,7080,7080,7080,7080,7080,7080,7130,7130,7130,7130,7130,7130,7130,7130,7130,7130,366,379,375,352,366,379,375,352,325,347,False,False,False,False,False,False,False,False,False,False,0.5875978040003994,0.5836337699365252,0.5881943543829672,0.5831063848157043,0.577936281500117,0.5784290839900643,0.5784377296477826,0.578446375305501,0.5009311399776752,0.6907831105179272,18.478188,32.815744,19.337757,16.798145,25.25781700000001,34.356959,20.984678,29.825802000000003,14.210727,50.318109,6.633361999999999,21.038872,5.71005,7.2508490000000005,10.73592,20.940125,10.981953,15.851241,1.245332,35.93405999999999
100,4,36,219938,219938,219938,219938,219938,219938,219938,219938,129848,6308699,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,0.00224222532666876,30773,30773,30773,30773,30773,30773,30773,30773,30773,30773,30842,30842,30842,30842,30842,30842,30842,30842,30842,30842,563,561,543,546,563,561,543,546,592,552,False,False,False,False,False,False,False,False,False,False,0.7840664187144374,0.7798288608572423,0.7842028207913857,0.7790286353391455,0.7640153134030316,0.7644154261620801,0.76415171547998,0.7643063045005215,0.7536504220261102,0.905539795130358,31.611216,40.193042,33.638407,33.889068,41.706981,43.150064,32.090944,38.970542,29.069736,69.920831,10.429758999999999,19.749232,7.994317,7.86837,19.115107000000002,19.483401,12.77294,18.404843,3.949816,48.56995300000001
100,4,41,262312,262312,262312,262312,262312,262312,262312,262312,150197,7294411,0.0009276290751516214,0.0009117577102266108,0.0009276290751516214,0.0009117577102266108,0.0009276290751516214,0.0009117577102266108,0.0009276290751516214,0.0009117577102266108,0.0009673096896706144,0.0009117577102266108,126128,126130,126128,126130,126128,126130,126128,126130,126123,126130,126245,126245,126245,126245,126245,126245,126245,126245,126245,126245,600,606,611,594,600,606,611,594,622,622,False,False,False,False,False,False,False,False,False,False,0.8325619872486483,0.8299429686753562,0.8326954161424841,0.8292567629356291,0.8097380218945006,0.8113010460794348,0.8100811247643642,0.811430662719161,0.8210017510281763,0.9524866366865052,35.078047,55.84365,39.452239,43.083890999999994,61.415603000000004,56.02274499999999,52.836078,48.844656,39.386572,101.747711,10.582737,20.122469,8.596998,8.540431,38.63505,26.931279999999997,22.139722,22.003977,5.06883,76.534429
100,4,46,220714,220714,220714,220714,220714,220714,220714,220714,138676,6736191,0.00016854572371399404,0.0001639896868633333,0.00016854572371399404,0.0001639896868633333,0.00016854572371399404,0.0001639896868633333,0.00016854572371399404,0.0001639896868633333,0.00016854572371399404,0.0001639896868633333,219525,219526,219525,219526,219525,219526,219525,219526,219525,219526,219562,219562,219562,219562,219562,219562,219562,219562,219562,219562,889,851,859,833,889,851,859,833,955,844,False,False,False,False,False,False,False,False,False,False,0.8720289605513377,0.8684088911402611,0.8722101905594016,0.8674846180991351,0.8463350761580763,0.8470509346899288,0.8464981831653339,0.8390133838322942,0.8781764688851843,0.9649785761714647,39.729129,50.245969,29.364040999999997,35.069076,67.322367,68.695851,43.910731,51.058326,29.633515000000006,93.39846800000001,23.589494000000002,25.923749,11.140229,17.870527,41.495857,41.975014,22.873212,32.190391999999996,6.5137730000000005,69.201429
100,4,51,235934,235934,235934,235934,235934,235934,235934,235934,135799,6596961,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999957615,0.9999999999926361,0.9999999999998483,0.39131,0.635927,0.394619,0.510317,0.588997,0.775783,1.0118040000000001,0.6597689999999999,0.025549,3.166327,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,4,56,233582,233582,233582,233582,233582,233582,233582,233582,130998,6364311,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,0.01820589202844789,3021,3021,3021,3021,3021,3021,3021,3021,3021,3021,3076,3076,3076,3076,3076,3076,3076,3076,3076,3076,381,400,396,386,389,400,396,386,349,402,False,False,False,False,False,False,False,False,False,False,0.5589043676286747,0.5461208483507028,0.550735929992248,0.5459838514930688,0.5522343331226197,0.5442114546474291,0.5441943300402249,0.5443484515050631,0.5007633704293137,0.6551177338755672,21.275118,22.852378,15.403592000000002,18.147146,25.659212,40.665718,22.992817000000002,24.394791,9.169042,46.194486,10.942934,13.911119,5.942747,5.539078,12.422038,28.014718,9.830036999999999,14.780957,0.88684,33.242439000000005
100,4,61,221086,221086,221086,221086,221086,221086,221086,221086,125041,6075449,0.008022899529098976,0.00798226163758022,0.008022899529098976,0.00798226163758022,0.008022899529098976,0.00798226163758022,0.008022899529098976,0.00798226163758022,0.008388788058726039,0.00798226163758022,24804,24805,24804,24805,24804,24805,24804,24805,24795,24805,25003,25003,25003,25003,25003,25003,25003,25003,25003,25003,721,672,713,700,721,672,713,700,713,683,False,False,False,False,False,False,False,False,False,False,0.7323258822325596,0.728603348919748,0.7333933401448604,0.7273187809235894,0.7195390029186853,0.7198556217909778,0.7205159982960453,0.7181187411201156,0.7138618533064046,0.9235969226305868,45.777552,53.485108,50.301947,51.152767,59.027016,77.83995300000002,74.644207,63.979456000000006,49.503052,94.894451,11.495431,15.332699,11.377075,18.04213,21.735167999999998,31.25166500000001,26.567951,32.332695,3.731347,55.947625
100,4,66,207436,207436,207436,207436,207436,207436,207436,207436,118327,5750479,0.0017955699460158112,0.0017660823874834676,0.0017955699460158112,0.0017660823874834676,0.0017955699460158112,0.0017660823874834676,0.0017955699460158112,0.0017660823874834676,0.001913537541852961,0.0017660823874834676,67945,67947,67945,67947,67945,67947,67945,67947,67937,67947,68067,68067,68067,68067,68067,68067,68067,68067,68067,68067,633,678,678,695,633,678,678,695,703,677,False,False,False,False,False,False,False,False,False,False,0.7840876222025873,0.7819375614609714,0.784232245122427,0.7811276731098694,0.7570817023045321,0.7589907248464153,0.7575830617599761,0.7589714417904366,0.7648634715596199,0.9407784986257769,55.864566,45.806542,45.228945,53.326555000000006,48.878225,68.336011,60.243235999999996,61.054959999999994,51.610334,95.485445,16.498967999999998,14.045251,6.512226,10.257926,17.823593,30.793012,19.109824,22.478604,5.870806,62.389239
100,4,71,221952,221952,221952,221952,221952,221952,221952,221952,134933,6554902,0.00039842271475872443,0.0003925612571104819,0.00039842271475872443,0.0003925612571104819,0.00039842271475872443,0.0003925612571104819,0.00039842271475872443,0.0003925612571104819,0.0004101458361168479,0.0003925612571104819,170673,170674,170673,170674,170673,170674,170673,170674,170671,170674,170741,170741,170741,170741,170741,170741,170741,170741,170741,170741,906,824,865,852,906,824,865,852,994,857,False,False,False,False,False,False,False,False,False,False,0.8286656574357129,0.8246828142984759,0.8288503820608562,0.8232050172973291,0.799803561126731,0.8002631199502583,0.7934598471705888,0.7934328142986167,0.8286334699382016,0.9550893361943542,50.36837,41.686704,33.919699,35.353736,48.152289,63.791631,41.168760999999996,47.735110999999996,34.33138,99.000015,29.783927000000002,25.051602,12.770714,17.81348,30.470391999999997,39.143169,22.459579,26.173551999999997,9.712861,75.446848
100,4,76,227840,227840,227840,227840,227840,227840,227840,227840,127921,6214979,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.999999999995611,0.999999999995611,0.999999999995611,0.999999999995611,0.999999999995611,0.999999999995611,0.999999999995611,0.999999999995611,0.9999999999921827,0.999999999999839,0.546686,0.385573,0.484662,0.538654,0.9030549999999999,0.529263,0.8440840000000001,0.860036,0.029629000000000006,3.079556,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,4,81,222722,222722,222722,222722,222722,222722,222722,222722,123219,5987280,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,754,754,754,754,754,754,754,754,754,754,823,823,823,823,823,823,823,823,823,823,693,663,667,693,649,690,667,693,549,623,False,False,False,False,False,False,False,False,False,False,0.640583328092238,0.6383473567917028,0.6403004642530136,0.6319088370226924,0.6355097385950399,0.630633704795078,0.635357081919903,0.6317741399563951,0.6087454045187127,0.8092589623333452,34.350202,42.033488,33.061433,39.895888,46.747755,58.089453000000006,43.606986,54.648103000000006,25.158938,75.026714,10.402558,17.805601,8.140919,11.138793,20.552185,26.964146000000003,13.740611,18.443527,2.748831,49.551759999999994
100,4,86,251872,251872,251872,251872,251872,251872,251872,251872,133302,6475935,0.016523463310110724,0.01556456937290606,0.016523463310110724,0.01556456937290606,0.016523463310110724,0.01556456937290606,0.016523463310110724,0.01556456937290606,0.016619452305656538,0.01527725385926195,21182,21202,21182,21202,21182,21202,21182,21202,21180,21208,21532,21532,21532,21532,21532,21532,21532,21532,21532,21532,722,726,799,734,722,726,799,734,716,723,False,False,False,False,False,False,False,False,False,False,0.6581477893507093,0.6697290687306658,0.6597120759724792,0.6685459280878043,0.6506955914089272,0.6659652521889453,0.6522519374894699,0.6654570575504007,0.6533510374889098,0.8942268568166768,46.486943,60.06985400000001,56.622003,47.881551,64.974356,68.877352,61.624702,55.348953,41.370733,100.397855,13.335607000000001,18.819856,13.805539000000001,11.598864,23.947915,28.794697999999997,18.227318,22.085469,3.738451,66.673254
100,4,91,226694,226694,226694,226694,226694,226694,226694,226694,125815,6113257,0.0019693685266616557,0.0019551727066454373,0.0019693685266616557,0.0019551727066454373,0.0019693685266616557,0.0019551727066454373,0.0019693685266616557,0.0019551727066454373,0.0020687505310640246,0.0019551727066454373,70581,70582,70581,70582,70581,70582,70581,70582,70574,70582,70720,70720,70720,70720,70720,70720,70720,70720,70720,70720,867,896,883,902,867,896,883,902,971,861,False,False,False,False,False,False,False,False,False,False,0.8112654062268464,0.8087113024570182,0.8119712034689406,0.8079525704217669,0.7943836184425067,0.7958393252543259,0.7946659373393443,0.793598419010677,0.7939911775162423,0.9476360964374723,52.30177,53.635567,57.538911,48.58231,66.69613199999999,85.993605,58.238365,62.699023,48.703016,115.504732,21.796360999999997,22.366495,11.839777,13.785998000000001,31.676236,56.34305300000001,30.204891999999997,26.733059,7.656911999999998,78.218633
100,4,96,210566,210566,210566,210566,210566,210566,210566,210566,127154,6177871,0.0006663522082712764,0.0006064190579836628,0.0006663522082712764,0.0006064190579836628,0.0006663522082712764,0.0006064190579836628,0.0006663522082712764,0.0006064190579836628,0.0006813366176742211,0.0005989279189801061,133563,133571,133563,133571,133563,133571,133563,133571,133561,133572,133652,133652,133652,133652,133652,133652,133652,133652,133652,133652,978,894,947,872,978,894,947,872,977,887,False,False,False,False,False,False,False,False,False,False,0.8170074940834845,0.8201514014569297,0.8171594654368836,0.8191730858694225,0.7886173456266035,0.7955985296733774,0.7881804279855809,0.7953895690624536,0.8176777765479838,0.9543336207568992,40.976038,44.16413,34.15079,39.754490000000004,43.17984000000001,55.623275,40.611003000000004,42.512015999999996,28.98095,108.00401000000001,20.803324,27.84042100000001,14.284372,16.791767999999998,27.907771999999998,39.767956,21.351364999999998,25.263089,7.177463,84.607674
100,4,101,225900,225900,225900,225900,225900,225900,225900,225900,124950,6071298,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999955732,0.9999999999919968,0.9999999999998352,0.355375,0.351286,0.48895900000000003,0.5079229999999999,0.492208,0.8293389999999999,0.48108900000000004,0.51403,0.012054,2.627141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,4,106,247770,247770,247770,247770,247770,247770,247770,247770,131187,6373313,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.999999999995964,0.999999999995964,0.999999999995964,0.999999999995964,0.999999999995964,0.999999999995964,0.999999999995964,0.999999999995964,0.9999999999923772,0.999999999999843,0.672859,0.44842299999999996,0.43799099999999996,0.6340319999999999,0.98777,1.08299,1.03485,0.812913,0.022315,2.776407,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
100,4,111,265292,265292,265292,265292,265292,265292,265292,265292,136856,6648222,0.005535174099346683,0.005427321090306478,0.005535174099346683,0.005427321090306478,0.005535174099346683,0.005427321090306478,0.005535174099346683,0.005427321090306478,0.005621473168060275,0.005427321090306478,46611,46616,46611,46616,46611,46616,46611,46616,46607,46616,46869,46869,46869,46869,46869,46869,46869,46869,46869,46869,1029,1027,997,1001,1029,1027,997,1001,1000,999,False,False,False,False,False,False,False,False,False,False,0.7250501334351391,0.7260226467412284,0.7265993697483278,0.7272514813838064,0.7203986550641542,0.7249219727668949,0.721861194454707,0.7268368439277217,0.7142763196300178,0.9194873456390416,58.360119999999995,51.455420000000004,35.149706,53.414635,71.16271400000002,72.843987,63.245048,58.30493000000001,37.956822,125.283041,32.395068,27.876843,13.141951999999998,24.250019,45.70395300000001,47.305591,32.103346,34.555539,10.343266,96.94580500000001
100,4,116,237458,237458,237458,237458,237458,237458,237458,237458,128503,6243485,0.0020293167308269647,0.0020095750337874997,0.0020293167308269647,0.0020095750337874997,0.0020293167308269647,0.0020095750337874997,0.0020293167308269647,0.0020095750337874997,0.0020589307350029127,0.0020095750337874997,101512,101514,101512,101514,101512,101514,101512,101514,101509,101514,101718,101718,101718,101718,101718,101718,101718,101718,101718,101718,751,711,710,700,751,711,710,700,750,688,False,False,False,False,False,False,False,False,False,False,0.7611872415300339,0.7583741124714334,0.7611240724643469,0.7579277177405775,0.7492861895545768,0.7504232327369453,0.7492188092178439,0.7502884720634795,0.753974615372762,0.9292979802144268,57.80167900000001,44.752817,39.570494000000004,45.229819,59.466471999999996,58.679863,42.139753000000006,53.43311800000001,31.047538,117.390629,19.159519,17.260671,8.888857000000002,11.515911000000001,34.153209000000004,28.392089000000002,16.708558,23.955423,4.3025699999999985,78.172674
100,4,121,226954,226954,226954,226954,226954,226954,226954,226954,131861,6406070,0.0007288858235054795,0.0007210426903732146,0.0007288858235054795,0.0007210426903732146,0.0007288858235054795,0.0007210426903732146,0.0007288858235054795,0.0007210426903732146,0.000736729079579537,0.0007210426903732146,127592,127593,127592,127593,127592,127593,127592,127593,127591,127593,127685,127685,127685,127685,127685,127685,127685,127685,127685,127685,785,798,842,831,785,798,842,831,856,819,False,False,False,False,False,False,False,False,False,False,0.8332217101226097,0.8293222415078415,0.833538955026862,0.8285026921718563,0.8133189985600019,0.8135833693135455,0.8137243670487688,0.8097235563118089,0.8373135347006521,0.9560744731167539,49.369289,51.268076,35.025949,37.922268,51.467797999999995,61.597559999999994,50.415197,68.725462,29.681658,123.884133,21.727269,22.161867,10.092791,13.110038000000001,24.974657,36.719727,25.033015,31.444249,5.659839,86.807229
150,2,1,1032550,1032550,1032550,1032550,1032550,1032550,1032550,1032550,602038,44861192,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,0.007600950100710333,4210,4210,4210,4210,4210,4210,4210,4210,4210,4210,4242,4242,4242,4242,4242,4242,4242,4242,4242,4242,1044,1082,998,981,1018,1003,998,981,920,1025,False,False,False,False,False,False,False,False,False,False,0.561775216695984,0.5495908188460127,0.5531945184247221,0.549517214662196,0.5534221103088921,0.5478126967211778,0.547804948912355,0.5478088228167665,0.2510339878873908,0.699762124020229,102.519161,158.408546,77.856677,97.612871,170.693848,214.09043799999998,127.25163300000001,144.904396,30.865757,639.845702,77.91342900000002,118.999822,50.991859999999996,71.986784,144.77748400000004,184.835936,101.668798,112.94741699999999,5.178499,578.4779589999998
150,2,6,1026738,1026738,1026738,1026738,1026738,1026738,1026738,1026738,610029,45456446,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,1.4601098000437871e-05,7.300975409248733e-05,1.4601098000437871e-05,68488,68488,68488,68488,68488,68488,68488,68488,68484,68488,68489,68489,68489,68489,68489,68489,68489,68489,68489,68489,1831,1905,1886,1937,1755,1808,1886,1937,2184,1852,False,False,False,False,False,False,False,False,False,False,0.7468166172862534,0.7438022163387896,0.7469666068648994,0.7426003517930158,0.7394758935573248,0.7366650498951663,0.7400037789574945,0.738648028999863,0.58509841335316,0.8460982409403313,228.187498,319.62426,175.77281499999995,218.5271,328.599495,432.67492599999997,312.693213,447.566696,109.186924,1122.417599,152.98393000000004,255.37787000000003,114.42406799999999,160.418376,267.703262,356.487787,239.593505,377.470621,39.026564,1023.998673
150,2,11,867094,867094,867094,867094,867094,867094,867094,867094,554973,41354774,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.0002039433037493211,0.00030594615345863455,0.00018594496028060027,166713,166713,166713,166713,166713,166713,166713,166713,166696,166716,166747,166747,166747,166747,166747,166747,166747,166747,166747,166747,1894,2023,1875,2012,1894,2045,1875,2012,2030,2108,False,False,False,False,False,False,False,False,False,False,0.8214991684859756,0.8173600555409017,0.8213365563585708,0.8170117657361059,0.8014355998302359,0.8011542001204008,0.8014010015052562,0.8011495870104035,0.7453191416505932,0.9280574474908042,263.709085,315.7020720000001,214.848585,262.592928,394.343898,484.491328,320.46355,401.128477,142.228043,1180.868326,152.315007,207.148397,95.54283199999999,164.739126,268.668424,354.302562,213.58941600000003,279.59146400000003,46.072185,1067.6317689999996
150,2,16,826864,826864,826864,826864,826864,826864,826864,826864,563262,41972380,0.0007438590944737345,0.0007299015562540266,0.0007438590944737345,0.0007299015562540266,0.0007438590944737345,0.0007299015562540266,0.0007438590944737345,0.0007299015562540266,0.0007554906737406437,0.0007136182537339756,430189,430195,430189,430195,430189,430195,430189,430195,430184,430202,430509,430509,430509,430509,430509,430509,430509,430509,430509,430509,2260,2158,2178,2193,2260,2158,2178,2193,2398,2169,False,False,False,False,False,False,False,False,False,False,0.8348640163305757,0.8334986164582888,0.8347708933986305,0.8337574256457727,0.7878200042560956,0.79058224810756,0.7878804736924235,0.7909958590520436,0.796998554845175,0.9689450300411612,346.649233,375.44295800000003,226.977771,266.881835,379.477347,467.93909800000006,323.321305,349.89686800000015,189.202144,1252.521224,226.014263,243.956554,141.102126,176.699246,286.741289,346.116486,233.75756600000003,258.906758,78.111221,1084.504391
150,2,21,672846,672846,672846,672846,672846,672846,672846,672846,537361,40042680,9.243501900542503e-05,8.583195094232206e-05,9.243501900542503e-05,8.748270978374468e-05,9.243501900542503e-05,8.583195094232206e-05,9.243501900542503e-05,8.748270978374468e-05,0.00010068897670121968,8.748270978374468e-05,605831,605835,605831,605834,605831,605835,605831,605834,605826,605834,605887,605887,605887,605887,605887,605887,605887,605887,605887,605887,2415,2538,2358,2602,2415,2538,2358,2602,3001,2490,False,False,False,False,False,False,False,False,False,False,0.909588523969958,0.9064600220542197,0.9094785433800461,0.8989902592853357,0.8509287414938174,0.8415833637996784,0.8509227965970654,0.8492998397837703,0.9071853000107801,0.9824886096534752,301.133155,387.041677,337.9793390000001,431.918143,424.42628600000006,486.834675,390.780309,456.66961299999997,222.000107,1369.064091,199.15429,293.203034,212.333462,281.519854,287.898012,398.640818,297.5581870000001,336.7246810000001,125.487925,1262.724399
150,2,26,1003896,1003896,1003896,1003896,1003896,1003896,1003896,1003896,563261,41972230,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.01282051117685754,0.03947367901662118,0.01282051117685754,78,78,78,78,78,78,78,78,76,78,79,79,79,79,79,79,79,79,79,79,770,838,792,774,757,801,792,774,816,772,False,False,False,False,False,False,False,False,False,False,0.49047710121318294,0.4937164805911233,0.49061556177085014,0.4869627929581481,0.4870922884437361,0.48695880848166845,0.4870922884437361,0.48695880848166845,0.24888284471985653,0.5798833895649438,75.133434,140.43543400000001,76.740326,82.700849,119.93641799999999,170.523791,107.89371399999999,140.36671,23.446625,496.593812,48.820236,116.18144099999999,53.788812,58.577281000000006,91.913094,139.876035,84.811493,119.95405,4.410698,455.317499
150,2,31,1071180,1071180,1071180,1071180,1071180,1071180,1071180,1071180,609438,45412492,0.0009095397726385645,0.0007795042351038028,0.0009095397726385645,0.0007795042351038028,0.0009095397726385645,0.0007795042351038028,0.0009095397726385645,0.0007795042351038028,0.0014560582419511027,0.0007535011820215913,38481,38486,38481,38486,38481,38486,38481,38486,38460,38487,38516,38516,38516,38516,38516,38516,38516,38516,38516,38516,1765,1722,1788,1808,1855,1722,1788,1808,1560,1704,False,False,False,False,False,False,False,False,False,False,0.7168505759996295,0.7141059392439048,0.7167833604056117,0.7137922664718219,0.7067925091948069,0.7076196344211919,0.7061707649501426,0.7076457738188655,0.5928708088425847,0.8344296322694462,297.823771,371.939212,223.103162,306.082298,472.12695,515.756749,337.927999,402.538934,130.26362,1168.60557,160.060452,218.26183500000002,122.51194299999999,156.50745600000005,318.373775,395.23082200000016,226.29474700000003,261.717243,23.752597,1052.840942
150,2,36,976460,976460,976460,976460,976460,976460,976460,976460,582206,43383708,0.0021782472845006252,0.002041083499830936,0.0021782472845006252,0.002041083499830936,0.0021782472845006252,0.002041083499830936,0.0021782472845006252,0.002041083499830936,0.002214035317302565,0.0019278026024188092,168025,168048,168025,168048,168025,168048,168025,168048,168019,168067,168391,168391,168391,168391,168391,168391,168391,168391,168391,168391,1846,1922,1832,1953,1846,1922,1832,1953,1880,1843,False,False,False,False,False,False,False,False,False,False,0.7497603588464967,0.7497449972341419,0.7500327714389222,0.74705978739452,0.7245212297475324,0.7279437969801856,0.724775208405132,0.7252913585802538,0.704707612081111,0.9014140054602778,255.421141,392.443372,209.041334,260.011038,368.159238,457.46845599999995,293.786476,417.512268,173.19495,1172.688601,156.743138,282.917552,100.370283,162.49401799999995,268.62585099999995,363.58960099999996,190.202217,293.381483,47.905293,1045.764762
150,2,41,903256,903256,903256,903256,903256,903256,903256,903256,578062,43074980,0.0016931248271903722,0.0016066021228469038,0.0016931248271903722,0.0016041302652095208,0.0016931248271903722,0.0016066021228469038,0.0016931248271903722,0.0016041302652095208,0.00172526563903382,0.0015967147655001834,405168,405203,405168,405204,405168,405203,405168,405204,405155,405207,405854,405854,405854,405854,405854,405854,405854,405854,405854,405854,2305,2373,2454,2508,2305,2373,2454,2508,2476,2358,False,False,False,False,False,False,False,False,False,False,0.7775126874321593,0.7799140000168503,0.7776090056409505,0.7778193557521037,0.7301407352946118,0.7352046374441629,0.730072094732025,0.7355456260454007,0.7470150260685756,0.9610202256622996,348.597233,410.333996,295.742097,350.42398199999997,510.24046799999996,568.002558,400.204056,489.71983200000005,207.052894,1458.297165,224.844857,267.92600899999996,172.436336,221.29455299999998,391.467798,418.89508900000004,262.104668,347.731909,86.930878,1298.753832
150,2,46,742956,742956,742956,742956,742956,742956,742956,742956,539433,40197044,0.0003705980803980839,0.00032788844961143703,0.0003705980803980839,0.00032276353898568974,0.0003705980803980839,0.00032788844961143703,0.0003705980803980839,0.00032276353898568974,0.0003842659325129239,0.0003261801402348125,585540,585565,585540,585568,585540,585565,585540,585568,585532,585566,585757,585757,585757,585757,585757,585757,585757,585757,585757,585757,2170,2296,2328,2172,2170,2296,2328,2172,2543,2270,False,False,False,False,False,False,False,False,False,False,0.8541246049552677,0.8572351525516219,0.8542941977709928,0.8540586521935969,0.7954414527902117,0.800219663074529,0.7956918040896154,0.8083735779766118,0.8284902851682628,0.9769014855918018,346.977258,448.766352,367.279442,335.322612,412.606638,494.579112,422.235949,427.484067,265.908853,1416.2762539999999,196.97857,284.625218,174.287003,170.934627,258.748506,347.351257,264.476223,264.886343,89.306097,1238.195287
150,2,51,1006922,1006922,1006922,1006922,1006922,1006922,1006922,1006922,550236,41001792,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999990069,0.9999999999981826,0.9999999999999757,2.496339,2.502904,2.626233,2.400346,4.6276779999999995,4.500972,4.709417,4.46887,0.037774,20.206371,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,2,56,1010652,1010652,1010652,1010652,1010652,1010652,1010652,1010652,547574,40803624,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,0.0001432254366324471,6982,6982,6982,6982,6982,6982,6982,6982,6982,6982,6983,6983,6983,6983,6983,6983,6983,6983,6983,6983,1639,1459,1614,1498,1685,1554,1614,1498,1532,1535,False,False,False,False,False,False,False,False,False,False,0.5859712344104736,0.5827010682207301,0.5960508661729299,0.5773025729919128,0.5819411627339758,0.5814147698707552,0.5925165140913069,0.5766000562007728,0.5026279553074057,0.6910824636556623,182.239003,231.53589900000003,140.475861,154.377317,307.364389,298.774405,235.18517200000002,243.21391400000002,69.27501,922.7112800000001,108.70992199999999,175.176066,80.443309,102.593085,234.37023900000003,237.71920899999998,168.61580800000004,171.121796,22.290348,831.1360530000003
150,2,61,953280,953280,953280,953280,953280,953280,953280,953280,538694,40142064,0.0024004820398848855,0.00215699419922494,0.0024004820398848855,0.0021083108250482567,0.0024004820398848855,0.00215699419922494,0.0024004820398848855,0.0021083108250482567,0.002624595374624576,0.0020596321805812015,102896,102921,102896,102926,102896,102921,102896,102926,102873,102931,103143,103143,103143,103143,103143,103143,103143,103143,103143,103143,2191,2146,2149,2095,2191,2146,2149,2095,1894,1947,False,False,False,False,False,False,False,False,False,False,0.7557517203751722,0.7566045652895722,0.7558125629397913,0.7601523162126971,0.7407393420603173,0.7446899127216089,0.7408211648196324,0.748747482375851,0.7380405202197573,0.9094863682146263,314.613487,401.501566,348.19016600000015,302.99240699999996,517.115604,460.72886100000005,480.779163,521.395863,219.43617200000003,1437.9382859999994,144.62348400000005,188.749405,139.77501,135.041952,299.092484,293.98809,253.500058,310.789515,38.794029,1208.050359
150,2,66,874912,874912,874912,874912,874912,874912,874912,874912,530849,39557536,0.002388067726031369,0.0022668219692560335,0.002388067726031369,0.002262331948953623,0.002388067726031369,0.0022668219692560335,0.002388067726031369,0.002262331948953623,0.002540789302580636,0.002212944380634813,223193,223220,223193,223221,223193,223220,223193,223221,223159,223232,223726,223726,223726,223726,223726,223726,223726,223726,223726,223726,2313,2667,2427,2660,2313,2667,2427,2660,2478,2457,False,False,False,False,False,False,False,False,False,False,0.7632207582010954,0.764920357703672,0.7624789693126137,0.7603416114983446,0.7302105811776153,0.7334977689176357,0.7294219304333128,0.7343001353270565,0.7318540677278627,0.9536175104536099,435.030738,553.562205,401.223335,399.144802,488.09657400000003,648.036771,503.386489,528.22406,237.430705,1331.119656,225.073248,355.574041,209.99424199999999,230.08228599999998,304.713753,475.069121,305.769883,361.906069,74.15719399999998,1125.510465
150,2,71,866760,866760,866760,866760,866760,866760,866760,866760,585906,43659358,0.0011046060088205475,0.0010432751994017245,0.0011046060088205475,0.0010288455127915796,0.0011046060088205475,0.0010432751994017245,0.0011046060088205475,0.0010288455127915796,0.0011244499385314316,0.0010108089895151395,554949,554983,554949,554991,554949,554983,554949,554991,554938,555001,555562,555562,555562,555562,555562,555562,555562,555562,555562,555562,2387,2489,2474,2601,2387,2489,2474,2601,2792,2437,False,False,False,False,False,False,False,False,False,False,0.7982532650320755,0.8006830033679442,0.7984055563237823,0.7933522543716907,0.7470349346984781,0.7533896349615194,0.7471364622262828,0.7525174211999256,0.7654572576475314,0.9675546763651228,300.78345099999996,477.835319,272.167394,328.619013,467.42475099999996,517.8185110000002,381.79286099999996,485.654346,245.531508,1516.043258,204.002921,322.199169,165.445113,222.32712599999996,333.65725299999997,403.90733900000004,256.114034,369.031739,98.52743,1330.833446
150,2,76,1034388,1034388,1034388,1034388,1034388,1034388,1034388,1034388,561337,41828892,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999990332,0.9999999999982185,0.9999999999999761,1.906307,2.352986,1.716793,2.694552,4.13955,4.8605,4.376012,4.522234,0.042263,28.160791999999997,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,2,81,1024908,1024908,1024908,1024908,1024908,1024908,1024908,1024908,542983,40461368,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,382,382,382,382,382,382,382,382,382,382,406,406,406,406,406,406,406,406,406,406,880,884,852,864,849,883,852,864,737,881,False,False,False,False,False,False,False,False,False,False,0.4932364661018421,0.4754553579438589,0.47304831262857444,0.469513361198791,0.47000316125889346,0.4698490010806142,0.46955824327601153,0.4694704305162322,0.43226767688779894,0.5937073605617933,164.25221100000005,168.877245,94.125969,113.28211499999999,238.159141,205.42855600000001,144.46598,202.661264,78.20689,609.505709,93.584012,113.06643100000001,36.32049,66.908212,168.52580700000001,150.307612,94.644953,131.680642,11.072929,514.7527200000002
150,2,86,1021092,1021092,1021092,1021092,1021092,1021092,1021092,1021092,550089,40990916,0.007100434990057309,0.006823505447925093,0.007100434990057309,0.0067722389116785745,0.007100434990057309,0.006823505447925093,0.007100434990057309,0.0067722389116785745,0.007274876204096461,0.006731229441569544,98163,98190,98163,98195,98163,98190,98163,98195,98146,98199,98860,98860,98860,98860,98860,98860,98860,98860,98860,98860,2389,2457,2605,2551,2389,2457,2605,2551,2240,2403,False,False,False,False,False,False,False,False,False,False,0.7225999224352726,0.7236429234577064,0.722610695215786,0.7156612724409596,0.7130542595567166,0.7172497678948446,0.7131600286744846,0.7159727037321651,0.7148897723809876,0.9294549797325601,409.008997,482.757956,400.24068700000004,406.255448,679.489909,763.097928,461.863004,521.332013,269.211431,1467.6623869999999,213.93714599999998,289.8492490000001,188.64549,221.477544,403.50881200000003,529.3639919999998,270.46660499999996,319.446165,70.158738,1243.446036
150,2,91,1016196,1016196,1016196,1016196,1016196,1016196,1016196,1016196,576581,42964570,0.0020986309156237324,0.0018518343104710654,0.0020986309156237324,0.001842344560970601,0.0020986309156237324,0.0018518343104710654,0.0020986309156237324,0.001842344560970601,0.002383547362821232,0.0018375997536367143,211090,211142,211090,211144,211090,211142,211090,211144,211030,211145,211533,211533,211533,211533,211533,211533,211533,211533,211533,211533,2635,2932,2811,2715,2635,2932,2811,2715,2690,2633,False,False,False,False,False,False,False,False,False,False,0.8299304464878527,0.8385744482355386,0.8301508764049158,0.8339591968470315,0.8087396525859099,0.8188479387826573,0.8089600825029729,0.8195544953918146,0.7920170799925907,0.9690198226119575,424.630508,543.305294,473.046853,483.197082,593.126213,847.066199,592.9923769999998,624.1125519999998,268.770681,1596.987285,261.822592,348.34066,287.83648999999997,289.926572,387.898101,639.8043690000002,395.882108,423.22992800000003,94.020959,1366.545613
150,2,96,872040,872040,872040,872040,872040,872040,872040,872040,551422,41090300,0.0008943188018965986,0.0008293023034070834,0.0008943188018965986,0.0008293023034070834,0.0008943188018965986,0.0008293023034070834,0.0008943188018965986,0.0008293023034070834,0.0009051557062508763,0.0008249681705015423,461804,461834,461804,461834,461804,461834,461804,461834,461799,461836,462217,462217,462217,462217,462217,462217,462217,462217,462217,462217,2346,2493,2342,2585,2346,2493,2342,2585,2739,2541,False,False,False,False,False,False,False,False,False,False,0.8284677308370849,0.8307646438227252,0.828434475481826,0.8294481904490282,0.782831062794387,0.7925072244383371,0.7866313471850068,0.7882528324379751,0.7966294416965651,0.9706713263227339,370.567435,424.09732699999995,264.530573,378.300941,461.102799,586.25446,384.49328199999997,460.97062999999997,221.824222,1503.37949,201.736381,272.29411,129.614797,259.473698,337.685646,433.850095,257.196288,314.973253,93.151421,1354.910054
150,2,101,1045098,1045098,1045098,1045098,1045098,1045098,1045098,1045098,555862,41421080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.9999999999990431,0.999999999998201,0.9999999999999759,2.144241,2.1166400000000003,2.024853,2.180173,3.764264,3.7313410000000014,3.796008,2.2189650000000003,0.037324,19.586615,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,2,106,1078056,1078056,1078056,1078056,1078056,1078056,1078056,1078056,566370,42203926,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999982343,0.9999999999999764,2.989033,2.857503,2.430524,2.521155,4.407451,2.9666770000000002,3.262509,4.477793,0.067314,25.069827,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,2,111,1164630,1164630,1164630,1164630,1164630,1164630,1164630,1164630,605439,45114340,0.011107190924626968,0.010658167995368638,0.011107190924626968,0.010644967475948255,0.011107190924626968,0.010658167995368638,0.011107190924626968,0.010644967475948255,0.011596287094836412,0.010486588135596078,76527,76561,76527,76562,76527,76561,76527,76562,76490,76574,77377,77377,77377,77377,77377,77377,77377,77377,77377,77377,2883,3105,2758,3259,2883,3105,2758,3259,2471,2744,False,False,False,False,False,False,False,False,False,False,0.7232563131632164,0.7318186891967992,0.7244798777287855,0.7281454195746906,0.7200157990085091,0.7220336072394477,0.721236787648677,0.7289731502702755,0.7061074691245425,0.9356284498454165,517.238459,762.77354,409.29979199999997,531.158659,732.999096,987.9962939999999,653.73437,793.857916,296.029848,1770.5080699999999,318.014949,469.865633,214.917369,326.28029300000014,500.58176,710.158921,409.45563500000003,590.992538,80.611053,1508.300329
150,2,116,957578,957578,957578,957578,957578,957578,957578,957578,528926,39414348,0.007834418505337523,0.007695727652994058,0.007834418505337523,0.007695727652994058,0.007834418505337523,0.007695727652994058,0.007834418505337523,0.007695727652994058,0.00814394340455553,0.007642395180883174,94455,94468,94455,94468,94455,94468,94455,94468,94426,94473,95195,95195,95195,95195,95195,95195,95195,95195,95195,95195,2579,2636,2702,2614,2579,2636,2702,2614,2313,2546,False,False,False,False,False,False,False,False,False,False,0.7178297747016767,0.7184584441155515,0.7176209144312864,0.7180804070261451,0.7026874050983808,0.7063591686518421,0.7025620889361467,0.7061628399976753,0.700472277784226,0.9308998083641792,390.454417,522.6684650000002,417.074944,390.70498,552.592211,646.125158,449.01588499999997,532.141425,224.630277,1212.36152,242.442183,393.570433,227.41852999999998,245.71410600000002,384.520689,466.739032,309.307373,342.779304,68.391177,1044.654212
150,2,121,1015046,1015046,1015046,1015046,1015046,1015046,1015046,1015046,605441,45114640,0.0010196039182496714,0.000935079231517015,0.0010196039182496714,0.000935079231517015,0.0010196039182496714,0.000935079231517015,0.0010196039182496714,0.000935079231517015,0.0010696993581469272,0.0009288187114460856,319732,319759,319732,319759,319732,319759,319732,319759,319716,319761,320058,320058,320058,320058,320058,320058,320058,320058,320058,320058,2582,2622,2612,2662,2582,2622,2612,2662,2696,2502,False,False,False,False,False,False,False,False,False,False,0.8661538491843067,0.868618762104507,0.8665114684449113,0.8667883031893463,0.8314066554611008,0.8401569978101089,0.831810578041949,0.8357611379180493,0.8434067068453517,0.9756291305881866,396.659359,494.85459199999997,330.900288,374.259541,508.52007599999996,585.55333,466.510153,541.5676269999999,252.334369,1403.163866,213.47555699999998,287.5428330000001,167.246163,227.723232,356.951029,442.02860999999996,307.157572,347.079351,92.895945,1239.6525609999999
150,4,1,524290,524290,524290,524290,524290,524290,524290,524290,305338,22458364,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,0.0023904382374882937,2510,2510,2510,2510,2510,2510,2510,2510,2510,2510,2516,2516,2516,2516,2516,2516,2516,2516,2516,2516,722,702,749,742,722,711,749,742,592,825,False,False,False,False,False,False,False,False,False,False,0.5047302065641063,0.5088863033807456,0.5044956035772101,0.5008602109509988,0.4987316179967218,0.5019702836207023,0.49926185889393415,0.49850655171661007,0.32133570010833457,0.6012040770200091,57.258174,77.384849,60.35055600000001,59.42337,98.432512,171.554752,74.703136,81.78866500000002,44.538315,313.585216,29.077571999999996,47.317284,25.001493,25.569904,67.716836,139.601375,45.85089,53.028144,3.31492,265.12574
150,4,6,523736,523736,523736,523736,523736,523736,523736,523736,309279,22747816,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,0.0002463593561134459,36532,36532,36532,36532,36532,36532,36532,36532,36532,36532,36541,36541,36541,36541,36541,36541,36541,36541,36541,36541,921,972,936,1001,921,972,936,1001,923,956,False,False,False,False,False,False,False,False,False,False,0.7024970595859317,0.6994592695543185,0.7023939542045947,0.6987680816275781,0.6937197366598941,0.6936891869172757,0.6937922922986126,0.6937502864025125,0.5973182789630161,0.7924521633197318,128.19007,156.19445,120.217471,126.59361200000001,178.210575,177.00151,134.511909,199.032415,101.599566,413.454834,51.506645,55.316456,28.945712,34.867644,77.163462,89.324804,56.027947999999995,99.230642,11.452644,316.473471
150,4,11,454452,454452,454452,454452,454452,454452,454452,454452,281973,20741454,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0005842727522014168,0.0006530556127663143,0.0005842727522014168,87288,87288,87288,87288,87288,87288,87288,87288,87282,87288,87339,87339,87339,87339,87339,87339,87339,87339,87339,87339,1317,1401,1354,1336,1317,1401,1354,1336,1275,1348,False,False,False,False,False,False,False,False,False,False,0.7771315782507786,0.7734414195541588,0.7770897696549315,0.7729705227377743,0.7620826841981946,0.7616117873818101,0.7619198507196318,0.7617130081928086,0.7323892713106135,0.9025449710516485,132.846375,160.70259,117.266856,172.074361,203.31503999999998,195.588446,177.98409099999995,244.58138799999998,123.137452,420.12464800000004,56.431222,83.761252,36.269847999999996,66.85226999999999,98.385868,113.68793400000001,73.736133,128.06118700000002,14.464792,335.358276
150,4,16,454248,454248,454248,454248,454248,454248,454248,454248,286212,21053258,0.0003863709880141263,0.000372887904488003,0.0003863709880141263,0.000372887904488003,0.0003863709880141263,0.000372887904488003,0.0003863709880141263,0.000372887904488003,0.0004043489980948716,0.0003234530408932941,222584,222587,222584,222587,222584,222587,222584,222587,222580,222598,222670,222670,222670,222670,222670,222670,222670,222670,222670,222670,1508,1568,1565,1580,1508,1568,1565,1580,1711,1585,False,False,False,False,False,False,False,False,False,False,0.8608337295907503,0.8588744474365129,0.8610164491624377,0.855360948202622,0.840879871786247,0.8373223437399012,0.8364109473220874,0.8369304873090538,0.8497547272621352,0.9706004172845377,183.004338,222.674316,130.86478,185.06621299999998,258.811925,219.40121800000003,300.329635,244.184471,170.42463500000005,547.171023,78.91260799999998,98.514794,44.750328,66.686089,119.27962600000001,128.878079,174.82861,154.856763,41.162959,438.75260099999997
150,4,21,395808,395808,395808,395808,395808,395808,395808,395808,273361,20108920,0.00027579571874366085,0.00026938013705454046,0.00027579571874366085,0.00026938013705454046,0.00027579571874366085,0.00026938013705454046,0.00027579571874366085,0.00026938013705454046,0.00027579571874366085,0.00026938013705454046,311825,311827,311825,311827,311825,311827,311825,311827,311825,311827,311911,311911,311911,311911,311911,311911,311911,311911,311911,311911,1131,1189,1097,1155,1131,1189,1097,1155,1354,1139,False,False,False,False,False,False,False,False,False,False,0.8406727504223243,0.8379567871269961,0.8405868501878674,0.8370624140976507,0.8065425660906133,0.8140512571731393,0.8066436251899743,0.8073005093358211,0.8452046926926474,0.9700208166325706,138.544817,118.11938700000002,132.95649699999998,134.726123,170.03214599999995,196.972725,174.316127,154.803187,117.583974,361.109333,44.939281,52.589387,48.228188,55.653247,80.935716,106.25423400000001,82.29076500000002,76.730746,36.68057,283.160398
150,4,26,505610,505610,505610,505610,505610,505610,505610,505610,286211,21053108,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,119,119,119,119,119,119,119,119,119,119,127,127,127,127,127,127,127,127,127,127,623,666,611,611,517,647,611,611,441,669,False,False,False,False,False,False,False,False,False,False,0.44579418919632563,0.4423528015655498,0.44579418919632563,0.44188603864551357,0.4422262217906247,0.4418741717916143,0.4422262217906247,0.4418741717916143,0.2718833308284032,0.4731161783808608,70.19051,72.225593,52.308138,49.173683000000004,68.426496,76.806539,64.286742,64.757773,25.135608,170.227172,42.781934,45.909991,25.682385,31.703139,44.230748999999996,58.070651,36.348664,44.771715,2.804341,141.65596200000005
150,4,31,538160,538160,538160,538160,538160,538160,538160,538160,308988,22726514,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,0.003732577366533155,21165,21165,21165,21165,21165,21165,21165,21165,21165,21165,21244,21244,21244,21244,21244,21244,21244,21244,21244,21244,845,864,852,831,812,886,852,831,741,820,False,False,False,False,False,False,False,False,False,False,0.6715902333865921,0.6681395867387614,0.6708506763775255,0.6674594915997706,0.6632525642919146,0.6630295822791307,0.6633529061976673,0.6634160844346227,0.5820096573310872,0.7847399737592495,116.976024,211.163791,118.55838200000001,178.870094,145.653422,214.010663,136.689032,150.955209,133.670884,394.31368399999997,30.841962,90.066675,37.34829600000001,57.423857999999996,59.988595999999994,129.680593,54.796552,52.079729,8.02508,292.103566
150,4,36,508168,508168,508168,508168,508168,508168,508168,508168,295556,21739722,0.002728466624091062,0.0026830593666300933,0.002728466624091062,0.0026830593666300933,0.002728466624091062,0.0026830593666300933,0.002728466624091062,0.0026830593666300933,0.002751171795082855,0.0026603572800212422,88328,88332,88328,88332,88328,88332,88328,88332,88326,88334,88569,88569,88569,88569,88569,88569,88569,88569,88569,88569,1218,1324,1144,1336,1261,1318,1144,1336,1124,1304,False,False,False,False,False,False,False,False,False,False,0.720255899622329,0.718199493079615,0.7202775460069892,0.7210332016169435,0.7088088978434124,0.7096235890478944,0.7054478046616366,0.7095370035092537,0.6929955744404005,0.8842905626851676,171.266056,204.82908500000002,140.33730400000002,186.068531,239.00658700000002,309.82863599999996,182.533387,193.23713899999998,127.457022,447.157799,47.306321000000004,99.04410899999999,39.010945,87.109898,133.544479,181.38741399999998,82.533659,81.525091,14.878124,332.56535299999996
150,4,41,493130,493130,493130,493130,493130,493130,493130,493130,293512,21589558,0.002210326531859925,0.0021723800102148062,0.002210326531859925,0.0021628938287876487,0.002210326531859925,0.0021723800102148062,0.002210326531859925,0.0021628938287876487,0.002234044567190119,0.002124950898862515,211281,211289,211281,211291,211281,211289,211281,211291,211276,211299,211748,211748,211748,211748,211748,211748,211748,211748,211748,211748,1505,1571,1542,1544,1505,1571,1542,1544,1653,1468,False,False,False,False,False,False,False,False,False,False,0.7223835499752147,0.7220083953506742,0.7224119400549096,0.722511305333842,0.6947782531975447,0.696964289334056,0.6947255287638255,0.6982458986459995,0.7018247976208747,0.9362836423051859,210.137027,247.797269,185.90364399999999,214.803883,279.311702,249.256936,202.509438,211.04788599999998,179.855329,495.159654,75.288247,123.20078999999998,70.237585,84.564177,152.709481,138.506684,83.535344,107.58246100000001,32.250122999999995,386.792406
150,4,46,427148,427148,427148,427148,427148,427148,427148,427148,274383,20184002,0.0005920584781585969,0.000552345483813223,0.0005920584781585969,0.000552345483813223,0.0005920584781585969,0.000552345483813223,0.0005920584781585969,0.000552345483813223,0.0005920584781585969,0.00054903620991212,302335,302347,302335,302347,302335,302347,302335,302347,302335,302348,302514,302514,302514,302514,302514,302514,302514,302514,302514,302514,1495,1487,1548,1484,1495,1487,1548,1484,1645,1509,False,False,False,False,False,False,False,False,False,False,0.7983415584275279,0.8013334956483436,0.798376675061575,0.800912096039778,0.7699626358995711,0.7759980147378052,0.770075009128522,0.7761010235310101,0.7829712482158772,0.961223448154585,170.11781399999995,209.39973600000002,164.116039,189.668937,240.76620499999999,273.19858500000004,183.344745,252.79176800000002,145.54838600000005,550.26702,66.16135899999999,78.241963,66.036248,78.366401,124.38199099999999,161.835194,84.644633,125.342223,33.962713,422.151259
150,4,51,507642,507642,507642,507642,507642,507642,507642,507642,279636,20569688,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999980301,0.9999999999964239,0.9999999999999515,2.003935,2.127343,2.012166,2.241025,4.014677,3.951768,2.344211,3.449439,0.04245,14.123003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,4,56,508932,508932,508932,508932,508932,508932,508932,508932,278474,20484780,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,0.009452253976121537,4126,4126,4126,4126,4126,4126,4126,4126,4126,4126,4165,4165,4165,4165,4165,4165,4165,4165,4165,4165,694,707,727,714,778,698,727,714,619,724,False,False,False,False,False,False,False,False,False,False,0.5680680326633655,0.5604913819516939,0.5569074060963805,0.553555288328198,0.5519637201029765,0.5630221719197004,0.5518301069680196,0.5518418963622805,0.5061190631782281,0.6566592855768695,98.542722,103.705116,79.128394,90.602914,116.21802,177.880425,92.558236,103.90944,56.30716500000001,259.130452,43.093194,49.200942,21.503346,41.149619,72.383799,119.247327,37.248828,49.38264,4.332364,195.79198200000002
150,4,61,495840,495840,495840,495840,495840,495840,495840,495840,274094,20163000,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.0033111377936704254,0.00334764573114263,0.0033111377936704254,54966,54966,54966,54966,54966,54966,54966,54966,54964,54966,55148,55148,55148,55148,55148,55148,55148,55148,55148,55148,1291,1317,1365,1398,1406,1245,1365,1398,1214,1345,False,False,False,False,False,False,False,False,False,False,0.7357817037739275,0.7329743465619293,0.7357696030962896,0.7327847692789352,0.7260366247161866,0.7258672152292557,0.7259922555648476,0.7261374636965026,0.7257948003213285,0.8945559688537968,213.841605,168.346894,157.53863,173.52826299999995,262.353519,221.73625499999997,200.885737,307.11718199999996,155.803571,504.910432,67.25553000000001,60.77353100000001,51.803356,53.147884,151.14193400000005,105.49156799999999,72.664753,155.690375,15.673707,370.639744
150,4,66,465608,465608,465608,465608,465608,465608,465608,465608,270149,19872948,0.0037689938569850606,0.0037092177460794403,0.0037689938569850606,0.0037006788828458067,0.0037689938569850606,0.0037092177460794403,0.0037689938569850606,0.0037006788828458067,0.0038373181312143863,0.0036836015922275494,117538,117545,117538,117546,117538,117545,117538,117546,117530,117548,117981,117981,117981,117981,117981,117981,117981,117981,117981,117981,1644,1538,1630,1611,1644,1538,1630,1611,1551,1642,False,False,False,False,False,False,False,False,False,False,0.6928467723907389,0.6918480782102286,0.692505283412887,0.6900826446266171,0.6739875603497492,0.6746705383054529,0.6736696963955222,0.676143880687883,0.6712591939978632,0.9197206675123933,190.116776,204.931682,164.915887,167.031353,233.524384,292.398764,201.216687,239.37846299999998,165.638991,607.489472,83.780082,102.797947,53.863907999999995,64.878387,134.09259699999998,164.708282,97.624276,103.372916,28.336569,486.707208
150,4,71,483482,483482,483482,483482,483482,483482,483482,483482,297306,21868134,0.0007588204171159664,0.0007379200400726113,0.0007588204171159664,0.0007274701789184199,0.0007588204171159664,0.0007379200400726113,0.0007588204171159664,0.0007274701789184199,0.0007832052937443406,0.0007274701789184199,287288,287294,287288,287297,287288,287294,287288,287297,287281,287297,287506,287506,287506,287506,287506,287506,287506,287506,287506,287506,1592,1691,1671,1758,1592,1691,1671,1758,1859,1734,False,False,False,False,False,False,False,False,False,False,0.817682974752281,0.8168577113505429,0.8176167882137957,0.8167046549802957,0.7988177429546522,0.8011135885083599,0.7987681030507883,0.802747568677215,0.8059743160218563,0.9635337884795766,205.704234,259.943626,210.890364,250.38030099999997,318.065854,308.382254,346.362196,350.30847,170.742206,605.274139,74.87980300000002,102.527795,78.141566,72.833275,146.969782,175.031219,172.877748,185.340098,39.311559,461.996663
150,4,76,518842,518842,518842,518842,518842,518842,518842,518842,285187,20977726,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999980727,0.9999999999964935,0.9999999999999524,2.001404,2.0487610000000003,2.064188,2.1054209999999998,3.230713,3.7716559999999997,2.50775,3.227625,0.038364,11.034783000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,4,81,513482,513482,513482,513482,513482,513482,513482,513482,275983,20301088,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,0.006726457248285712,446,446,446,446,446,446,446,446,446,446,449,449,449,449,449,449,449,449,449,449,576,616,589,607,586,620,589,607,466,621,False,False,False,False,False,False,False,False,False,False,0.5067207808637757,0.5033788915667864,0.5067207808637757,0.5030088688590778,0.5032425674113148,0.5028024351379351,0.5032425674113148,0.5028024351379351,0.46666642510420325,0.6128510452247381,58.18861999999999,96.278514,66.339362,76.64479399999998,82.972673,97.45390400000001,71.854941,77.379894,53.3249,238.683552,23.801462,44.156984,33.251064,32.027219,49.14032,57.819438,38.030335,43.404076,5.581606,189.397909
150,4,86,528550,528550,528550,528550,528550,528550,528550,528550,279639,20570138,0.007387784036530766,0.007293823566457025,0.007387784036530766,0.007293823566457025,0.007387784036530766,0.007293823566457025,0.007387784036530766,0.007293823566457025,0.007538157255002769,0.007124738882586403,53602,53607,53602,53607,53602,53607,53602,53607,53594,53616,53998,53998,53998,53998,53998,53998,53998,53998,53998,53998,1703,1723,1705,1726,1703,1782,1705,1726,1535,1616,False,False,False,False,False,False,False,False,False,False,0.7158263172817788,0.717381515465486,0.715958755083311,0.6937281241118272,0.7089433355392887,0.7138889414422214,0.7091022609011274,0.7081033014838556,0.7101691824076393,0.9198904742398462,223.05562,260.650139,179.873865,218.56612900000002,349.333584,339.4607,327.803001,244.48617599999997,146.521879,637.336492,103.30493,131.84193,55.420649,98.175577,225.11412599999997,207.135577,163.852726,121.48381599999999,28.852618,482.977825
150,4,91,536024,536024,536024,536024,536024,536024,536024,536024,292781,21535778,0.004587237522483932,0.00439079887613407,0.004587237522483932,0.00439079887613407,0.004587237522483932,0.00439079887613407,0.004587237522483932,0.00439079887613407,0.004676553219826758,0.0043640177400997215,112486,112508,112486,112508,112486,112508,112486,112508,112476,112511,113002,113002,113002,113002,113002,113002,113002,113002,113002,113002,1426,1482,1529,1540,1426,1482,1529,1540,1506,1493,False,False,False,False,False,False,False,False,False,False,0.7067108935407618,0.7129046460592942,0.7065150067894226,0.7126360013717433,0.692532423920025,0.7031028461399058,0.6923309404043618,0.7030431473204501,0.6775200576517003,0.9280383090872814,272.309801,277.60002799999995,264.51826800000003,244.837443,295.3823220000001,358.900996,296.377791,302.142588,233.136451,603.508682,58.464904000000004,85.80519,59.052881000000006,71.350186,126.850613,159.287266,124.748324,109.016801,25.169508,373.703354
150,4,96,475200,475200,475200,475200,475200,475200,475200,475200,280372,20624218,0.0010674361101515911,0.0010465659294403348,0.0010674361101515911,0.0010465659294403348,0.0010674361101515911,0.0010465659294403348,0.0010674361101515911,0.0010465659294403348,0.0010799586362882799,0.0010465659294403348,239827,239832,239827,239832,239827,239832,239827,239832,239824,239832,240083,240083,240083,240083,240083,240083,240083,240083,240083,240083,1671,1665,1692,1719,1671,1665,1692,1719,1799,1646,False,False,False,False,False,False,False,False,False,False,0.789431818180157,0.7883754208737618,0.7896254208737592,0.7880471380454797,0.7665067340051209,0.7687247474731298,0.7667887205371069,0.7687121212105036,0.7708901031459243,0.9546958338007796,213.670497,278.671929,172.868862,265.848256,272.519964,299.674778,224.056477,267.106137,160.957765,672.1318719999998,81.244381,124.511517,59.69039300000001,99.44051400000001,147.957067,180.623104,98.005882,129.38006399999998,36.479692,503.008227
150,4,101,525136,525136,525136,525136,525136,525136,525136,525136,282562,20785108,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999980957,0.9999999999964609,0.9999999999999519,1.551675,1.532987,1.58952,1.6716490000000002,1.7437619999999998,2.797186,2.675434,3.08017,0.02853,13.445479,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,4,106,548706,548706,548706,548706,548706,548706,548706,548706,287670,21160218,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,True,True,True,True,True,True,True,True,True,True,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999965238,0.9999999999999528,1.442836,1.38323,2.5110259999999998,2.5990450000000003,3.7014449999999997,3.888239,2.62167,2.79851,0.045948,11.023964,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
150,4,111,595034,595034,595034,595034,595034,595034,595034,595034,306789,22564274,0.016294355576325067,0.01622429047082057,0.016294355576325067,0.01622429047082057,0.016294355576325067,0.01622429047082057,0.016294355576325067,0.01622429047082057,0.016504608873754774,0.01622429047082057,43512,43515,43512,43515,43512,43515,43512,43515,43503,43515,44221,44221,44221,44221,44221,44221,44221,44221,44221,44221,1597,1565,1621,1588,1597,1565,1621,1588,1652,1510,False,False,False,False,False,False,False,False,False,False,0.6316681063592472,0.6315034098881215,0.6314899652782336,0.631543743717785,0.6288010433006705,0.6312076284705895,0.6286128187622411,0.6315168544980093,0.6190182829220766,0.8816365640657936,289.391171,295.104302,217.62924500000003,270.879591,384.767901,373.525054,363.37242599999996,324.793863,185.489704,649.608165,96.846021,147.21603000000005,51.432153,70.350158,192.40018500000002,199.42506200000003,132.953825,123.46202,28.852115,489.50696100000016
150,4,116,497978,497978,497978,497978,497978,497978,497978,497978,269276,19809042,0.010246819782547907,0.009833703312335221,0.010246819782547907,0.009833703312335221,0.010246819782547907,0.009833703312335221,0.010246819782547907,0.009833703312335221,0.010443660734866694,0.009774714253212859,51333,51354,51333,51354,51333,51354,51333,51354,51323,51357,51859,51859,51859,51859,51859,51859,51859,51859,51859,51859,1630,1654,1690,1696,1630,1654,1690,1696,1660,1645,False,False,False,False,False,False,False,False,False,False,0.6727787171307311,0.6782147002464401,0.6731863656613882,0.677788978628217,0.6641859680534798,0.6721341103408742,0.664643819605154,0.672085915440698,0.6604561862154055,0.9072773433464927,212.071731,320.504486,233.271623,202.40951299999998,307.173114,275.152477,233.821644,277.601977,147.741706,571.941271,73.74569699999998,136.17816100000002,87.57293,77.290481,153.33984099999995,154.67563700000005,97.478859,127.236719,31.115488,395.9046
150,4,121,539166,539166,539166,539166,539166,539166,539166,539166,306941,22575900,0.002856751754054103,0.0027314274831156467,0.002856751754054103,0.0027314274831156467,0.002856751754054103,0.0027314274831156467,0.002856751754054103,0.0027314274831156467,0.002898533472830056,0.0027254604419812874,168023,168044,168023,168044,168023,168044,168023,168044,168016,168045,168503,168503,168503,168503,168503,168503,168503,168503,168503,168503,1540,1534,1508,1588,1540,1534,1508,1588,1576,1518,False,False,False,False,False,False,False,False,False,False,0.7411409473135525,0.744342187747847,0.7413505302620318,0.7439193124181719,0.7222302593251017,0.7283916270671215,0.7224862101825366,0.7283211478455089,0.7192098807239202,0.9403152919705997,229.134336,264.26079599999997,187.63261699999998,227.006279,275.262536,295.2005890000001,245.36526400000002,249.769117,165.922543,493.414846,79.784586,96.604596,48.782973,91.86089,122.13168,150.328096,116.568206,107.225812,28.270899,316.8935


==> data/CG_summary_20191004.csv <==
n,m,first_size_graph_amax_AFFS,first_size_graph_amax_AFFC,first_size_graph_amax_AFBS,first_size_graph_amax_AFBC,first_size_graph_amax_AFZFS,first_size_graph_amax_AFZFC,first_size_graph_amax_AFZBS,first_size_graph_amax_AFZBC,first_size_graph_amax_TI,first_size_graph_amax_ATI,first_size_graph_mean_AFFS,first_size_graph_mean_AFFC,first_size_graph_mean_AFBS,first_size_graph_mean_AFBC,first_size_graph_mean_AFZFS,first_size_graph_mean_AFZFC,first_size_graph_mean_AFZBS,first_size_graph_mean_AFZBC,first_size_graph_mean_TI,first_size_graph_mean_ATI,gap_amax_AFFS,gap_amax_AFFC,gap_amax_AFBS,gap_amax_AFBC,gap_amax_AFZFS,gap_amax_AFZFC,gap_amax_AFZBS,gap_amax_AFZBC,gap_amax_TI,gap_amax_ATI,gap_mean_AFFS,gap_mean_AFFC,gap_mean_AFBS,gap_mean_AFBC,gap_mean_AFZFS,gap_mean_AFZFC,gap_mean_AFZBS,gap_mean_AFZBC,gap_mean_TI,gap_mean_ATI,opt_sum_AFFS,opt_sum_AFFC,opt_sum_AFBS,opt_sum_AFBC,opt_sum_AFZFS,opt_sum_AFZFC,opt_sum_AFZBS,opt_sum_AFZBC,opt_sum_TI,opt_sum_ATI,reduction_amax_AFFS,reduction_amax_AFFC,reduction_amax_AFBS,reduction_amax_AFBC,reduction_amax_AFZFS,reduction_amax_AFZFC,reduction_amax_AFZBS,reduction_amax_AFZBC,reduction_amax_TI,reduction_amax_ATI,reduction_mean_AFFS,reduction_mean_AFFC,reduction_mean_AFBS,reduction_mean_AFBC,reduction_mean_AFZFS,reduction_mean_AFZFC,reduction_mean_AFZBS,reduction_mean_AFZBC,reduction_mean_TI,reduction_mean_ATI,tot_lb_amax_AFFS,tot_lb_amax_AFFC,tot_lb_amax_AFBS,tot_lb_amax_AFBC,tot_lb_amax_AFZFS,tot_lb_amax_AFZFC,tot_lb_amax_AFZBS,tot_lb_amax_AFZBC,tot_lb_amax_TI,tot_lb_amax_ATI,tot_lb_mean_AFFS,tot_lb_mean_AFFC,tot_lb_mean_AFBS,tot_lb_mean_AFBC,tot_lb_mean_AFZFS,tot_lb_mean_AFZFC,tot_lb_mean_AFZBS,tot_lb_mean_AFZBC,tot_lb_mean_TI,tot_lb_mean_ATI
40,2,78780,78780,78780,78780,78780,78780,78780,78780,49253,962913,64481.52,64481.52,64481.52,64481.52,64481.52,64481.52,64481.52,64481.52,40829.88,798676.92,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.34589799676501115,0.02101865337418156,0.020867623004508222,0.02101865337418156,0.020815833867511686,0.02101865337418156,0.020867623004508222,0.02101865337418156,0.020815833867511686,0.02132506774861415,0.020810597603180398,6.0,7.0,6.0,7.0,6.0,7.0,6.0,7.0,5.0,7.0,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999873065,0.9999999999796967,0.9999999999989615,0.831721192157338,0.828449321957579,0.8302014771008104,0.8219460865664062,0.7980190182565745,0.7946196944108828,0.7972304263705655,0.7943466841636537,0.7790676157306982,0.893886582419388,1.9827169999999998,3.417836,1.71721,1.78529,4.530703,5.487896,2.7964900000000004,3.838308,2.111477,8.150233,0.9841602400000002,1.367477,0.85055816,0.97027512,1.9930714,2.47458824,1.6006010400000001,1.81517672,0.6467479200000001,4.08431212
40,4,41562,41562,41562,41562,41562,41562,41562,41562,25533,476060,34734.72,34734.72,34734.72,34734.72,34734.72,34734.72,34734.72,34734.72,21578.68,403546.04,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10408921739611121,0.09999999814814818,0.10614524942001398,0.09191176301632789,0.00794959055561142,0.007531858261172563,0.00794959055561142,0.007531858261172563,0.00794959055561142,0.007531858261172563,0.00794959055561142,0.007531858261172563,0.008227385558724426,0.007202827752883841,6.0,7.0,6.0,7.0,6.0,7.0,6.0,7.0,6.0,7.0,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.9999999999759396,0.999999999960835,0.9999999999978995,0.8731629164695967,0.8736281698685562,0.8735094446479968,0.869891128870426,0.8454150001364755,0.8260791503269235,0.8466961648172141,0.8262447436438235,0.8484957001473364,0.9144361746180824,0.453016,0.546639,0.30357199999999995,0.417835,0.898174,1.6996369999999998,0.76859,1.057791,0.26903,1.831878,0.17753899999999997,0.25232144,0.14738447999999998,0.19363608000000002,0.35428764,0.47819132000000003,0.31287328,0.4350216,0.1170098,0.8023376
50,2,124484,124484,124484,124484,124484,124484,124484,124484,73705,1808908,103714.72,103714.72,103714.72,103714.72,103714.72,103714.72,103714.72,103714.72,64230.84,1576768.64,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.0064958856703146595,0.006310523913425583,0.0064958856703146595,0.006282274236639958,0.0064958856703146595,0.006313870266582155,0.0064958856703146595,0.006282274236639958,0.0067219458438186,0.006262093565886517,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999919669,0.9999999999864325,0.9999999999994472,0.8311106497844339,0.830610195987709,0.8319600692255638,0.8266449545527912,0.7977714868107922,0.7840544007491808,0.7978792498407121,0.7842009850758349,0.7884947600447368,0.9038357556427619,5.517157,8.928228,4.12599,4.571352,8.951342,12.042459,7.6561179999999975,9.805887,3.108301,17.787268,2.5940590400000003,3.8030383999999997,1.8850862000000002,2.1668667999999998,4.99783548,5.978013759999999,3.6756514399999998,4.55876464,1.12340072,9.5489812
50,4,65190,65190,65190,65190,65190,65190,65190,65190,38105,900396,55432.88,55432.88,55432.88,55432.88,55432.88,55432.88,55432.88,55432.88,33566.84,794223.36,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.006624784100626546,0.006537202674645058,0.006624784100626546,0.006522591041610443,0.006624784100626546,0.006537202674645058,0.006624784100626546,0.006522591041610443,0.006848098876901797,0.0065127703602094154,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.999999999984075,0.9999999999737568,0.9999999999988893,0.8522640204381919,0.8482952477087831,0.854470425742984,0.844495166377583,0.8274891985200378,0.8002806678027325,0.8290016823612291,0.8011745212611389,0.8315397782194255,0.914683711337554,1.347631,1.659448,1.199657,1.122087,3.153734,4.244664,2.092339,2.274752,0.988803,5.56227,0.5445742,0.7267698800000001,0.43335471999999997,0.55779776,1.2147907199999999,1.48113952,0.92614156,1.0737807599999998,0.29605151999999996,2.3604236800000002
100,2,514650,514650,514650,514650,514650,514650,514650,514650,295297,14623412,437068.56,437068.56,437068.56,437068.56,437068.56,437068.56,437068.56,437068.56,258888.0,12821164.48,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.27777773919753623,0.22666663644444845,0.35294112456748167,0.22666663644444845,0.020296400079320046,0.01802588407803869,0.020296400079320046,0.018013626991409806,0.020296400079320046,0.018026769402529216,0.020296400079320046,0.018013626991409806,0.02387459301225705,0.018010543441612542,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999979154,0.9999999999962377,0.9999999999999241,0.7988798323265195,0.7987437407361654,0.7992785626364934,0.7969822338772374,0.776719964016656,0.7802752082667347,0.7773984793305436,0.7804749609680373,0.7490778496180585,0.9028503714742082,67.056661,101.911935,58.955732999999995,77.26643100000003,125.08291200000001,152.864014,103.63867900000001,119.189903,35.870729,362.078165,38.0705916,52.14011168000001,27.482686400000002,34.77361792,64.52503191999999,81.49528964,49.33279004,61.62713868000001,14.5312046,195.00539028
100,4,265292,265292,265292,265292,265292,265292,265292,265292,150197,7294411,229371.92,229371.92,229371.92,229371.92,229371.92,229371.92,229371.92,229371.92,132364.0,6430437.24,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.006657915416246105,0.006606956606378207,0.006657915416246105,0.006606956606378207,0.006657915416246105,0.006606956606378207,0.006657915416246105,0.006606956606378207,0.006694819085222225,0.006591385277387043,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,6.0,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.9999999999959701,0.999999999995964,0.9999999999959701,0.999999999995964,0.9999999999930534,0.9999999999998483,0.8074094512814713,0.8053088098465513,0.8074198681938117,0.804716889199854,0.7932627763985346,0.7584447923546404,0.7929898700533267,0.7578434774739232,0.7860835564361099,0.9094213312115262,32.395068,27.876843,14.284372,24.250019,45.70395300000001,56.34305300000001,32.103346,34.555539,10.343266,96.94580500000001,12.827576879999999,15.39312872,7.483136920000001,9.849970599999999,21.178213960000004,25.423669680000007,15.278964999999996,18.8916614,3.85621984,51.604738479999995
150,2,1164630,1164630,1164630,1164630,1164630,1164630,1164630,1164630,610029,45456446,962615.92,962615.92,962615.92,962615.92,962615.92,962615.92,962615.92,962615.92,565510.88,42139867.2,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.06282722348619835,0.0050218405004353525,0.004937678989052141,0.0050218405004353525,0.004931778753225009,0.0050218405004353525,0.004937678989052141,0.0050218405004353525,0.004931778753225009,0.006188927299015992,0.004909309634269485,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999990724,0.9999999999982343,0.9999999999999764,0.7819176140856682,0.7815068224932247,0.7812274636214224,0.7789725911075763,0.7602293832539081,0.7622295956564501,0.7606252155246875,0.7627211987171837,0.7252548880093976,0.9002300834964209,318.014949,469.865633,287.83648999999997,326.28029300000014,500.58176,710.158921,409.45563500000003,590.992538,125.487925,1508.300329,152.93002268,220.19303048,123.41782912,158.10877707999998,251.85692271999997,323.53051132,205.68668548000002,253.45369076000003,51.61012720000001,915.0400544400001
150,4,595034,595034,595034,595034,595034,595034,595034,595034,309279,22747816,502574.88,502574.88,502574.88,502574.88,502574.88,502574.88,502574.88,502574.88,287266.88,21130590.24,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.06722688510698445,0.005873263969378408,0.005827527286562159,0.005873263969378408,0.005826388290329561,0.005873263969378408,0.005827527286562159,0.005873263969378408,0.005826388290329561,0.005911803512409348,0.005810736755737171,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999981776,0.9999999999965238,0.9999999999999528,0.7449155127705829,0.7443569715740074,0.7444375823643206,0.7425049534084478,0.732729321177027,0.7352424142420101,0.7324529417896766,0.734353230288901,0.7084305908179777,0.874226032910061,103.30493,147.21603000000005,87.57293,99.44051400000001,225.11412599999997,207.135577,174.82861,185.340098,41.162959,503.008227,52.37790964000001,74.22309295999999,40.88104988,54.452032679999995,99.19434992000001,116.83998152,77.0658784,87.12816151999999,18.838895639999997,299.22668020000003


==> data/CG_summary_2021_07_08.csv <==
n,m,first_size_graph_amax_AFBC,first_size_graph_amax_TI,first_size_graph_amax_ATI,first_size_graph_mean_AFBC,first_size_graph_mean_TI,first_size_graph_mean_ATI,gap_amax_AFBC,gap_amax_TI,gap_amax_ATI,gap_mean_AFBC,gap_mean_TI,gap_mean_ATI,opt_sum_AFBC,opt_sum_TI,opt_sum_ATI,reduction_amax_AFBC,reduction_amax_TI,reduction_amax_ATI,reduction_mean_AFBC,reduction_mean_TI,reduction_mean_ATI,size_after_reduced_cost_amax_AFBC,size_after_reduced_cost_amax_TI,size_after_reduced_cost_amax_ATI,size_after_reduced_cost_mean_AFBC,size_after_reduced_cost_mean_TI,size_after_reduced_cost_mean_ATI,tot_lb_amax_AFBC,tot_lb_amax_TI,tot_lb_amax_ATI,tot_lb_mean_AFBC,tot_lb_mean_TI,tot_lb_mean_ATI,tot_lb_root_amax_AFBC,tot_lb_root_amax_TI,tot_lb_root_amax_ATI,tot_lb_root_mean_AFBC,tot_lb_root_mean_TI,tot_lb_root_mean_ATI
40,2,85720.0,48853.0,954703.0,63207.12,40429.88,790466.92,0.27272726668010494,0.26607538212693166,0.26607538212693166,0.015165244238277375,0.01779528935944597,0.017280953086762852,8.0,5.0,7.0,0.9999999999878165,0.9999999999795304,0.947559809924565,0.8581528827503909,0.7825945212925176,0.8853267781970975,28284.0,31194.0,334921.0,8803.32,8826.52,90997.44,2.7178789999999964,1.660105999999999,3.5708040000000025,1.3848693600000004,0.70672972,2.243497079999999,2.717882000000003,1.660110000000003,3.5708139999999986,1.3848727600000001,0.7067326399999998,2.2435042
40,4,44202.0,25133.0,467850.0,35688.72,21178.68,395336.04,0.044444443621399196,0.0502793286726382,0.036764705206531155,0.004913035648944642,0.005602331935775686,0.004601797825107348,9.0,7.0,9.0,0.9999999999766345,0.9999999999602116,0.9452470603747349,0.9006511015753635,0.8566823657587019,0.9100019486421488,14530.0,10442.0,132076.0,3518.64,3044.68,35589.8,1.6127059999999958,1.5505539999999982,1.718653000000003,0.7186429199999984,0.5107756000000001,0.7705462799999998,1.61271,1.5505569999999975,1.7186580000000014,0.7186461200000003,0.5107785599999997,0.7705515600000006
50,2,128610.0,73205.0,1796148.0,99560.96,63730.84,1564008.64,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.00576176074594031,0.006155807604389118,0.005696842423503358,8.0,6.0,7.0,0.9999999999915367,0.9999999999863398,0.9584096532549514,0.8411655989876753,0.801867379489281,0.9017695552175263,54508.0,51721.0,565092.0,15993.16,12815.44,154941.24,5.197642999999999,3.306342000000001,12.44773099999999,2.645817360000001,1.4959799600000006,5.557157999999999,5.197646000000006,3.306344999999993,12.447738,2.6458216400000003,1.4959826399999994,5.557165600000001
50,4,65988.0,37605.0,887636.0,55552.24,33066.84,781463.36,0.059479552797777835,0.059479552797777835,0.059479552797777835,0.0051089787409460885,0.00542092821379091,0.005103469639281834,9.0,7.0,8.0,0.9999999999840734,0.9999999999734078,0.9568534908440375,0.8886069527349951,0.8560978886192467,0.9144492454589827,25120.0,22838.0,281870.0,6204.92,4816.92,67441.24,4.343067999999988,3.784155999999996,4.039964000000012,1.6111362799999989,1.2265178399999985,2.2314355999999997,4.343072000000007,3.7841590000000025,4.039973000000003,1.6111395200000007,1.2265206000000006,2.2314431999999993
100,2,524504.0,294297.0,14572902.0,406817.12,257888.0,12770654.48,0.14791403099982262,0.35294112456748167,0.2105262880886463,0.007743764383719923,0.022713065987778256,0.016076847380328992,6.0,4.0,4.0,0.9999999999979614,0.9999999999962236,0.9796008377076817,0.8390595122628878,0.7661800459197038,0.9049961138406107,207412.0,223760.0,6033340.0,65510.88,60777.88,1228991.0,56.28866199999999,42.82164599999999,198.591313,28.33254007999999,16.551718000000005,93.14256264,56.288670999999965,42.82165099999997,198.59132,28.33254719999999,16.5517216,93.14257176
100,4,268360.0,149197.0,7243901.0,224023.52,131364.0,6379927.24,0.08620689540839661,0.08620689540839661,0.08620689540839661,0.005304546302155833,0.0054025173492835725,0.0052374763555353985,6.0,6.0,6.0,0.999999999996023,0.9999999999930049,0.9791990682945523,0.8502163564939943,0.8311497463430838,0.9194433328946136,111151.0,98008.0,2780688.0,33118.92,22118.0,513770.32,34.693715999999995,29.132513000000017,79.458392,16.688487480000003,11.21344012,36.883457760000006,34.693719999999985,29.132518000000005,79.45840400000009,16.68849332,11.213443599999994,36.883466440000014


==> data/CG_summary_2022_08_25.csv <==
n,m,first_size_graph_amax_ArcTimeIndexed,first_size_graph_amax_BddBackward,first_size_graph_amax_BddBackwardCycle,first_size_graph_amax_TimeIndexed,first_size_graph_mean_ArcTimeIndexed,first_size_graph_mean_BddBackward,first_size_graph_mean_BddBackwardCycle,first_size_graph_mean_TimeIndexed,gap_amax_ArcTimeIndexed,gap_amax_BddBackward,gap_amax_BddBackwardCycle,gap_amax_TimeIndexed,gap_mean_ArcTimeIndexed,gap_mean_BddBackward,gap_mean_BddBackwardCycle,gap_mean_TimeIndexed,opt_sum_ArcTimeIndexed,opt_sum_BddBackward,opt_sum_BddBackwardCycle,opt_sum_TimeIndexed,reduction_amax_ArcTimeIndexed,reduction_amax_BddBackward,reduction_amax_BddBackwardCycle,reduction_amax_TimeIndexed,reduction_mean_ArcTimeIndexed,reduction_mean_BddBackward,reduction_mean_BddBackwardCycle,reduction_mean_TimeIndexed,size_after_reduced_cost_amax_ArcTimeIndexed,size_after_reduced_cost_amax_BddBackward,size_after_reduced_cost_amax_BddBackwardCycle,size_after_reduced_cost_amax_TimeIndexed,size_after_reduced_cost_mean_ArcTimeIndexed,size_after_reduced_cost_mean_BddBackward,size_after_reduced_cost_mean_BddBackwardCycle,size_after_reduced_cost_mean_TimeIndexed,tot_lb_amax_ArcTimeIndexed,tot_lb_amax_BddBackward,tot_lb_amax_BddBackwardCycle,tot_lb_amax_TimeIndexed,tot_lb_mean_ArcTimeIndexed,tot_lb_mean_BddBackward,tot_lb_mean_BddBackwardCycle,tot_lb_mean_TimeIndexed,tot_lb_root_amax_ArcTimeIndexed,tot_lb_root_amax_BddBackward,tot_lb_root_amax_BddBackwardCycle,tot_lb_root_amax_TimeIndexed,tot_lb_root_mean_ArcTimeIndexed,tot_lb_root_mean_BddBackward,tot_lb_root_mean_BddBackwardCycle,tot_lb_root_mean_TimeIndexed
40,2,954703.0,85720.0,85720.0,48853.0,790466.92,63203.12,63203.12,40429.88,0.26607538212693166,0.2705099718290472,0.26607538212693166,0.26607538212693166,0.017277056603356836,0.01525773909683421,0.014893973713610406,0.017793340326653962,7.0,8.0,9.0,6.0,0.947559809924565,0.9999999999878165,0.9999999999878165,0.9999999999795304,0.8865840388268579,0.8556786853672892,0.8613000041978104,0.7805486537402089,313618.0,28257.0,28247.0,32974.0,89990.0,8993.48,8604.0,8891.64,4.09145,3.88867,2.79279,1.16016,2.1639956000000002,1.7993575999999998,1.3886344,0.5921388000000001,4.11852,3.90587,2.81047,1.18807,2.1832772,1.8166832,1.4058912000000001,0.6130444
40,4,467850.0,44202.0,44202.0,25133.0,395336.04,35687.2,35687.2,21178.68,0.036764705206531155,0.04832713664819449,0.044444443621399196,0.0502793286726382,0.004573213392066217,0.005349260396949701,0.004913035648944642,0.005563457117956992,10.0,8.0,9.0,8.0,0.9452470603747349,0.9999999999766345,0.9999999999766345,0.9999999999602116,0.9118605803601376,0.8936102142191649,0.9012047011564683,0.8742872093900612,131842.0,15131.0,14530.0,10442.0,34885.12,3790.24,3497.88,2682.36,1.50005,1.77291,1.37655,0.66855,0.8194176,0.8675808,0.6657143999999999,0.3101636,1.51773,1.79067,1.39444,0.6972,0.8400384,0.8849292,0.6829776,0.3320756
50,2,1796148.0,128610.0,128610.0,73205.0,1564008.64,99553.76,99553.76,63730.84,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.005698360172864587,0.005943504977558517,0.00576380992626713,0.006159075578242657,7.0,8.0,8.0,6.0,0.9584096532549514,0.9999999999915367,0.9999999999915367,0.9999999999863398,0.9036640149857881,0.8421539791596477,0.8447652382873073,0.8043739443677508,538166.0,53202.0,53186.0,52826.0,152302.8,15878.68,15619.04,12638.6,12.34448,5.83411,3.84374,3.12568,5.2309008,3.2516964,2.574894,1.1193444,12.37194,5.85236,3.86112,3.15361,5.2518912,3.2694064,2.5925743999999997,1.1415104
50,4,887636.0,65988.0,65988.0,37605.0,781463.36,55549.36,55549.36,33066.84,0.059479552797777835,0.059479552797777835,0.059479552797777835,0.059479552797777835,0.005118797656983757,0.005224112014412679,0.005105506290511271,0.0054209282137909105,8.0,8.0,8.0,7.0,0.9568534908440375,0.9999999999840734,0.9999999999840734,0.9999999999734078,0.9117371072789837,0.8818305745227336,0.8865890818688671,0.8568201019159818,281830.0,25153.0,25138.0,22849.0,69628.92,6589.24,6306.6,4793.04,3.68647,3.51751,2.61967,1.41995,1.9000759999999999,1.6952272,1.2949632,0.6296948,3.71456,3.53605,2.63824,1.44949,1.9215423999999999,1.7132627999999999,1.3128888,0.6519064
100,2,14572902.0,524504.0,524504.0,294297.0,12770654.48,406801.84,406801.84,257888.0,0.2105262880886463,0.1581632632887339,0.14791403099982262,0.35294112456748167,0.01620631506342024,0.008288412927314089,0.007861347759677262,0.022718319709443473,4.0,6.0,6.0,4.0,0.9796008377076817,0.9999999999979614,0.9999999999979614,0.9999999999962236,0.9047656791016857,0.833624665026782,0.8369002234487075,0.7663252550468974,6033340.0,203145.0,207040.0,223809.0,1231605.6,67848.36,66612.56,60705.04,183.96274,60.49342,52.13614,35.16871,90.4208728,36.1831816,27.2588816,14.427925600000002,183.99326,60.51847,52.15585,35.18852,90.44318,36.2034724,27.278847999999996,14.4492932
100,4,7243901.0,268358.0,268358.0,149197.0,6379927.24,224016.16,224016.16,131364.0,0.08620689540839661,0.08620689540839661,0.08620689540839661,0.08620689540839661,0.005230536067530215,0.005341774744109961,0.005273241905917873,0.0053655769266584274,6.0,6.0,6.0,6.0,0.9791990682945523,0.999999999996023,0.999999999996023,0.9999999999930049,0.9193693017611416,0.8478231168789756,0.8508211367599029,0.8320306855058661,2851077.0,111485.0,112743.0,94751.0,514226.92,33616.08,32941.92,21965.2,51.45952,25.20781,20.46198,16.22035,26.7083412,15.5821064,12.013975599999998,7.2884388,51.49154,25.23871,20.49148,16.24793,26.736704399999997,15.605498400000002,12.0370408,7.3169476


==> data/CG_summary_2022_08_26.csv <==
n,m,first_size_graph_amax_ArcTimeIndexed,first_size_graph_amax_BddBackward,first_size_graph_amax_BddBackwardCycle,first_size_graph_amax_TimeIndexed,first_size_graph_mean_ArcTimeIndexed,first_size_graph_mean_BddBackward,first_size_graph_mean_BddBackwardCycle,first_size_graph_mean_TimeIndexed,gap_amax_ArcTimeIndexed,gap_amax_BddBackward,gap_amax_BddBackwardCycle,gap_amax_TimeIndexed,gap_mean_ArcTimeIndexed,gap_mean_BddBackward,gap_mean_BddBackwardCycle,gap_mean_TimeIndexed,opt_sum_ArcTimeIndexed,opt_sum_BddBackward,opt_sum_BddBackwardCycle,opt_sum_TimeIndexed,reduction_amax_ArcTimeIndexed,reduction_amax_BddBackward,reduction_amax_BddBackwardCycle,reduction_amax_TimeIndexed,reduction_mean_ArcTimeIndexed,reduction_mean_BddBackward,reduction_mean_BddBackwardCycle,reduction_mean_TimeIndexed,size_after_reduced_cost_amax_ArcTimeIndexed,size_after_reduced_cost_amax_BddBackward,size_after_reduced_cost_amax_BddBackwardCycle,size_after_reduced_cost_amax_TimeIndexed,size_after_reduced_cost_mean_ArcTimeIndexed,size_after_reduced_cost_mean_BddBackward,size_after_reduced_cost_mean_BddBackwardCycle,size_after_reduced_cost_mean_TimeIndexed,tot_lb_amax_ArcTimeIndexed,tot_lb_amax_BddBackward,tot_lb_amax_BddBackwardCycle,tot_lb_amax_TimeIndexed,tot_lb_mean_ArcTimeIndexed,tot_lb_mean_BddBackward,tot_lb_mean_BddBackwardCycle,tot_lb_mean_TimeIndexed,tot_lb_root_amax_ArcTimeIndexed,tot_lb_root_amax_BddBackward,tot_lb_root_amax_BddBackwardCycle,tot_lb_root_amax_TimeIndexed,tot_lb_root_mean_ArcTimeIndexed,tot_lb_root_mean_BddBackward,tot_lb_root_mean_BddBackwardCycle,tot_lb_root_mean_TimeIndexed
40,2,954703.0,85720.0,85720.0,48853.0,790466.92,63203.12,63203.12,40429.88,0.26607538212693166,0.26607538212693166,0.26607538212693166,0.26607538212693166,0.017280953086762852,0.01508035550874959,0.014899168856150441,0.01779528935944597,7.0,8.0,8.0,5.0,0.947559809924565,0.9999999999878165,0.9999999999878165,0.9999999999795304,0.8847815216719301,0.8519805807327218,0.8571918868368488,0.7825113127123372,334921.0,28290.0,28274.0,30295.0,91418.8,9220.08,8870.04,8816.68,9.71015,4.58645,4.14275,1.99909,5.373586400000001,2.3233704,1.8132792,0.7737228,9.73839,4.61329,4.1719,2.02621,5.399177999999999,2.3465312,1.8366624000000003,0.797738
40,4,467850.0,44202.0,44202.0,25133.0,395336.04,35687.2,35687.2,21178.68,0.036764705206531155,0.04832713664819449,0.044444443621399196,0.0502793286726382,0.004601797825107347,0.005307232304949736,0.004913035648944642,0.005597183930630994,9.0,9.0,9.0,7.0,0.9452470603747349,0.9999999999766345,0.9999999999766345,0.9999999999602116,0.909516454088349,0.8970697125203202,0.8993807727341954,0.8623744544322557,131842.0,15126.0,15124.0,10442.0,35784.68,3664.08,3563.04,2927.16,2.60978,1.66476,1.10783,0.56038,1.3193328,0.799906,0.533428,0.28240960000000004,2.63876,1.69237,1.13499,0.57829,1.3422628,0.822306,0.5566888,0.30489920000000004
50,2,1796148.0,128610.0,128610.0,73205.0,1564008.64,99553.76,99553.76,63730.84,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.005696842423503358,0.00596012367210771,0.00576176074594031,0.006155807604389118,7.0,7.0,8.0,6.0,0.9584096532549514,0.9999999999915367,0.9999999999915367,0.9999999999863398,0.898710104748387,0.8374046515744612,0.8429527860985198,0.7485772168296588,557228.0,51340.0,51535.0,67925.0,160139.0,16334.44,15818.0,16384.84,22.18127,9.67099,7.22923,3.45713,12.0150124,4.8623492,3.4372375999999996,1.2733687999999999,22.20967,9.69784,7.25674,3.48561,12.0393992,4.8864208,3.4606768,1.295754
50,4,887636.0,65988.0,65988.0,37605.0,781463.36,55549.36,55549.36,33066.84,0.059479552797777835,0.059479552797777835,0.059479552797777835,0.059479552797777835,0.005087547657010884,0.005221494122492282,0.005105506290511271,0.00542092821379091,8.0,9.0,8.0,7.0,0.9568534908440375,0.9999999999840734,0.9999999999840734,0.9999999999734078,0.9144983074635954,0.8837651689507215,0.8893878775607352,0.8564770545733424,281870.0,25153.0,25068.0,22849.0,67384.88,6492.28,6127.52,4806.16,6.61295,2.99078,2.64307,1.18492,3.5261176,1.6690624,1.4095491999999998,0.5473176,6.64229,3.01956,2.67065,1.21348,3.5500032,1.6919896,1.4335703999999998,0.5701652
100,2,14572902.0,524504.0,524504.0,294297.0,12770654.48,406801.84,406801.84,257888.0,0.2105262880886463,0.1581632632887339,0.14791403099982262,0.35294112456748167,0.01607742710516705,0.008284651258763018,0.00773232296991483,0.0225847714093852,4.0,6.0,6.0,4.0,0.9796008377076817,0.9999999999979614,0.9999999999979614,0.9999999999962236,0.7149133574654827,0.6212998986272384,0.7176084248560111,0.5041976405917661,13408562.0,457718.0,492908.0,281558.0,3634305.6,151358.24,118434.12,126725.6,366.04303,95.84041,75.72042,45.31287,189.77503679999998,45.8877012,37.2509444,17.237642,366.07449,95.87094,75.75186,45.33236,189.79891480000003,45.9119308,37.276066799999995,17.261713999999998
100,4,7243901.0,268358.0,268358.0,149197.0,6379927.24,224016.16,224016.16,131364.0,0.08620689540839661,0.08620689540839661,0.08620689540839661,0.08620689540839661,0.005209567151178407,0.005293177825487655,0.005225005850323716,0.005312258708963906,6.0,6.0,6.0,6.0,0.9791990682945523,0.999999999996023,0.999999999996023,0.9999999999930049,0.725157681654763,0.7416542816118743,0.7446979684340431,0.7300508364235087,7243901.0,255520.0,240108.0,137676.0,1817224.76,58411.88,56326.88,35550.72,116.67984,35.66008,29.15683,22.38518,60.1287164,19.1392248,14.543284799999999,8.8506252,116.70044,35.69565,29.18786,22.41996,60.161857600000005,19.1723556,14.576442400000001,8.8846752


==> data/TUE_server_results_2021_07_08.csv <==
n,m,Inst,first_size_graph_AFBC,first_size_graph_TI,first_size_graph_ATI,gap_AFBC,gap_TI,gap_ATI,global_lower_bound_AFBC,global_lower_bound_TI,global_lower_bound_ATI,global_upper_bound_AFBC,global_upper_bound_TI,global_upper_bound_ATI,nb_generated_col_AFBC,nb_generated_col_TI,nb_generated_col_ATI,opt_AFBC,opt_TI,opt_ATI,reduction_AFBC,reduction_TI,reduction_ATI,rel_error_AFBC,rel_error_TI,rel_error_ATI,tot_bb_AFBC,tot_bb_TI,tot_bb_ATI,tot_cputime_AFBC,tot_cputime_TI,tot_cputime_ATI,tot_lb_AFBC,tot_lb_TI,tot_lb_ATI
40,2,1,50934,41175,804941,0.037671232231656984,0.037671232231656984,0.037671232231656984,584,584,584,606,606,606,194,192,178,False,False,False,0.4446931322801136,0.2891074681168401,0.6866813841005903,0.0376712328122067,0.0376712328122067,0.0376712328122067,0.5575150000000022,0.1859140000000003,1.5094340000000024,17.575398,17.213764,18.964081,0.555339,0.1856200000000001,1.5079160000000016
40,2,6,54684,39051,763605,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,3875,3875,3875,3886,3886,3886,252,245,260,False,False,False,0.7271962548327263,0.6081278328184136,0.830680783912061,0.0028387096766867,0.0028387096766867,0.0028387096766867,0.7275569999999973,0.4194870000000001,1.971889000000001,23.150725,31.199819,25.362833,0.7254120000000022,0.4164409999999989,1.9698899999999997
40,2,11,53120,39736,776983,0.002606338612795727,0.002606338612795727,0.002606338612795727,9592,9592,9592,9617,9617,9617,216,348,243,False,False,False,0.7932793674549458,0.736687135073065,0.887857263285184,0.0026063386152412,0.0026063386152412,0.0026063386152412,0.6679460000000006,0.3839820000000031,2.638466000000001,22.989861,29.30725,37.03646,0.6652419999999992,0.3830670000000005,2.6352969999999942
40,2,16,57244,40684,795428,0.0020639026041581357,0.0022733805424041964,0.002037724018486409,38277,38269,38278,38356,38356,38356,355,351,331,False,False,False,0.8194919991471684,0.8174466620583658,0.9253898530087885,0.0020639026046434,0.0022733805429388,0.0020377240189655,1.9719229999999968,0.6150090000000006,3.577026999999994,41.6585,27.432566,37.489125,1.965834000000001,0.6113749999999989,3.5708040000000025
40,2,21,40900,36392,711775,0.0,4.8725819800047303e-05,0.0,41048,41046,41048,41048,41048,41048,540,470,422,True,False,True,0.9999999999755501,0.9770828753303725,0.9475297671301359,0.0,4.872581981073124e-05,0.0,1.8949539999999985,1.4404259999999989,1.8786829999999988,20.970292,18.980563,28.107894,1.889057000000001,1.4375729999999969,1.8680510000000008
40,2,26,59514,42129,823626,0.0,0.0609756023200485,0.0609756023200485,87,82,82,87,87,87,162,124,135,True,False,False,0.9999999999831972,0.25955992308719505,0.5933579075932603,0.0,0.0609756090124925,0.0609756090124925,0.7044130000000024,0.123095000000001,2.6475500000000025,18.487384,16.112788000000002,25.96245,0.6973620000000018,0.1208849999999976,2.6443489999999983
40,2,31,68314,45435,888093,0.01436934535825081,0.016262330001966595,0.01436934535825081,3758,3751,3758,3812,3812,3812,272,212,225,False,False,False,0.6762742629523045,0.5075382414326501,0.7862802656920094,0.0143693453926638,0.0162623300409857,0.0143693453926638,1.42633,0.3887539999999987,2.138816000000002,42.110217,27.708906,28.206747,1.4262020000000035,0.3844640000000012,2.1360579999999985
40,2,36,63192,40115,784353,0.00497185740621777,0.005160442854981758,0.0047833427079503445,10660,10658,10662,10713,10713,10713,330,387,342,False,False,False,0.8410558298385704,0.8193443848730065,0.9214307843522987,0.0049718574104153,0.0051604428593394,0.004783342711988,1.109659999999998,0.5902389999999968,2.731509000000002,35.946275,46.893306,37.084449000000006,1.106263999999996,0.5878709999999998,2.7281210000000016
40,2,41,61728,41102,803579,0.00012987856350091611,0.00012987856350091611,0.00012987856350091611,30798,30798,30798,30802,30802,30802,521,450,478,False,False,False,0.9740312337841169,0.9422412534440601,0.9456021125478072,0.0001298785635388,0.0001298785635388,0.0001298785635388,1.791565999999996,1.1738009999999974,3.0730210000000007,45.246282,38.807356,31.056012,1.788492000000005,1.1699979999999996,3.0701590000000003
40,2,46,34774,29777,582721,0.0,0.0,0.0,34146,34146,34146,34146,34146,34146,525,486,503,True,True,True,0.9999999999712429,0.999999999966417,0.947559809924565,0.0,0.0,0.0,1.9897890000000016,1.1232919999999993,2.726353000000003,28.865853,20.762629,23.192812,1.98489,1.119008000000001,2.7193460000000016
40,2,51,69618,48853,954703,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.999999999985636,0.9999999999795304,0.9474852388638692,0.0,0.0,0.0,0.027842,0.008801,0.1042289999999999,0.13496,0.02252,0.215825,0.0236939999999999,0.005176,0.0965719999999999
40,2,56,62972,38784,758378,0.005503144610824335,0.005503144610824335,0.005503144610824335,1272,1272,1272,1279,1279,1279,210,183,191,False,False,False,0.5639808168620343,0.47602103959168673,0.6850093225269127,0.0055031446497616,0.0055031446497616,0.0055031446497616,0.7028160000000021,0.3026049999999998,2.007852,23.809571,34.997258,24.667716,0.7005589999999984,0.2989389999999972,2.005256000000003
40,2,61,69566,39279,768051,0.016457264186464995,0.017717930530016007,0.016097647252699764,11302,11288,11306,11488,11488,11488,350,347,302,False,False,False,0.7189862863939427,0.6823493469619301,0.8928782073053835,0.0164572641995702,0.0177179305441426,0.016097647265514,2.2489989999999977,1.3981580000000022,2.2371219999999994,40.061665,56.670542000000005,37.294755,2.240870000000001,1.390971999999998,2.2329069999999973
40,2,66,68952,41141,804360,0.004241389124895704,0.005013816481493371,0.004241389124895704,35130,35103,35130,35279,35279,35279,391,363,350,False,False,False,0.7712321614924698,0.7306093677662038,0.9070279476839884,0.0042413891259823,0.0050138164827788,0.0042413891259823,2.043603999999995,1.1187629999999942,2.1836210000000023,37.636666,37.0194,47.010523,2.0391519999999943,1.1127680000000026,2.183492000000001
40,2,71,50146,35743,699058,0.00035464691762706853,0.00041725778177057957,0.00035464691762706853,47935,47932,47935,47952,47952,47952,451,476,435,False,False,False,0.9121764447630484,0.9022186162073071,0.9402410100436012,0.0003546469176936,0.0004172577818489,0.0003546469176936,1.9487489999999996,1.6668179999999992,3.100004000000005,41.789172,37.793783,37.607613,1.9445750000000004,1.660105999999999,3.094420999999997
40,2,76,62410,39584,774019,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999839769,0.9999999999747372,0.9475167922222225,0.0,0.0,0.0,0.0336329999999999,0.006728,0.1288599999999999,0.176057,0.014371,0.266077,0.026892,0.0041169999999999,0.1144969999999999
40,2,81,66352,37339,730180,0.27272726668010494,0.26607538212693166,0.26607538212693166,451,451,451,574,571,571,295,240,245,False,False,False,0.632309500834454,0.5853129435553894,0.8108439015026283,0.2727272721225559,0.2660753874366399,0.2660753874366399,1.787669000000001,0.4631550000000004,3.203362999999996,38.911959,33.801157,50.631869,1.7799090000000035,0.4584230000000033,3.194991999999999
40,2,86,71934,38818,758959,0.008672448284402189,0.011202140091619897,0.008672448284402189,5996,5981,5996,6048,6048,6048,430,391,391,False,False,False,0.8883976978773822,0.8549899530925089,0.9328540803904652,0.0086724482974195,0.0112021401084764,0.0086724482974195,2.385125000000002,1.2283389999999983,2.862020000000001,43.081693,51.581451,48.933845,2.3795240000000035,1.2235390000000024,2.858995
40,2,91,71316,41138,804240,0.0,0.000921269816543983,0.0,26075,26051,26075,26075,26075,26075,572,401,484,True,False,True,0.999999999985978,0.9328601292981462,0.9475057196844878,0.0,0.0009212698168622,0.0,2.727853000000003,0.8861039999999996,3.5564310000000035,52.327933,31.821194,44.52868,2.7178789999999964,0.8829759999999993,3.528219999999997
40,2,96,62500,41788,816997,9.075782784892484e-05,0.0004388155007128761,9.075782784892484e-05,66110,66087,66110,66116,66116,66116,490,463,464,False,False,False,0.9596159999846461,0.8893940844048676,0.9439667465107657,9.075782786128031e-05,0.0004388155007726,9.075782786128031e-05,1.8170089999999988,0.8860409999999987,2.6687600000000025,27.7082,23.305605,24.918609,1.814767,0.8832559999999994,2.6654690000000016
40,2,101,74392,44177,863480,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999865578,0.9999999999773638,0.9474950201499195,0.0,0.0,0.0,0.029984,0.0,0.0943899999999999,0.164011,0.0008349999999999,0.205322,0.0252239999999999,0.0,0.0872979999999999
40,2,106,82078,43032,841050,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999878165,0.9999999999767615,0.9474918256929463,0.0,0.0,0.0,0.0334379999999999,0.0032129999999999,0.0929749999999999,0.165449,0.008851,0.188698,0.0289359999999999,0.002508,0.0868759999999999
40,2,111,85720,43420,848780,0.002179136166855263,0.003805686140695273,0.002179136166855263,17897,17868,17897,17936,17936,17936,384,406,413,False,False,False,0.9326178254674217,0.8751727314400006,0.9393505973268228,0.0021791361679511,0.0038056861426121,0.0021791361679511,2.006858000000001,1.4550699999999992,2.798601999999996,38.940727,47.930904,53.315698,2.002658000000004,1.450020000000002,2.795454999999997
40,2,116,68976,38519,753231,0.00411426796921508,0.005323903157298448,0.003257581632181191,25764,25733,25786,25870,25870,25870,345,387,346,False,False,False,0.8269832985266328,0.7801864014958803,0.9263028207801772,0.0041142679706522,0.0053239031591604,0.0032575816333181,1.890067000000002,0.7331720000000033,3.332653999999998,36.069434,47.885401,46.083169,1.885545999999998,0.7302110000000042,3.3248489999999933
40,2,121,68842,43536,851083,0.00013951974202187052,0.0004962471309943169,0.00013951974202187052,64507,64484,64507,64516,64516,64516,457,422,410,False,False,False,0.9714999564078398,0.8986126423902376,0.9448302926965468,0.0001395197420413,0.0004962471310635,0.0001395197420413,2.2114730000000016,1.1531950000000002,2.9729599999999934,26.44959,25.460242,41.337378,2.2074549999999995,1.14893,2.9681369999999987
40,4,1,29818,21455,400188,0.002283104970705366,0.002283104970705366,0.002283104970705366,438,438,438,439,439,439,144,155,164,False,False,False,0.6651686900306805,0.5133069214396034,0.7784816136396432,0.0022831050176184,0.0022831050176184,0.0022831050176184,0.2284240000000004,0.1286600000000035,0.7456229999999984,32.109193,32.602436,30.375731,0.2254290000000018,0.126529000000005,0.743465999999998
40,4,6,30492,20571,384303,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,2372,2372,2372,2374,2374,2374,195,198,133,False,False,False,0.8304145349327556,0.5666229157276446,0.8846977515114773,0.0008431703200492,0.0008431703200492,0.0008431703200492,0.3212060000000036,0.2079189999999968,0.5463140000000024,33.455288,32.651865,34.878218,0.3185770000000048,0.2048389999999997,0.5411860000000033
40,4,11,31256,20896,390292,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,5735,5735,5735,5737,5737,5737,213,250,259,False,False,False,0.8794151522626242,0.8265696783677943,0.9078126120932333,0.0003487358325459,0.0003487358325459,0.0003487358325459,0.4421980000000012,0.288456,0.910933,30.301938,29.415548,44.59081,0.4381009999999996,0.2855039999999995,0.9087109999999968
40,4,16,34062,21324,398064,0.0004189164027094971,0.0006517994316998932,0.0005120566052918459,21484,21479,21482,21493,21493,21493,274,235,288,False,False,False,0.9250484410508764,0.9102888763407293,0.9340834639632469,0.0004189164028849,0.000651799431973,0.0005120566055063,1.1833900000000028,0.6981540000000024,0.9925879999999978,48.176903,31.145538,41.139632000000006,1.1782260000000022,0.6928350000000023,0.9924719999999994
40,4,21,26756,19312,361208,0.0,4.387504385579368e-05,0.0,22793,22792,22793,22793,22793,22793,302,335,304,True,False,True,0.9999999999626252,0.9785107704547167,0.9450731988191151,0.0,4.387504387311885e-05,0.0,1.2775430000000014,1.4710609999999988,0.8355090000000018,36.475675,37.129574,34.422128,1.266999999999996,1.4692450000000008,0.8284909999999996
40,4,26,32844,22009,410663,0.0,0.0,0.0,88,88,88,88,88,88,124,110,120,True,True,True,0.999999999969553,0.999999999954564,0.9449378200594041,0.0,0.0,0.0,0.1918039999999976,0.0961870000000004,0.5690260000000009,26.529145,27.268251,26.796814,0.1873660000000008,0.0955719999999971,0.5618590000000019
40,4,31,36764,23595,439827,0.011618589697040906,0.014871382576883509,0.011618589697040906,2496,2488,2496,2525,2525,2525,197,140,154,False,False,False,0.7724404308352617,0.6547149819599613,0.8408374201655632,0.0116185897389348,0.0148713826306787,0.0116185897389348,0.3744159999999965,0.530467999999999,0.7785909999999987,48.282749,37.264079,37.692432,0.3725729999999956,0.5295649999999981,0.7747349999999997
40,4,36,37212,21035,392736,0.010228166781702335,0.010705289655690665,0.010228166781702335,6355,6352,6355,6420,6420,6420,187,198,182,False,False,False,0.8000376222508858,0.7822201093043869,0.9041366210357489,0.0102281667961875,0.0107052896708587,0.0102281667961875,0.8682170000000013,0.4750439999999969,0.7309459999999959,48.549984,49.491165,60.29576,0.8620109999999954,0.4706270000000003,0.7255060000000029
40,4,41,36346,21502,401289,0.0029490160477802893,0.003404255317217444,0.0028921401820958714,17633,17625,17634,17685,17685,17685,193,243,184,False,False,False,0.7977769217851269,0.7870430657247213,0.9055070036783827,0.0029490160492854,0.0034042553189557,0.0028921401835719,1.0806380000000004,0.3338000000000036,0.7713439999999991,32.765435,49.507439,47.046144,1.0733940000000004,0.329818000000003,0.7652890000000028
40,4,46,26098,16137,302760,0.0,0.0,0.0,19124,19124,19124,19124,19124,19124,263,317,282,True,True,True,0.9999999999616829,0.9999999999380306,0.9452470603747349,0.0,0.0,0.0,0.8671690000000041,1.557844000000003,0.6953260000000014,37.338865,40.949216,23.471378,0.8611219999999946,1.5505539999999982,0.6884529999999991
40,4,51,37056,25133,467850,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999730138,0.9999999999602116,0.9448049588523142,0.0,0.0,0.0,0.022312,0.007454,0.081767,0.1202469999999999,0.0268769999999999,0.19472,0.015461,0.0023199999999999,0.074179
40,4,56,34522,20384,380718,0.03508771885854989,0.03508771885854989,0.03508771885854989,798,798,798,826,826,826,126,155,130,False,False,False,0.5791089739708271,0.4882751177154496,0.6530870618130661,0.035087719254276,0.035087719254276,0.035087719254276,0.3221740000000039,0.2383079999999964,0.5839500000000015,52.788267,47.325784,43.72633,0.3159199999999984,0.233743000000004,0.5804609999999997
40,4,61,37862,20679,386286,0.0057416267864092594,0.007118412036798889,0.005604155268447027,7315,7305,7316,7357,7357,7357,268,270,207,False,False,False,0.8535735037543296,0.8193819816809622,0.9168491739257523,0.0057416267934734,0.007118412045569,0.0056041552753411,1.3163470000000004,1.356367000000006,1.3873710000000017,58.218907,52.508041,55.192518,1.3094229999999951,1.3510540000000049,1.3792939999999945
40,4,66,38538,21541,402070,0.00019756013226771368,0.00019756013226771368,0.00019756013226771368,20247,20247,20247,20251,20251,20251,277,239,287,False,False,False,0.9671233587376843,0.9617473654444201,0.9406794836696578,0.0001975601323555,0.0001975601323555,0.0001975601323555,1.6202359999999985,1.090958999999998,0.9675030000000008,48.438879,34.390403,33.242942,1.6127059999999958,1.0818390000000022,0.9624430000000004
40,4,71,33852,18943,354238,0.0,0.0,0.0,26740,26740,26740,26740,26740,26740,365,355,278,True,True,True,0.9999999999704596,0.99999999994721,0.9450623592021605,0.0,0.0,0.0,1.2061849999999978,0.5689700000000002,0.8555729999999997,34.537111,26.140961,36.411856,1.1993360000000024,0.5682690000000008,0.8505000000000038
40,4,76,34098,20824,388970,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999706728,0.9999999999519785,0.9449983289175387,0.0,0.0,0.0,0.0121259999999999,0.0033489999999999,0.036141,0.071518,0.005147,0.08423,0.0087779999999999,0.0013029999999999,0.0339719999999999
40,4,81,36966,19699,368119,0.044444443621399196,0.0502793286726382,0.036764705206531155,540,537,544,564,564,564,193,141,147,False,False,False,0.8380674132760356,0.7967917152750499,0.9166764008352823,0.0444444443621399,0.0502793295153085,0.0367647058147707,0.378428999999997,0.2110640000000003,0.5809059999999988,42.422904,48.131518,49.129974,0.3742149999999995,0.2040700000000015,0.5736399999999975
40,4,86,37700,20338,379657,0.0012714558142160293,0.0016959932124316448,0.0012714558142160293,4719,4717,4719,4725,4725,4725,268,245,220,False,False,False,0.9758620689396323,0.958452158473869,0.942316353969656,0.0012714558166409,0.0016959932156675,0.0012714558166409,1.2543909999999985,0.6396569999999997,1.1432710000000057,68.99229299999999,51.687449,60.473433,1.2459799999999888,0.6311259999999947,1.1326099999999997
40,4,91,38682,21498,401129,0.0007713569449306698,0.0019948519935683064,0.0007713569449306698,15557,15540,15557,15569,15571,15569,244,253,194,False,False,False,0.9490719197314236,0.8835240487076228,0.9393586601792955,0.0007713569453769,0.0019948519947236,0.0007713569453769,1.3645550000000028,0.373110000000004,1.3513620000000015,47.576656,40.877583,61.846965,1.3599819999999951,0.3691290000000009,1.340224999999997
40,4,96,36796,21868,408139,0.0,0.00011030831170086914,0.0,36266,36262,36266,36266,36266,36266,311,346,301,True,False,True,0.9999999999728231,0.9496524601724139,0.944952577428413,0.0,0.0001103083117282,0.0,0.894047999999998,0.7479359999999957,1.7310300000000003,27.859775,41.951603000000006,32.510313999999994,0.8892399999999974,0.7441619999999958,1.718653000000003
40,4,101,38696,22897,426708,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999741576,0.9999999999563262,0.9448686221000195,0.0,0.0,0.0,0.0136309999999999,0.003527,0.064219,0.0754259999999999,0.006017,0.152296,0.010023,0.0014339999999999,0.0589849999999999
40,4,106,42798,22232,414130,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999766345,0.9999999999550198,0.944843406657463,0.0,0.0,0.0,0.021331,0.005617,0.0654579999999999,0.111567,0.0134539999999999,0.1483,0.015866,0.0023199999999999,0.057178
40,4,111,44202,22620,421860,0.004548697819703266,0.007333869951405178,0.004548697819703266,11212,11181,11212,11263,11263,11263,197,223,237,False,False,False,0.8652097189976651,0.7983642793634675,0.9178590053550517,0.0045486978233545,0.0073338699573084,0.0045486978233545,1.0002060000000057,0.4771849999999986,0.9593769999999964,58.856376,48.36584,59.083815,0.994762999999999,0.4750489999999985,0.9527539999999988
40,4,116,39100,20279,378855,0.0017375635486597829,0.00264090176963549,0.0017375635486597829,15539,15525,15539,15566,15566,15566,287,248,231,False,False,False,0.8996675191585762,0.8478228709084361,0.9282126407176143,0.0017375635496661,0.0026409017711664,0.0017375635496661,0.7420819999999964,0.8015480000000039,1.3145159999999976,50.397952,58.294597,41.842406,0.7379389999999972,0.798690999999998,1.308768999999998
40,4,121,39702,22696,423342,0.0003357676486930894,0.00044774031049454584,0.0003357676486930894,35739,35735,35739,35751,35751,35751,318,269,203,False,False,False,0.9182912699380814,0.8937698272429604,0.9346651170898832,0.0003357676487776,0.0004477403106073,0.0003357676487776,1.0955709999999996,0.5540300000000009,0.715449999999997,34.966224000000004,27.425683,33.847091,1.092641999999998,0.5497929999999975,0.7098259999999996
50,2,1,86150,69125,1696188,0.029220778983597574,0.029220778983597574,0.029220778983597574,1232,1232,1232,1268,1268,1268,211,207,224,False,False,False,0.4018340104422306,0.2517757685316199,0.6822628152064026,0.029220779197061,0.029220779197061,0.029220779197061,1.604229,0.2530190000000019,4.441488,26.577627,34.549375,37.439291,1.599605999999998,0.2509790000000009,4.438294000000006
50,2,6,95648,68454,1679774,0.0007713344079858816,0.0012628034227144638,0.0007713344079858816,14261,14254,14261,14272,14272,14272,382,404,460,False,False,False,0.7211860153822225,0.5933911823911914,0.8588661331816906,0.0007713344084726,0.0012628034235118,0.0007713344084726,2.293292000000001,0.5957750000000033,7.579219999999999,46.922791,51.355756,51.176434,2.290014999999997,0.5936919999999972,7.576644999999999
50,2,11,86906,64132,1573834,0.0012173913038185256,0.0012173913038185256,0.0012173913038185256,23000,23000,23000,23028,23028,23028,417,511,431,False,False,False,0.8124870549695938,0.7518399550808982,0.9187220507366605,0.0012173913042948,0.0012173913042948,0.0012173913042948,2.579279,1.0266989999999936,4.89031,60.845587,60.382704,60.730633000000005,2.573825,1.0236769999999993,4.8859
50,2,16,76542,59810,1467894,0.0013257699242951097,0.0013475331446756067,0.0013257699242951097,46011,46010,46011,46072,46072,46072,459,517,488,False,False,False,0.8430534869634574,0.8516970406144173,0.9428868842021679,0.0013257699245544,0.0013475331449391,0.0013257699245544,1.808443000000004,1.8337300000000027,6.901077999999998,44.905078,63.864943,78.756348,1.804724,1.828920000000004,6.894106999999991
50,2,21,73672,67249,1650124,1.8007148836467435e-05,8.103727714019113e-05,1.8007148836467435e-05,111067,111060,111067,111069,111069,111069,662,649,647,False,False,False,0.9689162775414145,0.9416794301633976,0.9572523034626748,1.8007148837926595e-05,8.103727714675818e-05,1.8007148837926595e-05,4.797120999999997,3.2846910000000022,4.802849999999999,43.343314,33.343624,43.498424,4.789682000000006,3.2797399999999968,4.799607999999999
50,2,26,85442,61590,1511606,0.0,0.0,0.0,26,26,26,26,26,26,224,163,170,True,True,True,0.9999999999882963,0.9999999999837635,0.9584078126172042,0.0,0.0,0.0,1.1580829999999978,0.1859400000000022,3.251078999999997,32.879722,26.738562,29.907945,1.151730000000004,0.1829460000000011,3.2386180000000024
50,2,31,101266,66241,1625428,0.01682737754428554,0.01682737754428554,0.01682737754428554,5289,5289,5289,5378,5378,5378,361,311,354,False,False,False,0.5857839748722594,0.4816201446161499,0.7582538260687288,0.0168273775729197,0.0168273775729197,0.0168273775729197,2.1737910000000014,0.7400070000000056,8.450660000000006,49.842883,48.841579,58.433814,2.169803999999999,0.734726000000002,8.447889000000004
50,2,36,105754,66629,1635036,0.003440791909670853,0.0036533065051870036,0.0033345683568863768,18891,18887,18893,18956,18956,18956,394,459,425,False,False,False,0.8351646273348038,0.7977757432829883,0.9284058577297818,0.0034407919113101,0.0036533065069278,0.0033345683584748,3.0318790000000035,1.114970999999997,8.871219999999994,71.759847,59.676279,77.605539,3.021242000000001,1.1106679999999969,8.866610999999992
50,2,41,100106,63940,1569130,0.0027930016856047104,0.0048582140769767605,0.002344017487333346,37952,37874,37969,38058,38058,38058,529,499,459,False,False,False,0.8334765148858863,0.7459962464694089,0.9382007864224517,0.002793001686267,0.0048582140781312,0.0023440174878889,3.3756660000000025,3.0455439999999925,6.5139779999999945,52.306489,81.67639799999999,64.592795,3.370574000000005,3.035426000000001,6.509102999999996
50,2,46,82358,64758,1589222,0.0002558354855689494,0.00034114307292650275,0.00024364987509975636,82084,82077,82085,82105,82105,82105,604,579,601,False,False,False,0.9051943951904468,0.9040273016321686,0.9519664338896945,0.000255835485597,0.0003411430729639,0.0002436498751264,3.166775000000001,3.2216780000000043,7.296102000000005,49.695901000000006,51.503925,47.416719,3.162006999999996,3.2165660000000003,7.291230999999996
50,2,51,91158,61589,1511556,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999890301,0.9999999999837633,0.9584070983801074,0.0,0.0,0.0,0.055904,0.0063509999999999,0.282962,0.29996,0.015134,0.582213,0.047547,0.005832,0.265665
50,2,56,97308,57987,1423256,0.04246575284293489,0.04246575284293489,0.04246575284293489,730,730,730,761,761,761,227,209,212,False,False,False,0.4398405064286612,0.43461465500138624,0.6029582871945715,0.0424657533664852,0.0424657533664852,0.0424657533664852,1.6096160000000026,0.4041519999999963,4.5007129999999975,54.867118,52.110244,39.310473,1.6041390000000035,0.3990730000000013,4.497621000000002
50,2,61,120988,70226,1723086,0.0073626859023982584,0.00810492189205355,0.007066097448059696,13582,13572,13586,13682,13682,13682,446,434,413,False,False,False,0.7823585810098328,0.7608293224623242,0.9135957230220003,0.007362685907277,0.0081049218974281,0.0070660974527406,3.508361000000008,1.6166999999999945,6.676556000000005,72.950264,78.017495,80.790341,3.504655,1.611556000000007,6.669850999999994
50,2,66,84828,50687,1244304,0.0,0.0005136232449949559,7.3342460377141e-05,40907,40886,40904,40907,40907,40907,759,548,562,True,False,False,0.9999999999882115,0.9145145697927572,0.9571366804245931,0.0,0.000513623245108,7.334246039327834e-05,3.675930000000001,1.7459890000000016,4.922317999999997,52.432335,63.16897,53.668877,3.6580239999999975,1.7430900000000022,4.916118999999995
50,2,71,84580,63893,1568004,0.0,0.00014008991223493205,0.0,78532,78521,78532,78532,78532,78532,600,661,621,True,False,True,0.9999999999881769,0.94872677756642,0.9584044428451979,0.0,0.0001400899122509,0.0,4.198391999999998,3.246711999999995,8.377848,60.803652,54.491077,50.320285,4.183616000000001,3.240264000000004,8.357444999999998
50,2,76,115642,73205,1796148,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999913527,0.9999999999863398,0.9583954106226444,0.0,0.0,0.0,0.051717,0.0115639999999999,0.3494939999999999,0.26866,0.020859,0.693172,0.0451449999999999,0.007872,0.332569
50,2,81,121562,67925,1666788,0.007434944099722229,0.007434944099722229,0.007434944099722229,538,538,538,542,542,542,339,312,333,False,False,False,0.5785360556705341,0.5143614280380662,0.735030489779903,0.0074349442240986,0.0074349442240986,0.0074349442240986,2.6219079999999977,0.6062529999999953,6.917595000000006,63.878712,62.807802,63.881751,2.6174290000000013,0.6028949999999966,6.914590999999994
50,2,86,113546,59525,1460988,0.023640661919262524,0.025898692789298454,0.023056868157848406,12267,12240,12274,12557,12557,12557,505,502,468,False,False,False,0.7342046395228876,0.700142797132295,0.906184034365165,0.0236406619366071,0.0258986928083416,0.023056868174755,4.261788999999993,3.308066999999994,7.950963999999999,95.12184,89.597837,100.871624,4.256679000000005,3.306342000000001,7.9446570000000065
50,2,91,116190,67013,1644444,0.0011841075843815982,0.0013534947654957185,0.001162938216018324,47293,47285,47294,47349,47349,47349,544,523,538,False,False,False,0.8764953954653887,0.8575500275937871,0.9431929576191447,0.0011841075846069,0.0013534947657533,0.0011629382162396,3.640059000000001,2.6162999999999954,6.085594,55.858810000000005,64.61165399999999,69.687505,3.6399430000000015,2.6114040000000003,6.081453000000003
50,2,96,101236,67445,1655028,0.0002262906649468981,0.0002586262634691883,0.00020473476070765657,92801,92798,92803,92822,92822,92822,617,595,553,False,False,False,0.9321190090389574,0.9223367187942423,0.9533029048445384,0.0002262906649688,0.0002586262634942,0.0002047347607275,3.401877000000006,2.3624500000000026,5.412934999999997,57.968717000000005,45.758747,54.949898000000005,3.397912000000005,2.3569609999999983,5.408591000000001
50,2,101,102596,59233,1453732,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999902531,0.9999999999831175,0.9584070516429725,0.0,0.0,0.0,0.0479729999999999,0.0049899999999999,0.21759,0.243641,0.009319,0.417649,0.042159,0.00375,0.206925
50,2,106,118156,61829,1517436,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999915367,0.9999999999838264,0.9584068125436865,0.0,0.0,0.0,0.0566389999999999,0.0054579999999999,0.232698,0.291906,0.009753,0.454222,0.049799,0.004111,0.223754
50,2,111,128610,66150,1623326,0.0013510905221957856,0.0029642995212241915,0.0013510905221957856,15543,15518,15543,15564,15564,15564,587,568,562,False,False,False,0.9429748853048521,0.8917611488905253,0.9524291485499817,0.0013510905229781,0.0029642995229434,0.0013510905229781,5.204933000000011,1.9636349999999965,12.453420000000008,72.500449,64.806488,77.62705100000001,5.197642999999999,1.960383,12.44773099999999
50,2,116,99486,54534,1338734,0.004508196719001948,0.005951159446977653,0.004302397047581235,19520,19492,19524,19608,19608,19608,471,460,454,False,False,False,0.8355145447516685,0.78204422927381,0.9347532818312415,0.0045081967210805,0.0059511594497254,0.0043023970495645,3.4645009999999985,1.7863350000000082,5.2905760000000015,67.319859,88.375568,82.381697,3.4588469999999987,1.7809799999999996,5.283601000000004
50,2,121,99294,60102,1475150,0.0,0.0,0.0,41696,41696,41696,41696,41696,41696,947,669,619,True,True,True,0.999999999989929,0.9999999999833616,0.9584096532549514,0.0,0.0,0.0,4.513332999999996,2.511232999999997,6.454219999999999,59.461278,53.681078,58.900849,4.508687999999999,2.507646000000001,6.430371000000001
50,4,1,49336,35675,842544,0.010296010163500513,0.010296010163500513,0.010296010163500513,777,777,777,785,785,785,149,131,158,False,False,False,0.49189233013434625,0.35983181498640976,0.6654536736352458,0.0102960102827593,0.0102960102827593,0.0102960102827593,0.6315620000000024,0.1326019999999985,2.634015000000005,45.242974,41.902737,44.218237,0.6225729999999956,0.1293189999999953,2.6284810000000007
50,4,6,53944,35354,835062,0.0022897083607017255,0.0022897083607017255,0.0022897083607017255,8298,8298,8298,8317,8317,8317,280,242,227,False,False,False,0.7484242918443492,0.6567290829706192,0.8538515703015419,0.0022897083631851,0.0022897083631851,0.0022897083631851,1.0099090000000075,0.7396339999999952,1.8954650000000013,81.59038000000001,62.767974,76.81622300000001,1.0028520000000043,0.7345040000000012,1.890051
50,4,11,49196,33232,785266,0.0006215523264536148,0.0006993006987573422,0.0006215523264536148,12871,12870,12871,12879,12879,12879,330,277,248,False,False,False,0.8638100658414544,0.8152082330038756,0.9300810171318635,0.0006215523268882,0.0006993006992463,0.0006215523268882,0.9935090000000032,0.7918930000000017,1.6136649999999977,61.939381,85.008433,67.71068,0.9884880000000038,0.7878010000000017,1.6069200000000023
50,4,16,47444,31160,736746,0.0,0.00011823592002591893,0.00011823592002591893,25376,25373,25373,25376,25376,25376,401,416,359,True,False,False,0.9999999999789225,0.9485237483649382,0.9539352775570495,0.0,0.0001182359200678,0.0001182359200678,1.797229999999999,1.1100919999999943,3.2788610000000062,52.99316,51.58155,68.72347599999999,1.7886179999999996,1.106141000000001,3.2702639999999974
50,4,21,52582,34699,819448,0.0,0.0,0.0,59440,59440,59440,59440,59440,59440,396,469,491,True,True,True,0.9999999999809821,0.9999999999711807,0.9567428317587489,0.0,0.0,0.0,2.345624000000001,3.791910999999999,3.963932999999997,37.949298,41.774848,46.42863,2.3398169999999965,3.784155999999996,3.94453
50,4,26,47962,32090,758766,0.0,0.0,0.0,54,54,54,54,54,54,193,135,125,True,True,True,0.9999999999791501,0.9999999999688376,0.9567969571633984,0.0,0.0,0.0,0.6650360000000006,0.138818999999998,1.2929129999999986,47.413445,48.540945,46.674056,0.657550999999998,0.1375499999999974,1.2861800000000017
50,4,31,53668,34191,807512,0.0,0.0,0.0,3061,3061,3061,3061,3061,3061,276,209,299,True,True,True,0.9999999999813669,0.9999999999707525,0.9567461536163465,0.0,0.0,0.0,1.284179999999992,0.5293850000000049,3.782534999999996,77.78318999999999,77.714798,83.31723799999999,1.276983000000001,0.5225819999999999,3.766479000000004
50,4,36,57990,34479,814568,0.00018528812285965526,0.00018528812285965526,0.00018528812285965526,10794,10794,10794,10796,10796,10796,310,291,305,False,False,False,0.9595447490781248,0.8884538414429521,0.9471597214708322,0.0001852881230141,0.0001852881230141,0.0001852881230141,2.0567039999999963,0.5640619999999927,3.580793,112.096456,74.270066,104.43196,2.045441999999994,0.5578209999999899,3.57024100000001
50,4,41,59320,33190,784390,0.0010558692553569898,0.0011937557386621875,0.0010558692553569898,21783,21780,21783,21806,21806,21806,370,320,329,False,False,False,0.8893122049748936,0.8757758360688227,0.9370504468428498,0.0010558692557932,0.0011937557391554,0.0010558692557932,3.036249000000005,2.1502610000000004,2.160274000000001,54.636479,59.581554,72.946491,3.0310580000000016,2.140701,2.1563059999999865
50,4,46,53078,33608,794274,6.748852693523609e-05,8.998672693752969e-05,6.748852693523609e-05,44452,44451,44452,44455,44455,44455,385,452,374,False,False,False,0.9637514600971447,0.9530766483886849,0.953087977195586,6.748852694890019e-05,8.998672695574933e-05,6.748852694890019e-05,2.085994999999997,3.711949000000004,3.3004980000000046,63.313128,65.497104,72.449011,2.080325000000002,3.703904999999999,3.2906229999999965
50,4,51,50386,32089,758716,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999801532,0.9999999999688367,0.9567954280640493,0.0,0.0,0.0,0.0232749999999999,0.007049,0.124883,0.1516839999999999,0.016408,0.26821,0.018325,0.003462,0.1161609999999999
50,4,56,52696,30287,716352,0.059479552797777835,0.059479552797777835,0.059479552797777835,538,538,538,570,570,570,184,137,137,False,False,False,0.5599666008698959,0.4923564565492668,0.6807602966130049,0.0594795537927889,0.0594795537927889,0.0594795537927889,0.6230130000000003,0.2425380000000103,1.1946799999999982,47.322147,66.81701699999999,47.534863,0.6189320000000009,0.237612999999996,1.1896679999999975
50,4,61,64790,36126,852854,0.0061146496737393,0.007783590649759359,0.0061146496737393,7850,7837,7850,7898,7898,7898,276,198,225,False,False,False,0.8061120543169299,0.7765321374971895,0.9207179657937693,0.0061146496807497,0.007783590658698,0.0061146496807497,2.142921000000001,0.610674000000003,2.113135,106.354995,104.386741,85.858062,2.1374309999999923,0.5959049999999877,2.104552999999996
50,4,66,47442,26687,631824,0.0,0.00038912188145223664,0.0,23138,23129,23138,23138,23138,23138,400,378,468,True,False,True,0.9999999999789216,0.9249447296089877,0.9568534908440375,0.0,0.0003891218816036,0.0,4.359919999999988,2.455541999999994,3.0014639999999986,88.61271599999999,58.020879,59.337778,4.343067999999988,2.450870000000002,2.989373999999998
50,4,71,51252,33193,784540,0.0004692082110336168,0.0006100565474060731,0.0004692082110336168,42625,42619,42625,42645,42645,42645,283,336,395,False,False,False,0.8746975727605811,0.8698219503850263,0.9386876386150628,0.0004692082111326,0.0006100565475349,0.0004692082111326,1.7694800000000015,1.9187810000000027,2.352257999999999,53.040463,44.445214,45.649756,1.7618459999999985,1.918723,2.349193999999997
50,4,76,60722,37605,887636,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999835315,0.9999999999734078,0.9567209982459514,0.0,0.0,0.0,0.0198429999999999,0.007377,0.146109,0.126771,0.015431,0.309449,0.015814,0.00377,0.135326
50,4,81,63324,35075,828456,0.03556485281245078,0.03556485281245078,0.03556485281245078,478,478,478,495,495,495,240,190,189,False,False,False,0.6033099614584785,0.5392444761072204,0.7599860463310544,0.0355648534820818,0.0355648534820818,0.0355648534820818,1.0472270000000066,0.9622109999999964,1.8211349999999984,66.37650599999999,67.05926600000001,74.140058,1.0442000000000036,0.9558109999999972,1.815159999999992
50,4,86,59908,31075,734944,0.00492315081061101,0.008434751164676768,0.004681872743479145,8328,8299,8330,8369,8369,8369,332,210,296,False,False,False,0.8909494558174041,0.8317296862161954,0.9430119845852977,0.0049231508159314,0.0084347511738239,0.0046818727485375,2.717273000000006,0.6760050000000035,4.054072999999988,97.105974,76.97648000000001,108.566844,2.7097989999999896,0.6627200000000073,4.039964000000012
50,4,91,63464,34663,818872,0.00018835229405998933,0.000489863591645993,0.00018835229405998933,26546,26538,26546,26551,26551,26551,330,341,283,False,False,False,0.9647043993293094,0.9233765109504839,0.9529804413865012,0.0001883522941238,0.0004898635918121,0.0001883522941238,2.5634669999999886,2.3404200000000017,1.858951999999988,80.575939,59.022657,78.411525,2.553889999999996,2.3344439999999977,1.8513049999999964
50,4,96,58570,34895,824352,0.00027826363486280334,0.0003577959767118955,0.00027826363486280334,50312,50308,50312,50326,50326,50326,427,350,324,False,False,False,0.9208468499074467,0.9077518268832855,0.9477310663394427,0.0002782636349125,0.0003577959767759,0.0002782636349125,2.7259280000000103,1.7146259999999955,3.327544000000003,67.09078199999999,51.10523,84.44309200000001,2.719171000000003,1.707445,3.3172810000000084
50,4,101,54024,30833,728964,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999814897,0.9999999999675672,0.9567921049586031,0.0,0.0,0.0,0.0266489999999999,0.00234,0.098274,0.141057,0.0066479999999999,0.190763,0.021755,0.0019989999999999,0.089483
50,4,106,62788,32179,760768,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999840734,0.9999999999689239,0.9567910322188147,0.0,0.0,0.0,0.0282219999999999,0.004311,0.0953369999999999,0.133417,0.010889,0.20534,0.023702,0.0020279999999999,0.0865969999999999
50,4,111,65988,34250,809238,0.002189708368478443,0.002888446212262504,0.0023882973406425543,10047,10040,10049,10069,10069,10073,349,313,382,False,False,False,0.9365945323250199,0.918102189754216,0.9490656642409908,0.0021897083704399,0.0028884462148517,0.0023882973427815,2.279102999999992,2.2835079999999834,3.413695000000004,117.370002,174.688497,95.259609,2.267220000000009,2.2676859999999976,3.4072869999999966
50,4,116,53134,28684,679042,0.002864832014181064,0.0034746351602895804,0.0027777777753665123,11519,11512,11520,11552,11552,11552,301,298,262,False,False,False,0.8594873338943146,0.8382373448320235,0.933176445638218,0.0028648320164194,0.003474635163006,0.0027777777775366,2.197855999999988,1.1530419999999992,2.429105000000007,127.313476,83.134237,93.649064,2.1914019999999965,1.148533999999998,2.4165469999999942
50,4,121,55798,31352,741450,0.001135981150649621,0.0011782528188948609,0.001009761022799663,23768,23764,23768,23795,23792,23792,313,348,353,False,False,False,0.8817699558965953,0.8827507016814636,0.9402549059263062,0.0011359811510797,0.001178252819341,0.001009761023182,2.0234340000000017,2.771617999999989,2.4723809999999986,56.042587,96.980774,83.468396,2.018144999999997,2.767455999999996,2.467915000000005
100,2,1,328070,264800,13112851,0.007543753749113597,0.007543753749113597,0.007543753749113597,3314,3314,3314,3339,3339,3339,534,484,546,False,False,False,0.41425610387900674,0.267477341388718,0.6805776257199383,0.0075437537696005,0.0075437537696005,0.0075437537696005,15.277699000000013,1.3329239999999911,69.576491,170.390242,144.921598,221.604799,15.271633999999978,1.3268390000000068,69.572327
100,2,6,365770,256762,12714869,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,30644,30644,30644,30665,30665,30665,794,867,912,False,False,False,0.633455450144535,0.5320491349945394,0.8175460557241433,0.0006852891267234,0.0006852891267234,0.0006852891267234,21.54692300000002,4.82741200000001,92.76678,213.954935,214.594725,302.203221,21.535462000000024,4.823995999999994,92.76161599999998
100,2,11,332056,248432,12302534,0.0,4.260304611325987e-05,3.1951944272406096e-05,93894,93890,93891,93894,93894,93894,1119,1540,1310,True,False,False,0.9999999999969884,0.8044173053358488,0.9346441960655476,0.0,4.260304611734367e-05,3.195194427546888e-05,27.221003,15.342810999999983,101.831539,410.313454,311.624797,348.523271,27.177475000000012,15.335354999999993,101.824066
100,2,16,350432,262251,12986625,0.00020568553073058136,0.0002200388416284769,0.00018654842365689687,209057,209054,209061,209100,209100,209100,1265,1705,1681,False,False,False,0.9167256414913115,0.9093883340734281,0.9751379592464574,0.0002056855307394,0.0002200388416379,0.0001865484236649,27.650680999999963,30.601920000000007,112.75906199999996,346.551856,488.191565,397.9451820000001,27.62834399999997,30.59347200000002,112.738917
100,2,21,298008,284692,14097404,4.805445005945527e-05,5.679199494864055e-05,5.023874324397596e-05,457814,457811,457814,457836,457837,457837,1816,2026,1936,False,False,False,0.9164082843382848,0.9322425638903368,0.9764245956205145,4.805445006039996e-05,5.6791994949757015e-05,5.023874324496359e-05,35.956717,42.83238000000003,107.18522499999996,211.486394,288.510784,299.58202800000004,35.94746599999999,42.82164599999999,107.17010599999998
100,2,26,408390,281558,13942372,0.0,0.35294112456748167,0.2105262880886463,92,68,76,92,92,92,413,302,349,True,False,False,0.9999999999975513,0.2052791964703355,0.5672658856039297,0.0,0.3529411712802769,0.2105263130193906,12.145740000000018,0.8005119999999977,87.909028,157.455548,92.673445,239.027369,12.102153999999985,0.7979739999999964,87.90838
100,2,31,408630,263918,13069192,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,12725,12725,12725,12729,12729,12729,723,737,881,False,False,False,0.6110099601091182,0.5188808645089805,0.7566989604253456,0.0003143418467336,0.0003143418467336,0.0003143418467336,22.442624999999964,2.464306000000022,159.026226,278.574008,200.152954,445.41004,22.43676799999997,2.4606019999999944,159.02414199999998
100,2,36,411536,252648,12511327,0.0017145685294102293,0.002051100698072478,0.0016968625715074038,56574,56555,56575,56671,56671,56671,1167,1023,1218,False,False,False,0.785683391001551,0.7372470789369509,0.9081293295266835,0.0017145685296829,0.0020511006983988,0.0016968625717773,40.89972,8.293228,160.81566000000004,448.000639,272.134833,469.329546,40.88207700000004,8.286559000000011,160.805383
100,2,41,457764,294297,14572902,0.0008159145392263148,0.001043178328767612,0.0008916142001803579,237770,237735,237771,237964,237983,237983,1546,1557,1485,False,False,False,0.8594537796749866,0.8205282418753146,0.9655226529348124,0.0008159145392571,0.0010431783288071,0.0008916142002141,56.316895000000045,35.63046800000001,112.831372,423.172111,306.617432,405.386687,56.28866199999999,35.61874399999999,112.81878
100,2,46,339200,270776,13408562,6.385937692018384e-05,8.04166528677899e-05,6.385937692018384e-05,422804,422798,422804,422831,422832,422831,1109,1668,1368,False,False,False,0.9155070754689991,0.9141689071375817,0.9756590602332319,6.385937692154317e-05,8.04166528695017e-05,6.385937692154317e-05,21.56536200000005,34.19814000000002,102.96771,285.093674,285.02297400000003,358.894964,21.554007000000013,34.184222000000005,102.94825
100,2,51,397520,264799,13112751,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999974843,0.9999999999962236,0.9796000091818277,0.0,0.0,0.0,0.315895,0.0443119999999999,3.899839000000001,1.797143,0.1008059999999999,8.233770999999999,0.271668,0.0379869999999999,3.763382
100,2,56,443922,255098,12632602,0.012843668447032575,0.01528867428024809,0.012843668447032575,4983,4971,4983,5047,5047,5047,711,571,646,False,False,False,0.5327737755719861,0.4744059145878274,0.6615549987246759,0.01284366847023,0.0152886743079282,0.01284366847023,30.369643,2.160696000000001,78.495631,253.487351,184.088122,323.35827,30.36272600000001,2.155606000000006,78.489472
100,2,61,425872,243041,12035629,0.0035674175852618488,0.004474322238379034,0.0033022917897755997,45411,45370,45423,45573,45573,45573,1158,1077,1244,False,False,False,0.8297493143460247,0.7877806625187199,0.9568143883463874,0.0035674175859688,0.0044743222392666,0.0033022917904299,31.08660800000001,16.84496299999995,117.28904699999998,502.984092,369.673341,615.665432,31.06426799999997,16.829364999999996,117.27447299999994
100,2,66,382110,229127,11346987,0.0008702187412784131,0.0010999097914840149,0.0008464788063188077,126405,126374,126406,126515,126513,126513,1187,1365,1347,False,False,False,0.8612441443540833,0.8276981761170543,0.9672063605959038,0.0008702187413403,0.0010999097915623,0.000846478806379,22.472955000000013,23.46948599999996,94.13883800000002,343.835042,712.568749,408.182995,22.45632599999999,23.45149800000001,94.12224499999996
100,2,71,374002,263133,13030284,1.5276504735249724e-05,2.7498044582656126e-05,1.5276504735249724e-05,327300,327296,327300,327305,327305,327305,1841,1984,1649,False,False,False,0.9774172330603114,0.962722273523417,0.9788485807369218,1.5276504735669795e-05,2.749804458341227e-05,1.5276504735669795e-05,41.447310000000016,38.714878,86.580511,383.821322,272.79949,450.514891,41.42880600000001,38.70136199999999,86.558764
100,2,76,411188,248921,12326689,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999975681,0.9999999999959827,0.9796003614595145,0.0,0.0,0.0,0.266947,0.0381519999999999,3.616259,1.737601,0.072659,7.430749,0.2310700000000001,0.03326,3.519495
100,2,81,438794,239319,11851491,0.14791403099982262,0.1596423989828557,0.1464646446153454,791,783,792,908,908,908,1543,898,1263,False,False,False,0.6119067261616797,0.5598886841389112,0.8112602034629388,0.1479140326827888,0.1596424008178258,0.1464646462797163,48.239892,10.215499999999963,198.597838,324.46683,391.301403,614.289899,48.23572199999995,10.207067999999992,198.591313
100,2,86,492908,259802,12865450,0.010744075564617997,0.014462295712617233,0.01032949429383006,36206,36163,36207,36595,36686,36581,1118,1302,1352,False,False,False,0.7686992298750097,0.71228473991458,0.9386965088666981,0.0107440755672887,0.0144622957162165,0.0103294942963976,34.39660099999992,22.47460000000001,151.91401799999994,1310.125344,499.015099,937.741013,34.344269999999824,22.46003200000001,151.892601
100,2,91,422330,244415,12103743,0.0026314164889780366,0.0029022870946329078,0.0024921685722503455,129588,129553,129606,129929,129929,129929,1252,1277,1278,False,False,False,0.8005374943745399,0.7648262177003669,0.956088129101803,0.0026314164891607,0.0029022870948345,0.0024921685724234,43.13101,23.74803900000001,90.490966,398.724259,415.895799,446.60738,43.11175000000003,23.71575100000001,90.468249
100,2,96,367624,247354,12249173,0.00023609034389564452,0.00036992436225945376,0.00021248130950608007,254140,254106,254140,254200,254200,254194,1553,1545,1422,False,False,False,0.8973353208688841,0.8688236292889185,0.973397877554593,0.000236090343904,0.0003699243622725,0.0002124813095136,37.98179099999999,26.410230999999957,89.68014299999999,316.51308,360.136397,391.285903,37.970447999999976,26.398121000000003,89.65919500000001
100,2,101,423494,242750,12021376,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999976387,0.9999999999958805,0.9796008377076817,0.0,0.0,0.0,0.2189679999999998,0.023356,2.7553940000000003,1.350359,0.051955,5.811659000000001,0.192242,0.019867,2.6929920000000003
100,2,106,490550,255587,12656757,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999979614,0.9999999999960875,0.9796003036164019,0.0,0.0,0.0,0.2553270000000001,0.0260209999999999,2.940557,1.5818599999999998,0.065513,6.262886000000001,0.2228369999999999,0.0227159999999999,2.88993
100,2,111,524504,266956,13219573,0.0025832410744160038,0.0035142894579042578,0.0026308584214098474,84003,83943,84003,84220,84238,84224,1404,1320,1314,False,False,False,0.8439744978096564,0.7969215900717836,0.9606233877598799,0.0025832410746927,0.003514289458281,0.0026308584216917,44.289949999999976,20.59851900000001,100.21570300000008,560.591507,695.112713,938.249565,44.26399200000003,20.570707000000084,100.18044599999996
100,2,116,456954,249903,12375399,0.0005285605881922412,0.0007274782672028996,0.0005285605881922412,191085,191071,191085,191186,191210,191186,1554,1508,1410,False,False,False,0.8905032016332267,0.862830778338544,0.9705570705234658,0.0005285605882171,0.0007274782672371,0.0005285605882171,49.73369000000002,24.377141999999992,95.59381499999996,733.36515,334.318437,694.9479650000001,49.71796299999994,24.363950999999982,95.57577600000002
100,2,121,418800,256861,12719820,0.00026864610627356253,0.0003389326102630889,0.00026451308925396925,241954,241936,241954,242019,242018,242018,1726,1710,1542,False,False,False,0.9098471824238065,0.8946395131962631,0.9738475072759698,0.0002686461062835,0.0003389326102756,0.0002645130892638,43.61996700000003,28.58664600000003,105.32416899999998,425.995954,345.551052,390.934874,43.615365,28.576250000000016,105.31376600000004
100,4,1,192376,134800,6546551,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,1990,1990,1990,2001,2001,2001,436,295,357,False,False,False,0.4222200274440563,0.27293768545791586,0.5752438192262498,0.005527638188177,0.005527638188177,0.005527638188177,8.64894099999998,1.0947330000000193,25.833421000000016,252.27733,239.862189,183.141013,8.641249999999985,1.078756999999996,25.82699500000001
100,4,6,202342,130762,6350609,0.0,0.0,0.0,16893,16893,16893,16893,16893,16893,673,761,695,True,True,True,0.9999999999950578,0.9999999999923526,0.9791955385694538,0.0,0.0,0.0,10.079239,5.667490999999984,40.019789,239.94535,250.424947,404.244134,10.060782999999986,5.653687999999988,39.96863400000001
100,4,11,198726,126732,6155467,0.000876563869456418,0.000796907996812984,0.0008366867204198002,50196,50194,50198,50240,50234,50240,732,684,794,False,False,False,0.7647414027315764,0.7350156235147002,0.9058864258388671,0.0008765638696135,0.0007969079969558,0.0008366867205698,10.071818000000007,7.9105429999999615,66.26719500000002,404.028731,476.138307,581.340147,10.056673999999989,7.895383000000038,66.24462600000004
100,4,16,208894,133451,6480937,0.0010807963379095404,0.0010808159705472365,0.0010080828261730922,110104,110102,110110,110223,110221,110221,845,884,822,False,False,False,0.8021819678841796,0.8025417568935224,0.9531509101228799,0.0010807963379978,0.0010808159706355,0.0010080828262554,14.157443999999998,21.477602999999988,31.373745999999983,461.996667,317.745945,656.689857,14.123977000000025,21.45842399999998,31.34937400000001
100,4,21,216278,144492,7015902,1.2637485308390975e-05,2.1062564239933672e-05,1.6849980411187968e-05,237389,237388,237389,237392,237393,237393,1140,1251,1164,False,False,False,0.9583082884021569,0.9582122193549939,0.9764637533419115,1.2637485308870093e-05,2.1062564240732207e-05,1.684998041182679e-05,32.776589,25.951094999999956,39.077214,295.90933,365.894755,263.835927,32.75921999999997,25.93516900000003,39.06574499999997
100,4,26,223354,142958,6941686,0.0,0.0,0.0,141,141,141,141,141,141,389,249,303,True,True,True,0.9999999999955228,0.9999999999930049,0.9791917986493512,0.0,0.0,0.0,5.918182999999999,0.4461239999999975,39.100168,137.95126000000002,130.475277,165.121629,5.899843000000004,0.4420929999999998,39.03769
100,4,31,219304,134318,6523096,0.007062146882680584,0.007062146882680584,0.007062146882680584,7080,7080,7080,7130,7130,7130,556,422,532,False,False,False,0.5644493488465123,0.4969326523586047,0.6855945397705805,0.0070621468916578,0.0070621468916578,0.0070621468916578,11.278043000000023,3.738607000000002,34.33242199999998,201.566832,200.914451,229.293198,11.272828000000004,3.725037000000015,34.331773
100,4,36,223618,128848,6258189,0.0005849283460875026,0.0005849283460875026,0.0005849283460875026,30773,30773,30773,30791,30791,30791,720,885,821,False,False,False,0.827871638236511,0.7997097354960907,0.9169919604535886,0.0005849283462585,0.0005849283462585,0.0005849283462585,16.381830999999977,12.338115000000016,41.69934699999999,336.216482,320.326031,359.978955,16.367115000000013,12.328386000000023,41.68264499999998
100,4,41,258378,149197,7243901,0.0004994846586458824,0.0005550137563683853,0.0004360580353257704,126130,126123,126130,126193,126193,126185,1066,727,626,False,False,False,0.8762936472885605,0.8666930300149017,0.964900265754465,0.0004994846586815,0.0005550137564079,0.0004360580353568,28.94318099999998,16.642442999999957,45.24299900000005,522.656547,697.039396,832.312073,28.919790000000035,16.579001999999946,45.17550200000005
100,4,46,213510,137676,6685681,4.555269079537036e-05,5.010818813118742e-05,4.555269079537036e-05,219526,219525,219526,219536,219536,219536,824,855,946,False,False,False,0.9252821881835732,0.9321886167456042,0.9737545060853227,4.55526907972379e-05,5.0108188133241735e-05,4.55526907972379e-05,19.67624699999999,22.111403999999997,44.886505,333.182147,403.754916,421.804993,19.630934000000025,22.06805700000001,44.86139199999997
100,4,51,211884,134799,6546451,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999952804,0.9999999999925815,0.9791948339640854,0.0,0.0,0.0,0.144681,0.0209579999999999,1.807804,0.982447,0.0828769999999999,3.647486,0.1247639999999999,0.0178419999999999,1.766933
100,4,56,228968,129998,6313801,0.01820589202844789,0.01820589202844789,0.01820589202844789,3021,3021,3021,3076,3076,3076,530,476,557,False,False,False,0.5496051850016177,0.48304589301002293,0.652908129350188,0.0182058920826859,0.0182058920826859,0.0182058920826859,11.177208000000007,1.6163990000000013,59.983139,337.041779,261.6872,284.756483,11.169429000000036,1.6135750000000255,59.977427000000006
100,4,61,224120,124041,6024939,0.0030235839536288714,0.0033474490811262556,0.002217294899327839,24805,24795,24805,24880,24878,24860,698,648,619,False,False,False,0.8425977155057889,0.8214945058422498,0.9626841035235439,0.0030235839547259,0.0033474490823413,0.0022172949001323,11.480193999999983,8.42356200000006,24.19958900000006,709.677569,663.076298,787.4624610000001,11.448128999999994,8.377895999999964,24.158120000000054
100,4,66,209266,117327,5699969,0.0006622808953063004,0.0005299027038977431,0.0003384991242676646,67947,67937,67947,67992,67973,67970,734,937,880,False,False,False,0.872693127403053,0.8863603433064311,0.9703600142385036,0.000662280895394,0.0005299027039679,0.0003384991243125,19.83872700000001,25.14378499999998,34.33504800000003,440.895303,553.989379,362.295412,19.799189000000013,25.10286199999996,34.308762
100,4,71,220424,133933,6504392,0.00011718246480909908,0.00014062142952577642,0.00011718246480909908,170674,170671,170674,170694,170695,170694,1196,1173,958,False,False,False,0.907891155223987,0.9037130505483808,0.9703812439347181,0.0001171824648152,0.0001406214295331,0.0001171824648152,34.70848000000001,23.983521,45.74365599999999,408.820618,441.631199,479.818597,34.693715999999995,23.96435400000001,45.711479
100,4,76,215486,126921,6164469,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999953593,0.9999999999921212,0.979196910552883,0.0,0.0,0.0,0.152861,0.021472,1.7676599999999998,0.942356,0.065956,3.443354,0.13109,0.016631,1.6926230000000002
100,4,81,225432,122219,5936770,0.08620689540839661,0.08620689540839661,0.08620689540839661,754,754,754,819,819,819,943,698,1086,False,False,False,0.6499831434727545,0.6070823685302034,0.8118871035932314,0.0862068964373913,0.0862068964373913,0.0862068964373913,20.814123999999996,9.93729000000002,79.46374600000001,416.080936,392.676071,637.700516,20.809348,9.925045000000011,79.458392
100,4,86,255524,132302,6425425,0.004150551832774949,0.00651558073346762,0.004620897772245899,21202,21180,21208,21290,21318,21306,614,625,801,False,False,False,0.8657856013491265,0.8097156505509386,0.9567678402594448,0.0041505518345368,0.0065155807362362,0.0046208977742068,16.938619000000017,10.229120999999964,36.90491099999997,1299.479666,744.202272,649.398516,16.868089000000055,10.160871999999928,36.87560499999995
100,4,91,232194,124815,6062747,0.0004250375449229212,0.0005384419190440613,0.0004675412994152133,70582,70574,70582,70612,70612,70615,1008,984,1048,False,False,False,0.9173535922508017,0.8983535632664476,0.9695667656920255,0.0004250375449771,0.0005384419191127,0.0004675412994748,34.26917800000001,20.278517999999963,46.07986600000004,504.614407,516.730134,401.428968,34.23383200000001,20.25208200000003,46.06328000000002
100,4,96,208552,126154,6127361,0.00014224644569987152,0.00019466760504977746,0.00011978558379602122,133571,133561,133572,133590,133587,133588,721,709,694,False,False,False,0.9132542483365623,0.9073116983931757,0.9727669056872978,0.0001422464457094,0.0001946676050628,0.000119785583804,25.732893999999987,12.840516000000036,32.34968600000002,371.969975,447.839486,633.491492,25.67452499999996,12.766258999999993,32.31787900000006
100,4,101,220034,123950,6020788,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.9999999999954552,0.9999999999919322,0.9791990682945523,0.0,0.0,0.0,0.1235359999999999,0.013375,1.3389920000000002,0.749855,0.045618,2.974375,0.1069439999999999,0.010726,1.3143909999999996
100,4,106,251442,130187,6322803,0.0,0.0,0.0,0,0,0,0,0,0,1,1,1,True,True,True,0.999999999996023,0.9999999999923188,0.9791959357264525,0.0,0.0,0.0,0.175152,0.015536,1.3602060000000002,0.8830210000000001,0.051446,3.024973,0.150236,0.0119809999999999,1.3315159999999997
100,4,111,268360,135856,6597712,0.0030890681304511177,0.002896560601863119,0.0023597048218723816,46616,46607,46616,46760,46742,46726,969,649,728,False,False,False,0.8106386942882299,0.8105346837768627,0.9558181684800797,0.0030890681310475,0.0028965606024224,0.0023597048223279,24.782104000000004,7.371297000000027,50.973903000000064,466.590597,675.937789,674.0545030000001,24.75276500000001,7.323699999999917,50.90397299999995
100,4,116,240116,127503,6192975,0.0006895600606133577,0.0005418238776323455,0.0005614989064994484,101514,101509,101514,101584,101564,101571,951,853,861,False,False,False,0.8635576138163905,0.8780813000409553,0.9639672370708804,0.0006895600606744,0.0005418238776803,0.0005614989065492,34.50001500000008,14.52179699999988,43.33207099999993,579.347509,1296.02431,559.440838,34.46702899999991,14.495669000000134,43.291503000000034
100,4,121,232006,130861,6355560,0.00021161035478344342,0.0002664764755925985,0.00020377293423590848,127593,127591,127593,127620,127625,127619,1137,1037,933,False,False,False,0.92070032671172,0.9088192815207831,0.9718155441847812,0.0002116103547983,0.0002664764756113,0.0002037729342502,25.06530200000003,29.170024999999956,55.411292,418.368125,451.62160200000005,562.0816090000001,25.05068800000004,29.132513000000017,55.37018499999999


==> data/TUE_server_results_2021_07_12.csv <==
n,m,Inst,first_rel_error_AFBC,first_size_graph_AFBC,gap_AFBC,global_lower_bound_AFBC,global_lowerbound_root_AFBC,global_upper_bound_AFBC,global_upper_bound_root_AFBC,nb_generated_col_AFBC,nb_generated_col_root_AFBC,nb_nodes_explored_AFBC,opt_AFBC,reduction_AFBC,rel_error_AFBC,size_after_reduced_cost_AFBC,tot_bb_AFBC,tot_cputime_AFBC,tot_lb_AFBC,tot_lb_root_AFBC
40,2,1,0.0376712328122067,50934,0.0,606,584,606,606,484,201,2,1.0,0.4446931322801136,0.0,28284,6.284206000000001,24.685074,4.5142440000000015,0.9277510000000008
40,2,6,0.0028387096766867,54678,0.0,3886,3875,3886,3886,345,220,2,1.0,0.7272760525123948,0.0,14912,5.465347999999999,28.08035,2.4445420000000126,1.0331069999999976
40,2,11,0.0026063386152412,53120,0.0,9617,9592,9617,9617,303,237,1,1.0,0.8010165662499809,0.0,10570,2.917981000000001,18.83753,1.6188719999999996,0.9375739999999996
40,2,16,0.0020639026046434,57228,0.0,38356,38277,38356,38356,4293,336,10,1.0,0.8200705947993977,0.0,10297,99.064527,116.490755,38.242525000000015,1.5227770000000014
40,2,21,0.0,40900,0.0,41048,41048,41048,41048,477,477,0,1.0,0.9999999999755501,0.0,0,1.7528970000000008,22.641433,1.7444500000000005,1.7444539999999975
40,2,26,0.0,59514,0.0,87,87,87,87,151,151,0,1.0,0.9999999999831972,0.0,0,0.7066220000000012,16.247621000000002,0.6997659999999986,0.6997700000000009
40,2,31,0.0143693453926638,68310,0.0,3812,3758,3812,3812,976,225,3,1.0,0.7028399941340531,0.0,20299,19.658834,45.219221,14.380685000000014,1.4989220000000003
40,2,36,0.0049718574104153,63192,0.0,10713,10660,10713,10713,7232,329,29,1.0,0.8416096974167362,0.0,10009,91.574408,126.048438,45.21527600000019,2.024200999999998
40,2,41,0.0001298785635388,61714,0.0,30802,30798,30802,30802,429,413,1,1.0,0.950027546408432,0.0,3084,6.026754999999998,35.801141,3.0782979999999824,2.5808380000000035
40,2,46,0.0,34756,0.0,34146,34146,34146,34146,565,565,0,1.0,0.999999999971228,0.0,0,2.137915,24.585602,2.131557000000001,2.1315600000000003
40,2,51,0.0,69618,0.0,0,0,0,0,1,1,0,1.0,0.999999999985636,0.0,0,0.063083,0.242956,0.0561849999999999,0.0561889999999999
40,2,56,0.0055031446497616,62972,0.0,1279,1272,1279,1279,307,211,1,1.0,0.5639966969357175,0.0,27456,2.795352999999998,25.169598,2.2319549999999992,1.0097689999999986
40,2,61,0.0164572641995702,69558,0.0,11488,11302,11488,11488,8546,338,18,1.0,0.7197446734995293,0.0,19494,157.781897,191.826439,75.43682300000027,1.8401229999999984
40,2,66,0.0042413891259823,68952,0.0,35279,35130,35279,35279,13731,364,35,1.0,0.7687666782577914,0.0,15944,328.01660100000004,358.415265,128.28753100000026,3.1241939999999992
40,2,71,0.0003546469176936,50128,0.0,47952,47935,47952,47952,739,480,2,1.0,0.9154963293784811,0.0,4236,20.887163,45.639233,7.315220999999994,2.751812000000001
40,2,76,0.0,62410,0.0,0,0,0,0,1,1,0,1.0,0.9999999999839769,0.0,0,0.036171,0.189462,0.0321259999999999,0.0321269999999999
40,2,81,0.2660753874366399,66352,0.0,571,451,571,571,1785,288,8,1.0,0.6329274174006372,0.0,24356,39.46171999999999,78.51008800000001,28.50609999999996,2.416074000000002
40,2,86,0.0086724482974195,71928,0.0,6048,5996,6048,6048,1216,407,3,1.0,0.8910160160036285,0.0,7839,16.333893999999997,44.087542,8.647020000000015,3.5561320000000016
40,2,91,0.0,71306,0.0,26075,26075,26075,26075,482,482,0,1.0,0.999999999985976,0.0,0,3.401054999999996,33.992906,3.387415999999998,3.3874189999999977
40,2,96,9.075782786128031e-05,62500,0.0,66116,66110,66116,66116,662,513,1,1.0,0.9633439999845865,0.0,2291,6.579363999999998,31.491553,4.243305000000014,3.279039000000001
40,2,101,0.0,74392,0.0,0,0,0,0,1,1,0,1.0,0.9999999999865578,0.0,0,0.0385,0.204041,0.0318529999999999,0.0318559999999999
40,2,106,0.0,82078,0.0,0,0,0,0,1,1,0,1.0,0.9999999999878165,0.0,0,0.045905,0.2158749999999999,0.038271,0.0382749999999999
40,2,111,0.0021791361679511,85720,0.0,17936,17897,17936,17936,2069,400,7,1.0,0.9331311245808082,0.0,5732,44.41863000000001,71.81431300000001,16.65862499999997,3.0549730000000004
40,2,116,0.0041142679706522,68976,0.0,25870,25764,25870,25870,4007,366,8,1.0,0.8297233820339,0.0,11745,73.32076799999999,108.608404,30.457240000000027,2.9246320000000026
40,2,121,0.0001395197420413,68842,0.0,64516,64507,64516,64516,573,460,2,1.0,0.9686383312372007,0.0,2159,10.004452999999998,30.638307,4.717055999999957,3.228283000000001
40,4,1,0.0022831050176184,29818,0.0,439,438,439,439,186,140,1,1.0,0.6651686900306805,0.0,9984,0.5114310000000017,25.819978,0.3639349999999979,0.2432900000000017
40,4,6,0.0008431703200492,30490,0.0,2374,2372,2374,2374,220,194,1,1.0,0.8304690062043139,0.0,5169,1.6820100000000051,34.375649,0.9640219999999928,0.5827740000000006
40,4,11,0.0003487358325459,31252,0.0,5737,5735,5737,5737,208,189,1,1.0,0.8796876999590526,0.0,3760,1.116662999999999,30.919823,0.6026700000000034,0.3881339999999973
40,4,16,0.0004189164028849,34062,0.0,21493,21484,21493,21493,1442,227,17,1.0,0.926545710735525,0.0,2502,19.15622,51.842568,8.628195999999932,1.3834009999999992
40,4,21,0.0,26748,0.0,22793,22793,22793,22793,318,318,0,1.0,0.999999999962614,0.0,0,0.6564730000000019,19.102088,0.6509610000000023,0.6509639999999983
40,4,26,0.0,32844,0.0,88,88,88,88,113,113,0,1.0,0.999999999969553,0.0,0,0.3042169999999977,27.256859,0.3002269999999996,0.3002299999999991
40,4,31,0.0116185897389348,36764,0.0,2525,2496,2525,2525,342,157,1,1.0,0.7726580350132559,0.0,8358,2.9304640000000006,40.136636,1.8825239999999963,0.5927239999999969
40,4,36,0.0102281667961875,37210,0.0,6420,6355,6420,6420,1044,214,4,1.0,0.8000268744746029,0.0,7441,14.572733,47.205924,7.551345999999988,0.6183630000000022
40,4,41,0.0029490160492854,36340,0.0,17685,17633,17685,17685,615,193,2,1.0,0.7983214088938272,0.0,7329,12.811572000000002,44.460948,6.1621270000000266,1.5287640000000025
40,4,46,0.0,26094,0.0,19124,19124,19124,19124,268,268,0,1.0,0.999999999961677,0.0,0,1.0852310000000005,27.466395,1.076404,1.0764070000000032
40,4,51,0.0,37056,0.0,0,0,0,0,1,1,0,1.0,0.9999999999730138,0.0,0,0.0153859999999999,0.084205,0.011632,0.011634
40,4,56,0.035087719254276,34522,0.0,826,798,826,826,588,121,5,1.0,0.5619025548762556,0.0,15124,6.310249000000002,33.859584,3.9243789999999943,0.3215349999999972
40,4,61,0.0057416267934734,37862,0.0,7357,7315,7357,7357,2738,214,37,1.0,0.8549205007433596,0.0,5493,55.775552,101.337201,21.852712000000047,1.8260330000000025
40,4,66,0.0001975601323555,38534,0.0,20251,20247,20251,20251,317,303,1,1.0,0.9674054081858253,0.0,1256,2.8133579999999974,28.277428,1.9868179999999924,1.7344759999999972
40,4,71,0.0,33852,0.0,26740,26740,26740,26740,381,381,0,1.0,0.9999999999704596,0.0,0,1.4259890000000013,30.928263,1.417501999999999,1.417504000000001
40,4,76,0.0,34098,0.0,0,0,0,0,1,1,0,1.0,0.9999999999706728,0.0,0,0.0206129999999999,0.111518,0.015878,0.0158819999999999
40,4,81,0.0444444443621399,36966,0.0,564,540,564,564,578,171,8,1.0,0.8379321538484572,0.0,5991,5.412873000000005,46.95606,2.911470000000037,0.5054800000000057
40,4,86,0.0012714558166409,37698,0.0,4725,4719,4725,4725,279,216,2,1.0,0.9754098360396994,0.0,927,3.250162000000003,46.707399,2.024378999999996,1.277556000000004
40,4,91,0.0007713569453769,38682,0.0,15569,15557,15569,15569,392,254,3,1.0,0.9474174034189696,0.0,2034,6.8998690000000025,53.618413,3.2794920000000616,1.168365999999999
40,4,96,0.0,36790,0.0,36266,36266,36266,36266,330,330,0,1.0,0.9999999999728187,0.0,0,1.099415999999998,28.768596,1.093312000000001,1.0933150000000005
40,4,101,0.0,38696,0.0,0,0,0,0,1,1,0,1.0,0.9999999999741576,0.0,0,0.021878,0.105492,0.016055,0.016058
40,4,106,0.0,42798,0.0,0,0,0,0,1,1,0,1.0,0.9999999999766345,0.0,0,0.0192509999999999,0.14313,0.0173709999999999,0.017373
40,4,111,0.0045486978233545,44202,0.0,11263,11212,11263,11263,926,146,5,1.0,0.8679697751036611,0.0,5836,11.536903000000002,54.597981,6.276367999999955,1.292621000000004
40,4,116,0.0017375635496661,39100,0.0,15566,15539,15566,15566,1113,252,3,1.0,0.8961892582891,0.0,4059,12.857594000000006,52.729965,7.1341159999999775,1.0593439999999958
40,4,121,0.0003357676487776,39702,0.0,35751,35739,35751,35751,897,301,6,1.0,0.9215152888791115,0.0,3116,16.132822,47.187654,7.085805000000001,1.396651000000002
50,2,1,0.029220779197061,86148,0.0,1268,1232,1268,1268,935,220,3,1.0,0.3852323907649019,0.0,52961,28.11683,51.89491099999999,21.960638000000014,2.131573999999997
50,2,6,0.0007713344084726,95648,0.0,14272,14261,14272,14272,627,445,2,1.0,0.7357811977172991,0.0,25272,15.072014000000005,54.996663,7.871678000000003,3.459492999999995
50,2,11,0.0012173913042948,86906,0.0,23028,23000,23028,23028,685,427,1,1.0,0.81160104019502,0.0,16373,12.409644999999998,58.856707,6.551752000000022,2.6348569999999967
50,2,16,0.0013257699245544,76522,0.0,46072,46011,46072,46072,8638,501,20,1.0,0.8371318052215425,0.0,12463,228.013787,271.800759,72.64435300000004,3.8137469999999993
50,2,21,1.8007148837926595e-05,73642,0.0,111069,111067,111069,111069,721,626,1,1.0,0.967966649453193,0.0,2359,11.080928999999998,34.403908,5.872200999999979,4.999077
50,2,26,0.0,85442,0.0,26,26,26,26,244,244,0,1.0,0.9999999999882963,0.0,0,2.1781170000000003,27.938729,2.1626220000000025,2.1626270000000005
50,2,31,0.0168273775729197,101260,0.0,5378,5289,5378,5378,1692,367,6,1.0,0.5853545328798603,0.0,41987,71.062686,114.601244,49.46977699999996,3.1557379999999995
50,2,36,0.0034407919113101,105744,0.0,18956,18891,18956,18956,1574,441,4,1.0,0.8349693599557898,0.0,17451,39.555867000000006,87.204678,17.70750600000006,4.184353999999999
50,2,41,0.002793001686267,100086,0.0,38058,37952,38058,38058,2584,524,5,1.0,0.8355214515433176,0.0,16462,89.904158,132.834942,32.9400350000001,5.094061000000004
50,2,46,0.000255835485597,82358,0.0,82105,82084,82105,82105,3617,600,4,1.0,0.9029723888280075,0.0,7991,73.224265,112.268833,26.29394700000001,5.175933000000001
50,2,51,0.0,91158,0.0,0,0,0,0,1,1,0,1.0,0.9999999999890301,0.0,0,0.056117,0.313355,0.050012,0.050014
50,2,56,0.0424657533664852,97306,0.0,761,730,761,761,622,242,2,1.0,0.528312745354569,0.0,45898,16.798951000000002,52.358258,12.201587999999989,2.462069
50,2,61,0.007362685907277,120976,0.0,13682,13582,13682,13682,3238,402,5,1.0,0.7821220737932969,0.0,26358,71.138939,134.268765,39.563759000000296,4.201572999999996
50,2,66,0.0,84812,0.0,40907,40907,40907,40907,781,781,0,1.0,0.9999999999882093,0.0,0,5.890529999999998,55.987471,5.874609,5.874613000000004
50,2,71,0.0,84552,0.0,78532,78532,78532,78532,554,554,0,1.0,0.999999999988173,0.0,0,4.700042999999997,35.406671,4.690210999999998,4.690214000000001
50,2,76,0.0,115642,0.0,0,0,0,0,1,1,0,1.0,0.9999999999913527,0.0,0,0.0796279999999999,0.386082,0.0676269999999999,0.067629
50,2,81,0.0074349442240986,121562,0.0,542,538,542,542,575,434,1,1.0,0.5521544561577454,0.0,54441,8.999020000000002,49.107852,7.485913999999994,5.126951000000005
50,2,86,0.0237221814605264,113546,0.0,12557,12267,12557,12558,22169,547,44,1.0,0.7323199408104881,0.0,30394,411.243135,464.217522,141.7338969999998,6.153515000000006
50,2,91,0.0011841075846069,116176,0.0,47349,47293,47349,47349,3846,475,10,1.0,0.8763772207609457,0.0,14362,123.370531,162.150281,40.30964299999993,4.798029999999997
50,2,96,0.0002262906649688,101216,0.0,92822,92801,92822,92822,1258,595,5,1.0,0.9331034618940376,0.0,6771,37.45380899999999,79.176991,13.328885,5.731729999999999
50,2,101,0.0,102596,0.0,0,0,0,0,1,1,0,1.0,0.9999999999902531,0.0,0,0.072894,0.357087,0.063001,0.063004
50,2,106,0.0,118156,0.0,0,0,0,0,1,1,0,1.0,0.9999999999915367,0.0,0,0.081158,0.380414,0.069977,0.069979
50,2,111,0.0013510905229781,128610,0.0,15564,15543,15564,15564,1009,517,3,1.0,0.9398958090277592,0.0,7730,12.100653,68.643812,7.227451000000045,5.474539
50,2,116,0.0045081967210805,99486,0.0,19608,19520,19608,19608,10005,495,19,1.0,0.8318456868219464,0.0,16729,191.39273,262.22965000000005,69.49801300000019,5.699292999999997
50,2,121,0.0,99294,0.0,41696,41696,41696,41696,800,800,0,1.0,0.999999999989929,0.0,0,4.805989000000004,47.887646,4.797751000000005,4.797753999999998
50,4,1,0.0102960102827593,49336,0.0,785,777,785,785,342,173,3,1.0,0.49189233013434625,0.0,25068,5.769200999999995,38.058047,3.0655849999999703,0.9176009999999976
50,4,6,0.0022897083631851,53944,0.0,8317,8298,8317,8317,481,298,2,1.0,0.7481276879588439,0.0,13587,6.694419000000004,50.680775,3.5916620000000066,1.043289999999999
50,4,11,0.0006215523268882,49196,0.0,12879,12871,12879,12879,404,292,2,1.0,0.864724774354323,0.0,6655,11.453058,71.193741,5.3311850000000405,1.6149100000000018
50,4,16,0.0,47444,0.0,25376,25376,25376,25376,338,338,0,1.0,0.9999999999789225,0.0,0,2.1615189999999984,57.533182,2.150321999999996,2.150326
50,4,21,0.0,52568,0.0,59440,59440,59440,59440,450,450,0,1.0,0.999999999980977,0.0,0,1.9911599999999936,37.476851,1.983659000000003,1.983660999999998
50,4,26,0.0,47962,0.0,54,54,54,54,182,182,0,1.0,0.9999999999791501,0.0,0,0.6918480000000002,37.041343000000005,0.6834499999999935,0.6834539999999976
50,4,31,0.0,53666,0.0,3061,3061,3061,3061,243,243,0,1.0,0.9999999999813662,0.0,0,1.0696450000000013,51.16649,1.0578750000000028,1.0578789999999998
50,4,36,0.0001852881230141,57986,0.0,10796,10794,10796,10796,288,274,1,1.0,0.9623702272796473,0.0,2182,3.540850000000006,83.621545,2.348265999999967,1.816513999999998
50,4,41,0.0010558692557932,59314,0.0,21806,21783,21806,21806,1865,370,4,1.0,0.8880871294991387,0.0,6638,40.338316,90.589497,18.582340000000062,2.3904390000000006
50,4,46,6.748852694890019e-05,53068,0.0,44455,44452,44455,44455,448,344,2,1.0,0.9585060676686797,0.0,2202,9.315509000000006,55.609448,5.846157000000012,3.952821
50,4,51,0.0,50386,0.0,0,0,0,0,1,1,0,1.0,0.9999999999801532,0.0,0,0.018948,0.132381,0.01592,0.015921
50,4,56,0.0594795537927889,52696,0.0,570,538,570,570,689,180,4,1.0,0.5604599969530807,0.0,23162,7.745952000000003,44.551111000000006,5.097007000000055,0.6408620000000056
50,4,61,0.0061146496807497,64786,0.0,7898,7850,7898,7898,8417,263,37,1.0,0.8064859691784261,0.0,12537,209.027892,282.743307,106.51866500000033,3.9958620000000025
50,4,66,0.0,47436,0.0,23138,23138,23138,23138,495,495,0,1.0,0.999999999978919,0.0,0,4.038153999999999,50.595998,4.019734,4.019736999999999
50,4,71,0.0004692082111326,51240,0.0,42645,42625,42645,42645,2652,361,9,1.0,0.874297423870525,0.0,6441,80.728799,128.316476,33.31993499999997,3.175849999999997
50,4,76,0.0,60722,0.0,0,0,0,0,1,1,0,1.0,0.9999999999835315,0.0,0,0.0392829999999999,0.20106,0.032642,0.032645
50,4,81,0.0355648534820818,63324,0.0,495,478,495,495,282,219,1,1.0,0.603167835250408,0.0,25129,2.3777310000000043,56.554849,2.1023020000000017,1.0944339999999997
50,4,86,0.0049231508159314,59906,0.0,8369,8328,8369,8369,1444,321,3,1.0,0.8925650185141294,0.0,6436,34.595758000000004,109.737772,16.79795000000003,3.785202999999996
50,4,91,0.0001883522941238,63460,0.0,26551,26546,26551,26551,463,360,1,1.0,0.9622754490866329,0.0,2394,10.532317000000006,73.08085,6.395292000000083,4.142416000000004
50,4,96,0.0002782636349125,58562,0.0,50326,50312,50326,50326,1006,321,5,1.0,0.9198968614302808,0.0,4691,51.529113,103.650915,20.10359900000021,3.203226000000001
50,4,101,0.0,54024,0.0,0,0,0,0,1,1,0,1.0,0.9999999999814897,0.0,0,0.0264389999999999,0.15528,0.023317,0.023321
50,4,106,0.0,62788,0.0,0,0,0,0,1,1,0,1.0,0.9999999999840734,0.0,0,0.034927,0.165839,0.0285909999999999,0.0285939999999999
50,4,111,0.0021897083704399,65988,0.0,10069,10047,10069,10069,955,313,7,1.0,0.9378674910447679,0.0,4100,41.59130200000001,197.003518,17.438789999999983,4.141058000000015
50,4,116,0.0028648320164194,53134,0.0,11552,11519,11552,11552,1655,268,7,1.0,0.8601272254891382,0.0,7432,62.19884699999999,138.417417,26.12645600000017,4.030660999999995
50,4,121,0.001009761023182,55798,0.0,23792,23768,23792,23792,1371,293,4,1.0,0.8886160794134447,0.0,6215,35.000315,84.268536,16.27720100000009,2.814188000000001
100,2,1,0.0075437537696005,328070,0.0,3339,3314,3339,3339,2999,549,5,1.0,0.41377754747336304,0.0,192322,223.113543,310.178852,149.6682349999999,16.569928000000004
100,2,6,0.0006852891267234,365770,0.0,30665,30644,30665,30665,9784,840,13,1.0,0.6379446099990761,0.0,132429,1222.723418,1418.840199,576.8859560000004,30.16924499999999
100,2,11,0.0,332022,0.0,93894,93894,93894,93894,1134,1134,0,1.0,0.9999999999969881,0.0,0,24.879153,251.824849,24.853413000000018,24.85341500000001
100,2,16,0.0002056855307394,350432,0.0,209100,209057,209100,209100,16470,1414,8,1.0,0.9178157245887424,0.0,28800,1166.118909,1470.192251,295.5898559999953,44.97841299999999
100,2,21,4.805445006039996e-05,297938,0.0,457836,457814,457836,457836,16402,1873,10,1.0,0.9174492679654241,0.0,24595,1566.832698,1747.9362090000002,355.0415280000037,40.227462
100,2,26,0.0,408390,0.0,92,92,92,92,391,391,0,1.0,0.9999999999975513,0.0,0,12.076092000000004,78.393051,12.041679000000002,12.041681999999994
100,2,31,0.0003143418467336,408630,0.0,12729,12725,12729,12729,940,724,1,1.0,0.5975968480028446,0.0,164434,62.831553000000014,249.594556,39.57969900000006,27.17468700000001
100,2,36,0.0017145685296829,411536,0.0,56671,56574,56671,56671,15383,1056,17,1.0,0.7855983437638855,0.0,88234,2051.045884,2331.896388,707.8598139999948,42.27751599999999
100,2,41,0.0008159145392571,457718,0.00024379376727599162,237906,237770,237964,237964,40421,1395,24,0.0,0.8576852996804634,0.0002437937672852,65140,7266.778031,7614.116158000001,1192.3133770000122,51.44690300000002
100,2,46,6.385937692154317e-05,339138,0.0,422831,422804,422831,422831,41848,1612,25,1.0,0.9150257417307556,0.0,28818,5015.932331,5176.62684,952.6277530000024,51.512664
100,2,51,0.0,397520,0.0,0,0,0,0,1,1,0,1.0,0.9999999999974843,0.0,0,0.2306600000000001,1.4168040000000002,0.1969480000000001,0.1969499999999999
100,2,56,0.01284366847023,443922,0.0,5047,4983,5047,5047,2309,683,4,1.0,0.5316879992419126,0.0,207894,131.074842,274.5075,81.55289300000032,21.63755599999999
100,2,61,0.0035674175859688,425856,0.0021991071620084206,45473,45411,45573,45573,56982,1033,34,0.0,0.8300763638393492,0.0021991071624436,72363,7173.252382000001,7447.43361,1821.6274749999916,28.42501199999998
100,2,66,0.0008781298208071,382082,0.0006564897571259598,126430,126405,126513,126516,71940,1126,45,0.0,0.8609801037451097,0.0006564897571726,53117,7244.153527,7576.092082,1433.7717499999874,36.446775
100,2,71,1.5276504735669795e-05,373954,0.0,327305,327300,327305,327305,2650,1905,2,1.0,0.978320862991228,0.0,8107,219.995848,478.833364,85.74922999999961,68.58865000000003
100,2,76,0.0,411188,0.0,0,0,0,0,1,1,0,1.0,0.9999999999975681,0.0,0,0.2356759999999997,1.412069,0.20648,0.206482
100,2,81,0.1479140326827888,438794,0.0,908,791,908,908,3935,1523,5,1.0,0.6242792745556587,0.0,164864,209.33786,454.798306,158.4138309999999,72.39833199999998
100,2,86,0.0132574711370143,492908,0.013173520391843595,36209,36206,36686,36686,163328,1360,297,0.0,0.7340193301777735,0.0131735203951179,131104,7116.185658,7525.434983,1882.9126250000256,65.71592599999997
100,2,91,0.0026314164891607,422302,0.0009784132755290046,129802,129588,129929,129929,52557,1259,24,0.0,0.8004035027046985,0.0009784132755968,84290,7174.217655,7647.461252999999,1350.6472450000165,54.48664499999995
100,2,96,0.0002124813095136,367624,0.0001928033209312478,254145,254140,254194,254194,42980,1539,23,0.0,0.9023649163250974,0.000192803320938,35893,7326.704202000001,7676.403055,869.8064650000151,46.16623500000003
100,2,101,0.0,423494,0.0,0,0,0,0,1,1,0,1.0,0.9999999999976387,0.0,0,0.399283,2.584497,0.348948,0.3489529999999998
100,2,106,0.0,490550,0.0,0,0,0,0,1,1,0,1.0,0.9999999999979614,0.0,0,0.3714550000000001,2.308032,0.3270720000000002,0.327077
100,2,111,0.0025832410746927,524504,0.00196300041616049,84055,84003,84220,84220,53064,1468,26,0.0,0.8436084376842815,0.0019630004163706,82028,7251.414747,7797.983529,1299.8637979999958,83.64239499999996
100,2,116,0.0006279927780797,456936,0.0005128017288475671,191107,191085,191205,191205,77643,1465,41,0.0,0.8794776511352148,0.0005128017288717,55071,7198.849955,7898.427254,1189.314432000033,51.47475599999996
100,2,121,0.0002686461062835,418768,0.00025624387803385544,241957,241954,242019,242019,67337,1706,36,0.0,0.9090045084607491,0.0002562438780433,38106,7173.136775999999,7561.4845,1155.3689229999663,77.841837
100,4,1,0.005527638188177,192376,0.0,2001,1990,2001,2001,708,393,3,1.0,0.4295546221959623,0.0,109740,37.91865600000001,145.33072199999998,20.77097200000009,5.7571339999999935
100,4,6,0.0,202332,0.0,16893,16893,16893,16893,631,631,0,1.0,0.9999999999950576,0.0,0,10.802693000000003,182.515455,10.778037000000012,10.778041000000002
100,4,11,0.0008765638696135,198726,0.0003584514894936969,50216,50196,50234,50240,101050,710,393,0.0,0.7640218189831022,0.0003584514895579,46895,7061.911727,7391.567436,2396.2997069999906,12.94707599999998
100,4,16,0.0010626316936617,208872,0.0,110219,110104,110219,110221,34870,713,57,1.0,0.8043059864376062,0.0,40875,4150.317142999999,4567.827355,1387.310223000016,10.742011999999988
100,4,21,1.2637485308870093e-05,216244,0.0,237392,237389,237392,237392,1731,1146,1,1.0,0.9550184051305237,0.0,9727,73.814144,356.705109,43.23238300000014,28.796223
100,4,26,0.0,223354,0.0,141,141,141,141,378,378,0,1.0,0.9999999999955228,0.0,0,7.63448600000001,146.243707,7.606581000000006,7.606583
100,4,31,0.0070621468916578,219304,0.0,7130,7080,7130,7130,8102,473,23,1.0,0.5633732170842147,0.0,95754,1017.732357,1151.902475,631.9187400000004,8.298149999999993
100,4,36,0.0005849283462585,223610,0.0,30791,30773,30791,30791,1053,696,1,1.0,0.8331380528561642,0.0,37312,64.82169700000003,417.412222,34.63681800000012,13.807017999999973
100,4,41,0.0004360580353568,258358,0.0,126185,126130,126185,126185,10125,690,22,1.0,0.8849193754368554,0.0,29732,1306.978086,1607.943289,363.4212939999915,20.723028
100,4,46,4.55526907972379e-05,213482,0.0,219536,219526,219536,219536,3448,1017,4,1.0,0.9315024217454797,0.0,14623,271.52516,473.256685,85.63824400000104,24.34546499999999
100,4,51,0.0,211884,0.0,0,0,0,0,1,1,0,1.0,0.9999999999952804,0.0,0,0.1595169999999999,1.143004,0.1368559999999999,0.136858
100,4,56,0.0182058920826859,228968,0.0,3076,3021,3076,3076,2873,522,7,1.0,0.5498235561277129,0.0,103076,134.34599000000003,325.789355,92.28475600000016,11.691995999999987
100,4,61,0.0028220116910775,224114,0.0015307150044186445,24825,24805,24863,24875,134520,742,415,0.0,0.8451100779030086,0.0015307150049735,34713,7108.933787,7501.901710999999,2266.553205000049,11.31622299999998
100,4,66,0.0003826511840054,209252,0.0,67967,67947,67967,67973,39896,840,119,1.0,0.9080391107329534,0.0,19243,3202.9731,3573.5580320000004,962.6390730000256,24.768286999999987
100,4,71,0.000123041588056,220424,0.00011132268931528797,170675,170674,170694,170695,70736,1109,104,0.0,0.9049286828979379,0.0001113226893211,20956,7160.790075,7377.441938,1761.598373000001,34.73762900000003
100,4,76,0.0,215486,0.0,0,0,0,0,1,1,0,1.0,0.9999999999953593,0.0,0,0.1590870000000001,1.101765,0.141625,0.1416270000000001
100,4,81,0.0862068964373913,225432,0.0,819,754,819,819,1417,844,3,1.0,0.6456758579055073,0.0,79876,40.683514,362.715758,34.764178999999785,20.498587999999984
100,4,86,0.0041977171962929,255520,0.0012231840415773505,21256,21202,21282,21291,75623,636,136,0.0,0.8623708515933689,0.0012231840420952,35167,7179.992447,7985.27094,2009.395825999988,30.778042000000028
100,4,91,0.0004250375449771,232186,0.0,70606,70582,70606,70612,35852,919,74,1.0,0.9169545106039255,0.0,19282,3367.936657,3614.320933,878.7767890000126,21.68516299999999
100,4,96,0.0001422464457094,208532,0.0,133587,133571,133587,133590,24286,995,42,1.0,0.9145263077085793,0.0,17824,1074.021496,1419.792918,330.15957299999866,37.41771699999998
100,4,101,0.0,220034,0.0,0,0,0,0,1,1,0,1.0,0.9999999999954552,0.0,0,0.2110660000000001,1.136469,0.1904759999999998,0.1904799999999999
100,4,106,0.0,251442,0.0,0,0,0,0,1,1,0,1.0,0.999999999996023,0.0,0,0.1694959999999999,1.074053,0.145447,0.1454510000000001
100,4,111,0.0022095417881798,268358,0.001007329932485891,46658,46616,46705,46719,56541,776,67,0.0,0.8496448773621444,0.0010073299326801,40349,7166.309,7663.693498,1747.5576729999866,16.255000999999993
100,4,116,0.0005614989065492,240108,0.0005319306125543573,101517,101514,101571,101571,50825,1004,86,0.0,0.8783547403631767,0.0005319306126015,29208,7183.418382999999,7527.042322,1830.576992000003,41.53998100000001
100,4,121,0.0002037729342502,232006,0.0,127618,127593,127618,127619,30859,1018,60,1.0,0.9211873830809496,0.0,18285,2667.074077,3149.4703400000003,745.6713539999996,34.18508600000001


==> data/TUEserver_summary_opt_2021_07_12.csv <==
n,m,opt_tot_bb_mean_opt_func,opt_TimeOliveira_mean_opt_func,opt_found_tot_bb_mean_opt_func,opt_found_sum,opt_sum,OptFound_sum
40,2,26.285673399999997,55.5125,40.449725181249995,16.0,25,25
40,4,4.995730012,30.15625,7.6024582812500014,16.0,25,25
50,2,40.8464679,18.650000000000002,56.2655519611111,18.0,25,25
50,4,17.430316456,272.5882352941176,25.307095799999995,17.0,25,25
100,2,520.93996521875,852.2315789473683,756.8836570272728,11.0,16,24
100,4,642.1313102842105,7396.225,847.5422610900001,10.0,19,22


==> data/new_results_pm.csv <==
n,m,first_size_graph_avg_AF,first_size_graph_avg_TI,first_size_graph_avg_ATI,first_size_graph_m_AF,first_size_graph_m_TI,first_size_graph_m_ATI,gap_avg_AF,gap_avg_TI,gap_avg_ATI,gap_m_AF,gap_m_TI,gap_m_ATI,tot_lb_avg_AF,tot_lb_avg_TI,tot_lb_avg_ATI,tot_lb_m_AF,tot_lb_m_TI,tot_lb_m_ATI
40,2,32001.84,40469.88,791286.92,39047,48893,955523,0.0204467302166149,0.020956601850356547,0.020442099059381668,0.33924611221183787,0.33924611221183787,0.33924611221183787,0.5784332799999999,0.2092144,3.67094472,1.0749440000000001,0.472354,6.51538
40,4,17106.4,21218.68,396156.04,20441,25173,468670,0.00774172694254729,0.008437550837085328,0.007412688959933828,0.09999999814814818,0.10614524942001398,0.09191176301632789,0.17934795999999997,0.056655760000000006,0.8029530800000002,0.330841,0.143921,1.8260060000000002
50,2,51556.72,63780.84,1565283.64,61796,73255,1797423,0.0063611428890179315,0.006801386642694126,0.006341471564772856,0.04246575284293489,0.04246575284293489,0.04246575284293489,1.18380572,0.3616478,9.768229679999997,2.009227,0.698604,16.631505999999998
50,4,27381.6,33116.84,782738.36,32269,37655,888911,0.0066196748942240966,0.006945229598748519,0.0066098439895268925,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.42962144,0.16026128,2.6738949199999995,0.7466119999999999,0.39327399999999996,5.56726
100,2,217914.56,257988.0,12775704.48,256596,294397,14577952,0.017447872489769013,0.023958303333786415,0.017448577184823254,0.2105262880886463,0.35294112456748167,0.2105262880886463,9.96460104,3.193643119999999,203.56446264,16.207945000000002,7.5279940000000005,352.315886
100,4,113987.04,131464.0,6384977.24,131890,149297,7248951,0.006649042758544196,0.006736905353841236,0.006633471429553033,0.09151193512583641,0.09151193512583641,0.09151193512583641,4.1477425199999995,1.4928434,66.78098424,7.285796,3.4346059999999996,123.578015


==> data/results_2022_08_25.csv <==
n,m,NameInstance,tot_real_time,tot_cputime,tot_bb,tot_lb,tot_lb_root,tot_heuristic,tot_build_dd,tot_pricing,total_reduce_cost_fixing,rel_error,global_lower_bound,global_upper_bound,first_rel_error,global_upper_bound_root,global_lowerbound_root,nb_generated_col,nb_generated_col_root,first_size_graph,size_after_reduced_cost,mip_nb_vars,mip_nb_constr,mip_obj_bound,mip_obj_bound_lp,mip_rel_gap,mip_run_time,mip_status,mip_nb_iter_simplex,mip_nb_nodes,nb_nodes_explored,date,nb_iterations_rvnd,stabilization,alpha,pricing_solver,strong_branching,branching_point,refinement,pruning_test,suboptimal_duals,scoring_parameter,scoring_value,use_cpu_time
40,2,wt040_001,13.38271801,13.3833,1.68498,1.66815,1.68486,11.55468,0.13782,1.66589,0.08087,0.037671233,584,606,0.037671233,606,584,176,176,804941,252122,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,13.1317663,13.13235,1.15114,1.13375,1.15102,11.85683,0.11847,1.12922,0.11017,0.037671233,584,606,0.037671233,606,584,219,219,50934,28257,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,12.44103982,12.44159,0.75029,0.73287,0.75017,11.56551,0.11984,0.72862,0.1365,0.037671233,584,606,0.037671233,606,584,196,196,50934,28247,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,11.88883644,11.88935,0.29034,0.26301,0.29024,11.59012,0.00314,0.26254,0.00577,0.037671233,584,606,0.037671233,606,584,156,156,41175,29253,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,17.21347284,17.21422,2.0057,1.98884,2.00559,15.07533,0.12672,1.98656,0.10104,0.00283871,3875,3886,0.00283871,3886,3875,248,248,763605,129070,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,16.71404187,16.71478,1.24848,1.23081,1.24836,15.33713,0.12309,1.22735,0.15459,0.00283871,3875,3886,0.00283871,3886,3875,244,244,54678,14191,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,16.20307539,16.20379,0.92053,0.90317,0.92042,15.15165,0.12558,0.89987,0.15094,0.00283871,3875,3886,0.00283871,3886,3875,254,254,54678,14242,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,18.95571558,18.95654,0.31204,0.29473,0.31197,18.63275,0.00242,0.29426,0.00466,0.00283871,3875,3886,0.00283871,3886,3875,249,249,39051,15882,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,17.55862587,17.55939,1.83,1.81257,1.82987,15.59168,0.13,1.8103,0.10221,0.002606339,9592,9617,0.002606339,9617,9592,253,253,776983,91369,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,17.29057074,17.29134,1.52347,1.50546,1.52335,15.63239,0.12951,1.50111,0.22355,0.002606339,9592,9617,0.002606339,9617,9592,271,271,53120,10920,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,16.98579433,16.98655,1.02461,1.0065,1.02419,15.82454,0.13131,1.00253,0.20181,0.002606339,9592,9617,0.002606339,9617,9592,239,239,53120,11103,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,24.23137303,24.23243,0.51112,0.48268,0.511,23.70934,0.00298,0.48196,0.00816,0.002606339,9592,9617,0.002606339,9617,9592,250,250,39736,10553,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,23.47294172,23.47397,2.16752,2.14971,2.16739,21.16555,0.13273,2.14732,0.26525,0.002037724,38278,38356,0.002037724,38356,38278,334,334,795428,59335,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,20.24724308,20.24814,1.85418,1.83612,1.85406,18.26401,0.1241,1.83354,0.51152,0.002221003,38271,38356,0.002221003,38356,38271,317,317,57228,10824,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,19.94548418,19.94637,1.8066,1.78895,1.8065,18.00995,0.12324,1.78633,0.67054,0.002063903,38277,38356,0.002063903,38356,38277,369,369,57228,10346,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,26.41617312,26.41733,1.18818,1.16016,1.18807,25.22071,0.00312,1.15925,0.01971,0.002273381,38269,38356,0.002273381,38356,38269,370,370,40684,7383,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,21.42670817,21.42764,1.8605,1.83534,1.85274,19.44926,0.11252,1.83309,0.25611,0,41048,41048,0,41048,41048,386,386,711775,37347,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,16.32336248,16.32409,2.14299,2.12333,2.14058,14.08621,0.08956,2.12167,0.8198,0,41048,41048,0,41048,41048,461,461,40900,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,15.90156601,15.90227,1.62239,1.60298,1.6203,14.18477,0.08941,1.60122,0.51945,0,41048,41048,0,41048,41048,499,499,40900,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,25.21985331,25.22096,0.80899,0.78164,0.8082,24.40028,0.0031,0.78098,0.01015,0,41048,41048,0,41048,41048,390,390,36392,3214,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,12.27714753,12.27768,1.98781,1.97031,1.9877,10.13889,0.142,1.968,0.0746,0.060975609,82,87,0.060975609,87,82,149,149,823626,313618,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,10.99789467,10.99838,0.85914,0.83938,0.85649,10.00071,0.13265,0.83858,0.13541,0,87,87,0,87,87,142,142,59514,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,11.10096218,11.10145,0.6577,0.63659,0.65445,10.3067,0.13106,0.63579,0.12824,0,87,87,0,87,87,152,152,59514,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,14.99985656,15.00051,0.15325,0.13609,0.15318,14.83668,0.00227,0.13579,0.00148,0.060975609,82,87,0.060975609,87,82,130,130,42129,32974,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,20.11536056,20.11624,2.3089,2.29139,2.30879,17.65258,0.14812,2.28885,0.11732,0.014369345,3758,3812,0.014369345,3812,3758,234,234,888093,190952,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,19.58325065,19.58412,1.45902,1.44168,1.45891,17.97623,0.14291,1.43754,0.20832,0.01463934,3757,3812,0.01463934,3812,3757,224,224,68310,22254,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,18.86097589,18.86181,1.26952,1.25184,1.2694,17.42789,0.15839,1.24692,0.20087,0.014369345,3758,3812,0.014369345,3812,3758,254,254,68310,20211,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,20.44134811,20.44224,0.51932,0.49196,0.51923,19.91345,0.00358,0.49133,0.0089,0.01626233,3751,3812,0.01626233,3812,3751,234,234,45435,19951,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,26.01411537,26.01525,2.31288,2.2951,2.31276,23.56534,0.13103,2.2927,0.11451,0.004783343,10662,10713,0.004783343,10713,10662,312,312,784353,61317,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,25.618467,25.61961,1.70915,1.69091,1.70903,23.7744,0.13076,1.68818,0.2223,0.005160443,10658,10713,0.005160443,10713,10658,324,324,63192,10174,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,25.3397756,25.3409,1.45374,1.43575,1.45363,23.73981,0.14209,1.43228,0.23261,0.004971857,10660,10713,0.004971857,10713,10660,329,329,63192,9942,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,27.67218445,27.67339,0.9436,0.91748,0.94349,26.72132,0.00297,0.91665,0.00974,0.005160443,10658,10713,0.005160443,10713,10658,339,339,40115,7251,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,33.92278515,33.92426,3.71052,3.69267,3.71039,30.07648,0.13156,3.68973,0.38085,3.25E-05,30801,30802,3.25E-05,30802,30801,432,432,803579,42688,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,23.68527471,23.68633,3.03801,3.0202,3.03789,20.5113,0.13116,3.01546,0.88675,0.000129879,30798,30802,0.000129879,30802,30798,411,411,61714,1482,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,23.31802128,23.31906,2.41096,2.38909,2.4068,20.77039,0.13095,2.38626,0.90465,0,30802,30802,0,30802,30802,512,512,61714,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,23.32003645,23.32106,1.02043,1.00293,1.02032,22.29021,0.00226,1.00204,0.00679,0.000129879,30798,30802,0.000129879,30802,30798,479,479,41102,2312,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,18.95099224,18.95182,1.71205,1.68822,1.70625,17.1217,0.10985,1.68621,0.17433,0,34146,34146,0,34146,34146,399,399,582721,30558,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,17.6195751,17.62036,2.06246,2.04377,2.06055,15.46296,0.08882,2.04177,0.62054,0,34146,34146,0,34146,34146,530,530,34756,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,16.85793137,16.85868,1.56234,1.5433,1.55997,15.20939,0.08107,1.54126,0.35814,0,34146,34146,0,34146,34146,594,594,34756,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,20.60551643,20.60642,1.00146,0.98378,1.00077,19.5952,0.00155,0.98293,0.00503,0,34146,34146,0,34146,34146,512,512,29777,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.319759246,0.31977,0.15312,0.11106,0.12834,0.00063,0.16046,0.10668,0.09201,0,0,0,0,0,0,1,1,954703,50136,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.224137031,0.22414,0.05945,0.03831,0.05556,0.0007,0.15822,0.03826,0.03344,0,0,0,0,0,0,1,1,69618,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.223954003,0.22396,0.05174,0.0311,0.04812,0.00073,0.16476,0.03105,0.02827,0,0,0,0,0,0,1,1,69618,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.04503778,0.04504,0.03266,0.00518,0.03196,0.00101,0.00347,0.00503,0.00424,0,0,0,0,0,0,1,1,48853,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,21.03806058,21.03898,1.96383,1.94678,1.96371,18.94121,0.12537,1.94466,0.09406,0.005503145,1272,1279,0.005503145,1279,1272,201,201,758378,238720,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,17.29989549,17.30066,1.42261,1.40483,1.42234,15.72555,0.14575,1.39774,0.28696,0.005503145,1272,1279,0.005503145,1279,1272,195,195,62972,27444,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,17.13608482,17.13684,1.10102,1.08348,1.10089,15.88614,0.1437,1.07668,0.2545,0.005503145,1272,1279,0.005503145,1279,1272,213,213,62972,27457,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,17.57117198,17.57194,0.26715,0.2497,0.26708,17.29441,0.00221,0.2493,0.00389,0.005503145,1272,1279,0.005503145,1279,1272,215,215,38784,20336,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,29.63926803,29.64056,2.33613,2.31871,2.33601,27.17107,0.12509,2.31604,0.25182,0.016097647,11306,11488,0.016097647,11488,11306,313,313,768051,82668,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,27.50931481,27.51054,2.33251,2.31411,2.33239,25.01565,0.15618,2.30749,0.38317,0.017267334,11293,11488,0.017267334,11488,11293,310,310,69558,20025,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,26.19574803,26.19691,1.49184,1.47404,1.49172,24.55126,0.14699,1.46969,0.28826,0.016457264,11302,11488,0.016457264,11488,11302,344,344,69558,19623,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,26.95783908,26.95902,0.67998,0.66195,0.67988,26.26849,0.00227,0.66133,0.00587,0.017717931,11288,11488,0.017717931,11488,11288,323,323,39279,12338,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,36.53741777,36.53901,3.42957,3.40183,3.42944,32.91505,0.186,3.39913,0.33395,0.004241389,35130,35279,0.004241389,35279,35130,334,334,804360,74215,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,25.41325305,25.41438,3.906,3.88867,3.90587,21.32867,0.17368,3.88395,1.36964,0.004870685,35108,35279,0.004870685,35279,35108,373,373,68952,17076,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,24.29089291,24.29197,2.81059,2.79279,2.81047,21.28243,0.19298,2.7894,1.4585,0.004241389,35130,35279,0.004241389,35279,35130,335,335,68952,15907,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,26.17029163,26.17144,0.73975,0.72204,0.73968,25.42124,0.00225,0.72141,0.00636,0.005013816,35103,35279,0.005013816,35279,35103,343,343,41141,11203,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,31.46474355,31.46612,3.09192,3.06523,3.09179,28.20448,0.16151,3.06268,0.34863,0.000354647,47935,47952,0.000354647,47952,47935,403,403,699058,41417,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,20.79683916,20.79776,2.30311,2.28639,2.30299,18.36724,0.12042,2.28375,0.49633,0.000396387,47933,47952,0.000396387,47952,47933,487,487,50128,4027,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,20.17309411,20.17399,1.79871,1.78196,1.79861,18.248,0.12032,1.77989,0.58022,0.000354647,47935,47952,0.000354647,47952,47935,444,444,50128,4098,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,30.03821185,30.03952,1.13545,1.11822,1.13536,28.8936,0.00189,1.11745,0.00933,0.000417258,47932,47952,0.000417258,47952,47932,476,476,35743,3293,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.239547137,0.23955,0.10595,0.08039,0.09771,0.0006,0.12785,0.07848,0.06595,0,0,0,0,0,0,1,1,774019,40623,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.191996682,0.192,0.05157,0.03139,0.04845,0.00065,0.1336,0.03134,0.02714,0,0,0,0,0,0,1,1,62410,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.188179027,0.18819,0.04648,0.02677,0.04387,0.00065,0.13497,0.02672,0.02442,0,0,0,0,0,0,1,1,62410,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.028813209,0.02881,0.02052,0.00267,0.02002,0.00066,0.00198,0.00257,0.00214,0,0,0,0,0,0,1,1,39584,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,36.03350991,36.03508,2.71024,2.68281,2.71011,33.14886,0.16919,2.6805,0.11893,0.266075387,451,571,0.266075387,571,451,207,207,730180,134016,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,27.69294805,27.69418,1.72357,1.70593,1.72348,25.82946,0.13457,1.69979,0.19019,0.270509977,451,573,0.270509977,573,451,254,254,66352,24493,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,24.5917698,24.59286,1.41114,1.39355,1.41102,23.02119,0.15301,1.38677,0.15287,0.266075387,451,571,0.266075387,571,451,268,268,66352,24395,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,30.15196067,30.15328,0.32417,0.30635,0.3241,29.81854,0.002,0.30599,0.00294,0.266075387,451,571,0.266075387,571,451,167,167,37339,15489,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,42.28305538,42.2849,4.11866,4.09145,4.11852,37.97977,0.17937,4.08871,0.17382,0.008672448,5996,6048,0.008672448,6048,5996,352,352,758959,48604,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,28.09921803,28.10047,2.45892,2.44134,2.4588,25.48856,0.14703,2.43711,0.31201,0.009345794,5992,6048,0.009345794,6048,5992,416,416,71928,7289,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,27.11102022,27.11222,1.48237,1.46503,1.48225,25.48053,0.14232,1.46224,0.2166,0.008672448,5996,6048,0.008672448,6048,5996,364,364,71928,8169,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,27.21222222,27.21341,0.77676,0.75912,0.77668,26.42816,0.00211,0.75849,0.00494,0.01120214,5981,6048,0.01120214,6048,5981,360,360,38818,5096,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,26.0700415,26.07118,2.84172,2.81509,2.8324,23.09051,0.13052,2.81244,0.19724,0,26075,26075,0,26075,26075,468,468,804240,42218,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,25.08945451,25.09057,2.59298,2.57195,2.58936,22.31079,0.18069,2.56901,0.3811,0,26075,26075,0,26075,26075,576,576,71306,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,24.67422441,24.67532,2.17051,2.14996,2.16673,22.32975,0.16909,2.14744,0.69395,0,26075,26075,0,26075,26075,545,545,71306,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,26.55053136,26.55169,0.84275,0.82472,0.84268,25.69843,0.00228,0.82404,0.01396,0.00092127,26051,26075,0.00092127,26075,26051,376,376,41138,2785,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,20.40851583,20.40941,2.73805,2.72052,2.73792,17.53129,0.13383,2.71787,0.30665,9.08E-05,66110,66116,9.08E-05,66116,66110,446,446,816997,45379,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,21.20890646,21.20985,3.26074,3.24321,3.26063,17.78386,0.15942,3.24055,0.97362,0.000121014,66108,66116,0.000121014,66116,66108,527,527,62500,2722,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,19.86486112,19.86574,2.29419,2.27698,2.29408,17.39809,0.16768,2.2748,0.88805,9.08E-05,66110,66116,9.08E-05,66116,66110,463,463,62500,2370,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,26.36496422,26.36612,0.93963,0.92208,0.93951,25.41876,0.00216,0.92137,0.01744,0.000438816,66087,66116,0.000438816,66116,66087,410,410,41788,4551,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.263428237,0.26344,0.11589,0.08966,0.1067,0.00058,0.14176,0.08757,0.07397,0,0,0,0,0,0,1,1,863480,45337,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.240430381,0.24044,0.06497,0.0446,0.06091,0.00057,0.16937,0.04454,0.03916,0,0,0,0,0,0,1,1,74392,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.234551627,0.23456,0.06104,0.04071,0.05684,0.00064,0.16743,0.04065,0.03729,0,0,0,0,0,0,1,1,74392,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.043207966,0.04321,0.03165,0.00464,0.03108,0.00087,0.00315,0.00451,0.00385,0,0,0,0,0,0,1,1,44177,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.371184632,0.3712,0.16685,0.12817,0.15441,0.00089,0.1954,0.12601,0.10615,0,0,0,0,0,0,1,1,841050,44162,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.252701871,0.25271,0.06959,0.04962,0.06588,0.0006,0.17634,0.04957,0.04332,0,0,0,0,0,0,1,1,82078,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.248514675,0.24852,0.06534,0.04457,0.06067,0.0006,0.17659,0.04452,0.04092,0,0,0,0,0,0,1,1,82078,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.044222675,0.04422,0.0323,0.00446,0.03173,0.00088,0.00311,0.00434,0.00373,0,0,0,0,0,0,1,1,43032,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,37.99019504,37.99185,4.06925,4.05182,4.06914,33.77542,0.13873,4.04888,0.20751,0.002179136,17897,17936,0.002179136,17936,17897,392,392,848780,51496,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,29.67469246,29.67601,2.94663,2.92919,2.94651,26.54908,0.17352,2.92617,0.73785,0.003019796,17882,17936,0.003019796,17936,17882,387,387,85720,7280,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,29.39004876,29.39135,2.18272,2.16509,2.1826,27.01212,0.19053,2.16168,0.44296,0.002179136,17897,17936,0.002179136,17936,17897,434,434,85720,5528,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,28.66151561,28.66277,0.79791,0.78019,0.7978,27.85648,0.00248,0.77952,0.01028,0.003805686,17868,17936,0.003805686,17936,17868,355,355,43420,5395,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,30.09887141,30.10019,2.45917,2.44181,2.45905,27.51195,0.12064,2.43941,0.14398,0.003257582,25786,25870,0.003257582,25870,25786,371,371,753231,55336,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,27.18102818,27.18224,2.07914,2.06207,2.07903,24.95687,0.13985,2.05892,0.34148,0.004894344,25744,25870,0.004894344,25870,25744,370,370,68976,12399,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,27.16687955,27.16809,2.1327,2.11516,2.13259,24.87857,0.15077,2.1114,0.72343,0.004114268,25764,25870,0.004114268,25870,25764,372,372,68976,11436,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,30.41474564,30.41607,1.071,1.05366,1.07092,29.33719,0.00209,1.05288,0.00715,0.005323903,25733,25870,0.005323903,25870,25733,369,369,38519,8614,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,21.74659601,21.74754,2.78048,2.76226,2.78034,18.82221,0.13917,2.75948,0.34842,0.00013952,64507,64516,0.00013952,64516,64507,438,438,851083,47047,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,22.40757315,22.40857,3.12475,3.10692,3.12464,19.09464,0.18338,3.10486,1.21596,0.000248062,64500,64516,0.000248062,64516,64500,408,408,68842,3980,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,21.63697689,21.63794,2.6011,2.58363,2.60099,18.84556,0.18311,2.5814,1.0103,0.00013952,64507,64516,0.00013952,64516,64507,478,478,68842,2026,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,30.79403223,30.79538,0.89121,0.87403,0.89116,29.89427,0.00196,0.87333,0.01164,0.000496247,64484,64516,0.000496247,64516,64484,413,413,43536,4418,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,26.96474671,26.96592,0.86998,0.84219,0.86984,25.98648,0.09652,0.84086,0.10325,0.002283105,438,439,0.002283105,439,438,112,112,400188,93836,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,23.44622925,23.44727,0.52413,0.50651,0.52402,22.8427,0.06778,0.50446,0.06082,0.002283105,438,439,0.002283105,439,438,173,173,29818,9994,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,23.42175427,23.42279,0.33418,0.31654,0.33408,23.01488,0.06146,0.3147,0.05028,0.002283105,438,439,0.002283105,439,438,152,152,29818,9984,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,23.70086619,23.7019,0.13261,0.1149,0.13256,23.55562,0.00136,0.11463,0.00177,0.002283105,438,439,0.002283105,439,438,123,123,21455,10442,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,26.37670983,26.37785,0.71053,0.68729,0.70584,25.59198,0.0625,0.68605,0.08918,0,2374,2374,0,2374,2374,161,161,384303,21134,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,26.02398745,26.02514,0.59964,0.58284,0.59953,25.34551,0.06691,0.581,0.07397,0.00084317,2372,2374,0.00084317,2374,2372,182,182,30490,5134,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,25.80233964,25.80348,0.47371,0.45712,0.47359,25.25223,0.0645,0.45514,0.066,0.00084317,2372,2374,0.00084317,2374,2372,179,179,30490,5132,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,31.82535634,31.82674,0.26116,0.24308,0.2607,31.55116,0.00152,0.24269,0.00419,0,2374,2374,0,2374,2374,216,216,20571,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,25.32761114,25.32871,0.79943,0.78218,0.79931,24.453,0.0632,0.78079,0.08188,0.000348736,5735,5737,0.000348736,5737,5735,200,200,390292,36333,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,24.18839321,24.18947,0.59851,0.58083,0.59842,23.51734,0.06102,0.57904,0.06542,0.000348736,5735,5737,0.000348736,5737,5735,217,217,31252,3755,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,24.39049775,24.39158,0.45136,0.43377,0.45126,23.86554,0.06213,0.43199,0.07538,0.000348736,5735,5737,0.000348736,5737,5735,225,225,31252,3801,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,24.08295421,24.084,0.23874,0.22093,0.23863,23.83102,0.00133,0.22053,0.00238,0.000348736,5735,5737,0.000348736,5737,5735,204,204,20896,3658,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,24.93238879,24.93347,1.23646,1.20692,1.23633,23.59055,0.09411,1.20462,0.3804,0.000512057,21482,21493,0.000512057,21493,21482,194,194,398064,26321,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,23.34285129,23.34389,1.38171,1.36327,1.3816,21.88161,0.06814,1.36198,0.76515,0.000418916,21484,21493,0.000418916,21493,21484,211,211,34062,2591,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,24.79699724,24.7981,0.99144,0.97271,0.99133,23.72399,0.07104,0.97168,0.64491,0.000418916,21484,21493,0.000418916,21493,21484,184,184,34062,2502,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,21.9888939,21.98985,0.44918,0.43227,0.4491,21.52796,0.0011,0.43172,0.00859,0.000651799,21479,21493,0.000651799,21493,21479,312,312,21324,1914,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,28.14009016,28.14131,1.25866,1.23663,1.25348,26.81085,0.05932,1.23508,0.23656,0,22793,22793,0,22793,22793,270,270,361208,19840,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,18.38073277,18.38155,1.00026,0.98002,0.99833,17.31444,0.05442,0.97892,0.3504,0,22793,22793,0,22793,22793,314,314,26748,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,18.19359124,18.1944,0.84109,0.82155,0.83951,17.28357,0.05709,0.82037,0.26354,0,22793,22793,0,22793,22793,348,348,26748,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,27.3447591,27.34595,0.61575,0.5981,0.61563,26.71619,0.00142,0.59744,0.00732,4.39E-05,22792,22793,4.39E-05,22793,22792,372,372,19312,343,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,21.21948448,21.2204,0.58917,0.56648,0.58421,20.5512,0.06738,0.5652,0.03682,0,88,88,0,88,88,116,116,410663,22612,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,21.74208489,21.74305,0.34807,0.32867,0.34646,21.3178,0.06475,0.3281,0.03242,0,88,88,0,88,88,113,113,32844,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,21.74675785,21.74772,0.29975,0.28032,0.29801,21.37101,0.0644,0.27968,0.03164,0,88,88,0,88,88,143,143,32844,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,20.6863269,20.68723,0.11496,0.09758,0.11465,20.5582,0.0012,0.09735,0.0016,0,88,88,0,88,88,110,110,22009,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,37.4857,37.48733,0.87176,0.85413,0.87164,36.53084,0.07156,0.85274,0.05278,0.01161859,2496,2525,0.01161859,2525,2496,170,170,439827,70045,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,28.94688073,28.94817,0.53865,0.52148,0.53854,28.32603,0.07076,0.519,0.06806,0.014871383,2488,2525,0.014871383,2525,2488,154,154,36764,8791,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,28.97628956,28.97758,0.49615,0.47926,0.49604,28.3972,0.07133,0.47653,0.07822,0.01161859,2496,2525,0.01161859,2525,2496,220,220,36764,8358,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,37.24333725,37.24496,0.17586,0.15806,0.1758,37.05456,0.00138,0.15782,0.01164,0.014871383,2488,2525,0.014871383,2525,2488,106,106,23595,8147,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,44.88775818,44.88971,0.76657,0.74794,0.76645,44.04727,0.06391,0.74665,0.23941,0.010228167,6355,6420,0.010228167,6420,6355,155,155,392736,38070,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,30.37116755,30.37252,0.79067,0.77342,0.79056,29.50069,0.06915,0.77148,0.2326,0.01070529,6352,6420,0.01070529,6420,6352,199,199,37210,7517,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,30.65796726,30.65933,0.87812,0.86034,0.87801,29.6998,0.06955,0.85849,0.49123,0.010228167,6355,6420,0.010228167,6420,6355,172,172,37210,7260,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,29.9539329,29.95524,0.36845,0.35058,0.3684,29.57311,0.00133,0.35016,0.00669,0.01070529,6352,6420,0.01070529,6420,6352,223,223,21035,4605,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,34.54059965,34.5421,0.82015,0.80132,0.82003,33.64502,0.06459,0.79998,0.25071,0.00289214,17634,17685,0.00289214,17685,17634,176,176,401289,38031,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,26.53725874,26.53844,1.71369,1.69659,1.71358,24.72921,0.08324,1.69429,0.74653,0.003176584,17629,17685,0.003176584,17685,17629,273,273,36340,7590,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,26.68888433,26.69007,1.39455,1.37655,1.39444,25.18727,0.09592,1.37451,0.90359,0.002949016,17633,17685,0.002949016,17685,17633,219,219,36340,7272,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,26.00734253,26.00847,0.54271,0.51318,0.54259,25.45144,0.00198,0.51254,0.02216,0.003404255,17625,17685,0.003404255,17685,17625,223,223,21502,4581,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,29.90515673,29.90646,0.78484,0.76386,0.78132,29.06167,0.04757,0.76263,0.10859,0,19124,19124,0,19124,19124,269,269,302760,16577,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,19.53581037,19.53668,0.92713,0.90903,0.9258,18.54153,0.05546,0.90799,0.26932,0,19124,19124,0,19124,19124,317,317,26094,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,19.42969086,19.43055,0.78633,0.76836,0.78503,18.57715,0.05457,0.76694,0.18642,0,19124,19124,0,19124,19124,356,356,26094,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,19.73679402,19.73765,0.6282,0.61032,0.62776,19.09628,0.00102,0.60968,0.00514,0,19124,19124,0,19124,19124,378,378,16137,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.239728466,0.23974,0.07564,0.05067,0.07002,0.05207,0.09767,0.04932,0.04112,0,0,0,0,0,0,1,1,467850,25823,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.118706163,0.11871,0.03284,0.01455,0.03107,0.00255,0.07098,0.0145,0.01252,0,0,0,0,0,0,1,1,37056,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.108506072,0.10851,0.03028,0.0118,0.02858,0.00125,0.07108,0.01175,0.01067,0,0,0,0,0,0,1,1,37056,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.061634444,0.06163,0.04295,0.00371,0.04221,0.00351,0.00275,0.00353,0.00299,0,0,0,0,0,0,1,1,25133,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,28.6220239,28.62327,0.56548,0.54737,0.56537,27.98355,0.06157,0.54618,0.11747,0.035087719,798,826,0.035087719,826,798,104,104,380718,131842,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,26.89082645,26.89202,0.46183,0.44524,0.46173,26.35949,0.06439,0.44221,0.06136,0.035087719,798,826,0.035087719,826,798,147,147,34522,15131,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,27.00022633,27.00143,0.5038,0.48614,0.50369,26.41875,0.073,0.48263,0.06889,0.035087719,798,826,0.035087719,826,798,182,182,34522,14530,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,32.71240683,32.71383,0.16068,0.14303,0.16062,32.53929,0.00121,0.14275,0.00174,0.035087719,798,826,0.035087719,826,798,135,135,20384,10441,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,33.64010464,33.64157,1.34182,1.31306,1.34168,32.19351,0.08827,1.31155,0.28064,0.005604155,7316,7357,0.005604155,7357,7316,191,191,386286,32033,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,32.86848757,32.86995,1.36345,1.34548,1.36335,31.43022,0.07007,1.34352,0.63741,0.006154267,7312,7357,0.006154267,7357,7312,216,216,37862,5581,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,32.73191988,32.73337,0.9306,0.913,0.93048,31.7182,0.07876,0.91101,0.35464,0.005741627,7315,7357,0.005741627,7357,7315,239,239,37862,5502,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,42.81926757,42.82113,0.41925,0.38894,0.41918,42.38192,0.00187,0.38851,0.02916,0.007118412,7305,7357,0.007118412,7357,7305,164,164,20679,3680,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,25.24346561,25.24456,1.51786,1.50005,1.51773,23.6424,0.06602,1.49631,0.3214,0.00019756,20247,20251,0.00019756,20251,20247,236,236,402070,23843,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,26.38351505,26.38469,1.41204,1.3947,1.41193,24.86082,0.08555,1.39329,0.61029,0.00019756,20247,20251,0.00019756,20251,20247,292,292,38534,1190,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,24.83302914,24.83413,1.038,1.02063,1.0379,23.66428,0.09404,1.01928,0.50894,0.00019756,20247,20251,0.00019756,20251,20247,279,279,38534,1297,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,36.52466906,36.52626,0.54365,0.52584,0.54356,35.96323,0.00139,0.52526,0.00726,0.00019756,20247,20251,0.00019756,20251,20247,339,339,21541,841,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,32.26948386,32.27089,1.07174,1.05061,1.06779,31.12498,0.05612,1.04918,0.12159,0,26740,26740,0,26740,26740,341,341,354238,19461,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,22.42980669,22.4308,1.38622,1.36729,1.38446,20.96381,0.07442,1.36599,0.45542,0,26740,26740,0,26740,26740,321,321,33852,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,22.49391363,22.49491,1.12233,1.10271,1.12028,21.29208,0.07474,1.1015,0.54736,0,26740,26740,0,26740,26740,292,292,33852,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,22.47123408,22.47221,0.55862,0.52932,0.55816,21.89423,0.0014,0.52876,0.02454,0,26740,26740,0,26740,26740,229,229,18943,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.141673844,0.14168,0.064,0.0399,0.05917,0.00085,0.07049,0.03879,0.03232,0,0,0,0,0,0,1,1,388970,21394,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.1029035,0.10291,0.03074,0.01275,0.02915,0.00077,0.06537,0.0127,0.01085,0,0,0,0,0,0,1,1,34098,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.114363994,0.11437,0.03304,0.01465,0.03112,0.00076,0.07475,0.0146,0.01257,0,0,0,0,0,0,1,1,34098,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.046209928,0.04621,0.03395,0.00249,0.03342,0.00127,0.00179,0.00236,0.002,0,0,0,0,0,0,1,1,20824,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,45.69141119,45.6934,0.6061,0.58765,0.60599,45.01869,0.05944,0.58649,0.0868,0.036764706,544,564,0.036764706,564,544,140,140,368119,30691,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,34.29001966,34.29154,0.61293,0.59501,0.61281,33.60892,0.06353,0.59275,0.0664,0.048327137,538,564,0.048327137,564,538,187,187,36966,6496,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,34.8299365,34.83148,0.47209,0.45515,0.47199,34.28944,0.06408,0.45298,0.05973,0.044444444,540,564,0.044444444,564,540,201,201,36966,5852,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,36.61327405,36.61487,0.29193,0.27375,0.29187,36.31218,0.00149,0.27339,0.00187,0.05027933,537,564,0.05027933,564,537,188,188,19699,4088,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,47.50187423,47.50394,1.19459,1.16432,1.19447,46.21537,0.08821,1.16231,0.31458,0.001271456,4719,4725,0.001271456,4725,4719,179,179,379657,21767,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,34.40535455,34.40688,0.75343,0.73625,0.75332,33.56681,0.08035,0.73478,0.09772,0.001271456,4719,4725,0.001271456,4725,4719,244,244,37698,969,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,38.75397709,38.7557,0.6118,0.59445,0.61169,38.05644,0.08156,0.5929,0.09163,0.001271456,4719,4725,0.001271456,4725,4719,273,273,37698,913,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,36.77788058,36.77948,0.47271,0.44354,0.47263,36.29926,0.00179,0.44301,0.01315,0.001695993,4717,4725,0.001695993,4725,4717,200,200,20338,807,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,35.23383285,35.23536,1.29517,1.26606,1.29505,33.83856,0.09332,1.26459,0.38718,0.000899916,15557,15571,0.000899916,15571,15557,171,171,401129,24942,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,28.90850382,28.90979,1.35811,1.34004,1.358,27.45794,0.08731,1.33847,0.72701,0.000964258,15556,15571,0.000964258,15571,15556,224,224,38682,2379,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,36.66524539,36.66687,0.99915,0.98199,0.99906,35.57452,0.08723,0.98032,0.39457,0.000771357,15557,15569,0.000771357,15569,15557,275,275,38682,1917,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,40.11256427,40.11431,0.30861,0.28935,0.30849,39.79852,0.00144,0.28901,0.0178,0.001866152,15540,15569,0.001866152,15569,15540,166,166,21498,2344,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,23.69803178,23.69906,1.06873,1.04646,1.06404,22.5567,0.06581,1.04502,0.22557,0,36266,36266,0,36266,36266,257,257,408139,22467,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,21.25637589,21.25732,1.36103,1.3436,1.36093,19.80743,0.08307,1.34248,0.68854,2.76E-05,36265,36266,2.76E-05,36266,36265,243,243,36790,2145,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,20.83307301,20.834,0.94921,0.93087,0.94747,19.79673,0.08275,0.92985,0.38346,0,36266,36266,0,36266,36266,303,303,36790,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,29.22753663,29.22881,0.69731,0.66855,0.6972,28.52411,0.00198,0.66787,0.02254,0.000110308,36262,36266,0.000110308,36266,36262,279,279,21868,1119,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.144073229,0.14408,0.06711,0.04487,0.06249,0.0007,0.07092,0.04371,0.03708,0,0,0,0,0,0,1,1,426708,23525,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.114847876,0.11485,0.03427,0.01569,0.03229,0.00071,0.07267,0.01564,0.01326,0,0,0,0,0,0,1,1,38696,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.110636771,0.11064,0.03138,0.01295,0.02956,0.00071,0.07329,0.0129,0.01174,0,0,0,0,0,0,1,1,38696,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.031639438,0.03164,0.02118,0.00151,0.02086,0.00108,0.00168,0.00143,0.00121,0,0,0,0,0,0,1,1,22897,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.142012272,0.14202,0.06841,0.04637,0.06385,0.00115,0.06668,0.04526,0.0378,0,0,0,0,0,0,1,1,414130,22842,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.140257638,0.14026,0.03989,0.02074,0.03754,0.00328,0.09074,0.02069,0.01792,0,0,0,0,0,0,1,1,42798,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.137504864,0.13751,0.03872,0.01962,0.03638,0.00116,0.09137,0.01955,0.01765,0,0,0,0,0,0,1,1,42798,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.041800704,0.0418,0.03022,0.00232,0.02975,0.00168,0.00167,0.0022,0.00187,0,0,0,0,0,0,1,1,22232,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,48.153497,48.15559,0.82541,0.80683,0.82528,47.25442,0.0698,0.80548,0.28052,0.004548698,11212,11263,0.004548698,11263,11212,157,157,421860,34777,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,42.99130154,42.99321,1.7217,1.7034,1.72159,41.17963,0.08562,1.70161,1.24445,0.006703611,11188,11263,0.006703611,11263,11188,159,159,44202,7654,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,45.23303266,45.23504,1.26993,1.25188,1.26982,43.87289,0.08647,1.25023,0.92954,0.004548698,11212,11263,0.004548698,11263,11212,162,162,44202,5854,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,53.38465585,53.38698,0.34785,0.32955,0.34778,53.02931,0.00146,0.32918,0.01093,0.00733387,11181,11263,0.00733387,11263,11181,195,195,22620,4557,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,34.74195048,34.74346,1.06518,1.04662,1.06506,33.60992,0.06018,1.04528,0.12436,0.001737564,15539,15566,0.001737564,15566,15539,254,254,378855,26693,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,33.0191965,33.02066,1.35766,1.33921,1.35755,31.59129,0.0655,1.33777,0.80716,0.001930999,15536,15566,0.001930999,15566,15536,199,199,39100,3995,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,30.46368857,30.46504,0.8926,0.8757,0.89251,29.50163,0.06496,0.87401,0.33994,0.001737564,15539,15566,0.001737564,15566,15539,271,271,39100,3909,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,32.89871543,32.90015,0.33252,0.31351,0.33246,32.5581,0.00131,0.31315,0.01419,0.002640902,15525,15566,0.002640902,15566,15525,190,190,20279,3091,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,31.25980805,31.26117,1.51465,1.48566,1.51452,29.63694,0.10144,1.48257,0.46918,0.000335768,35739,35751,0.000335768,35751,35739,201,201,423342,27229,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,23.91561889,23.91668,1.7908,1.77291,1.79067,22.03352,0.08653,1.77142,1.0136,0.000419745,35736,35751,0.000419745,35751,35736,208,208,39702,3844,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,24.24846926,24.24955,1.22272,1.2048,1.22261,22.92463,0.09631,1.20349,0.69129,0.000335768,35739,35751,0.000335768,35751,35739,233,233,39702,3364,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,32.51574446,32.51716,0.51797,0.49968,0.51788,31.98981,0.0013,0.49917,0.01864,0.00044774,35735,35751,0.00044774,35751,35735,265,265,22696,2401,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,22.31594458,22.31692,4.54477,4.5271,4.54464,17.45815,0.30637,4.52251,0.22126,0.029220779,1232,1268,0.029220779,1268,1232,220,220,1696188,538166,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,19.85632197,19.8572,2.55429,2.53646,2.55417,17.06693,0.22839,2.52385,0.49849,0.029220779,1232,1268,0.029220779,1268,1232,256,256,86148,53202,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,18.34764258,18.34845,1.63018,1.61249,1.63005,16.48205,0.22827,1.59967,0.4495,0.029220779,1232,1268,0.029220779,1268,1232,210,210,86148,53186,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,18.41672834,18.41753,0.3878,0.35972,0.38767,18.01792,0.00451,0.35917,0.01258,0.029220779,1232,1268,0.029220779,1268,1232,179,179,69125,52826,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,43.86436753,43.86628,6.3584,6.3406,6.35827,37.20087,0.29956,6.33556,0.30556,0.000771334,14261,14272,0.000771334,14272,14261,423,423,1679774,249806,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,32.92520429,32.92667,3.79328,3.77506,3.79315,28.87208,0.25312,3.7683,0.69702,0.000911705,14259,14272,0.000911705,14272,14259,439,439,95648,24372,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,31.89572953,31.89715,2.66749,2.64942,2.66736,28.9655,0.25563,2.64138,0.6105,0.000771334,14261,14272,0.000771334,14272,14261,379,379,95648,26779,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,32.26511541,32.26653,1.10508,1.07714,1.105,31.14695,0.00433,1.07619,0.01725,0.001262803,14254,14272,0.001262803,14272,14254,382,382,68454,27656,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,46.77297858,46.77502,5.78181,5.76337,5.78168,40.69542,0.28739,5.75857,0.30333,0.001173862,23001,23028,0.001173862,23028,23001,453,453,1573834,128634,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,34.76063306,34.76218,2.91064,2.89243,2.91052,31.62913,0.21482,2.88712,0.40036,0.001217391,23000,23028,0.001217391,23028,23000,422,422,86906,16246,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,35.37256529,35.37414,2.92164,2.90394,2.92151,32.18291,0.26063,2.89684,0.69258,0.001217391,23000,23028,0.001217391,23028,23000,495,495,86906,16190,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,45.47060196,45.47259,1.49819,1.4697,1.49812,43.95993,0.0042,1.46872,0.01413,0.001217391,23000,23028,0.001217391,23028,23000,495,495,64132,15366,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,46.1152744,46.11729,5.26691,5.24957,5.26679,40.59176,0.25045,5.24505,0.32176,0.00132577,46011,46072,0.00132577,46072,46011,505,505,1467894,83544,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,35.90387555,35.90547,3.79942,3.78047,3.79931,31.88263,0.21435,3.77113,0.59572,0.00132577,46011,46072,0.00132577,46072,46011,475,475,76522,12380,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,35.01276359,35.01432,2.86306,2.84482,2.8629,31.91714,0.22603,2.83711,0.60065,0.00132577,46011,46072,0.00132577,46072,46011,461,461,76522,11853,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,33.70686737,33.70834,1.30778,1.29009,1.30771,32.39021,0.00268,1.28921,0.01111,0.001347533,46010,46072,0.001347533,46072,46010,494,494,59810,9058,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,39.5667721,39.5685,5.799,5.78028,5.79886,33.43841,0.32075,5.77473,0.8488,1.80E-05,111067,111069,1.80E-05,111069,111067,615,615,1650124,71168,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,28.05810283,28.05935,3.77056,3.75356,3.77045,24.06905,0.21206,3.7501,0.81298,1.80E-05,111067,111069,1.80E-05,111069,111067,677,677,73642,3002,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,27.65402064,27.65525,3.70951,3.69198,3.70939,23.71413,0.22394,3.68659,1.17548,1.80E-05,111067,111069,1.80E-05,111069,111067,638,638,73642,3219,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,40.37378043,40.37555,3.15372,3.12568,3.15361,37.20715,0.00446,3.12401,0.03503,8.10E-05,111060,111069,8.10E-05,111069,111060,698,698,67249,3870,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,20.10825266,20.10913,3.38587,3.35445,3.3719,16.44825,0.26397,3.35037,0.15474,0,26,26,0,26,26,154,154,1511606,62871,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,18.11130957,18.11211,2.47644,2.45466,2.47241,15.40881,0.2177,2.4519,0.2293,0,26,26,0,26,26,273,273,85442,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,19.33396377,19.33482,2.27539,2.25371,2.2711,16.83199,0.21912,2.25072,0.27156,0,26,26,0,26,26,355,355,85442,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,19.47613161,19.47698,0.23759,0.21965,0.23699,19.22471,0.00285,0.21926,0.00443,0,26,26,0,26,26,177,177,61590,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,44.05297976,44.0549,6.16377,6.13561,6.16363,37.47957,0.40033,6.13103,0.27036,0.016827378,5289,5378,0.016827378,5378,5289,321,321,1625428,391035,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,31.66455002,31.66596,3.2272,3.20939,3.22708,28.1448,0.28573,3.19764,0.46636,0.016827378,5289,5378,0.016827378,5378,5289,336,336,101260,39110,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,31.2964214,31.29781,2.35557,2.33755,2.35545,28.68183,0.25203,2.32682,0.38698,0.016827378,5289,5378,0.016827378,5378,5289,348,348,101260,39636,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,36.05892627,36.0605,0.89664,0.87129,0.89653,35.14886,0.00409,0.87043,0.01584,0.016827378,5289,5378,0.016827378,5378,5289,337,337,66241,32309,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,49.82990634,49.83208,5.33399,5.31562,5.33386,44.20757,0.27957,5.31079,0.29229,0.003334568,18893,18956,0.003334568,18956,18893,414,414,1635036,117078,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,40.65746351,40.65927,3.178,3.16014,3.17791,37.22483,0.24736,3.15417,0.4128,0.003547038,18889,18956,0.003547038,18956,18889,409,409,105744,17557,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,40.67173674,40.67354,2.89382,2.87562,2.89369,37.51877,0.25297,2.86774,0.56348,0.003440792,18891,18956,0.003440792,18956,18891,427,427,105744,17401,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,51.84986392,51.85213,0.96879,0.95066,0.96868,50.86951,0.00304,0.94994,0.00992,0.003653307,18887,18956,0.003653307,18956,18887,371,371,66629,13281,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,54.13709015,54.13946,5.25961,5.24146,5.25948,48.60914,0.26266,5.23686,0.27872,0.002344017,37969,38058,0.002344017,38058,37969,468,468,1569130,96134,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,39.63250663,39.63427,4.3972,4.379,4.39708,34.9253,0.30367,4.37287,0.94763,0.003612774,37921,38058,0.003612774,38058,37921,528,528,100086,18898,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,38.76951722,38.77124,3.45023,3.4332,3.45006,35.0396,0.27324,3.42735,0.76776,0.002793002,37952,38058,0.002793002,38058,37952,586,586,100086,16416,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,39.87889638,39.88064,1.41965,1.40133,1.41957,38.44546,0.00317,1.40045,0.0114,0.004858214,37874,38058,0.004858214,38058,37874,498,498,63940,16112,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,33.8979761,33.89946,4.61142,4.59277,4.61131,29.01812,0.26218,4.58798,0.53289,0.00024365,82085,82105,0.00024365,82105,82085,529,529,1589222,76405,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,31.62742773,31.62883,3.72575,3.70825,3.72563,27.67131,0.22387,3.70409,0.61885,0.000292394,82081,82105,0.000292394,82105,82081,628,628,82358,8322,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,31.69770589,31.69911,3.65903,3.64146,3.65892,27.80845,0.22203,3.63736,1.13081,0.000255835,82084,82105,0.000255835,82105,82084,664,664,82358,7395,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,35.72617995,35.72774,1.91709,1.89911,1.91698,33.79957,0.00345,1.89795,0.0122,0.000341143,82077,82105,0.000341143,82105,82077,594,594,64758,6110,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.81460762,0.81464,0.37747,0.33152,0.35866,0.00155,0.42455,0.32751,0.29359,0,0,0,0,0,0,1,1,1511556,62870,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.345467824,0.34548,0.08505,0.06005,0.07841,0.00102,0.25067,0.05999,0.05296,0,0,0,0,0,0,1,1,91158,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.329094023,0.32911,0.0703,0.04718,0.06563,0.00106,0.24866,0.04712,0.04296,0,0,0,0,0,0,1,1,91158,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.051732376,0.05173,0.03494,0.00682,0.03407,0.00143,0.00409,0.00665,0.00567,0,0,0,0,0,0,1,1,61589,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,32.07508821,32.07649,3.98032,3.96314,3.9802,27.84389,0.24049,3.95914,0.1975,0.042465753,730,761,0.042465753,761,730,196,196,1423256,490817,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,27.00993001,27.01113,2.38039,2.36295,2.38027,24.40136,0.22083,2.35232,0.2656,0.042465753,730,761,0.042465753,761,730,260,260,97306,47968,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,29.93337284,29.9347,1.926,1.90847,1.92588,27.77934,0.22,1.89785,0.28546,0.042465753,730,761,0.042465753,761,730,279,279,97306,46097,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,23.26661884,23.26764,0.29384,0.27608,0.29373,22.96231,0.00267,0.27567,0.00352,0.042465753,730,761,0.042465753,761,730,185,185,57987,34540,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,48.8813662,48.8835,8.53542,8.5067,8.53531,39.92152,0.41835,8.50095,0.46404,0.007066097,13586,13682,0.007066097,13682,13586,361,361,1723086,146868,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,45.66945408,45.67148,4.01212,3.99285,4.012,41.34425,0.30716,3.98508,0.65146,0.007956387,13574,13682,0.007956387,13682,13574,427,427,120976,26326,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,42.59451306,42.59641,3.15576,3.13683,3.15562,39.11102,0.32167,3.12873,0.61183,0.007362686,13582,13682,0.007362686,13682,13582,430,430,120976,26159,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,43.23651909,43.23841,1.05419,1.03593,1.05403,42.1728,0.00302,1.03524,0.01092,0.008104922,13572,13682,0.008104922,13682,13572,393,393,70226,16695,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,47.35864962,47.36072,5.57522,5.55739,5.57496,41.56982,0.20452,5.55099,0.51903,7.33E-05,40904,40907,7.33E-05,40907,40904,585,585,1244304,53441,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,41.52877205,41.53062,5.85858,5.83411,5.85236,35.46698,0.19687,5.82482,1.29191,0,40907,40907,0,40907,40907,852,852,84812,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,39.3895856,39.39134,3.71103,3.68648,3.70485,35.45734,0.21421,3.67919,0.74518,0,40907,40907,0,40907,40907,654,654,84812,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,48.79146539,48.7936,1.41394,1.3956,1.41387,47.36632,0.00261,1.39473,0.00998,0.000513623,40886,40907,0.000513623,40907,40886,497,497,50687,4338,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,35.55221758,35.55377,5.45292,5.42188,5.4393,29.82815,0.26473,5.41698,0.49786,0,78532,78532,0,78532,78532,622,622,1568004,65222,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,34.76882687,34.77037,4.80256,4.77979,4.79709,29.72308,0.23666,4.77452,0.93018,0,78532,78532,0,78532,78532,712,712,84552,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,34.16187105,34.16339,3.83817,3.81508,3.83283,30.06466,0.25266,3.81024,1.35107,0,78532,78532,0,78532,78532,644,644,84552,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,44.82501638,44.82698,1.90028,1.88245,1.90018,42.91379,0.00242,1.88133,0.01229,0.00014009,78521,78532,0.00014009,78532,78521,643,643,63893,3270,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.899474986,0.89951,0.43525,0.38578,0.41365,0.00136,0.45163,0.38102,0.34153,0,0,0,0,0,0,1,1,1796148,74728,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.362268571,0.36228,0.08079,0.05852,0.07602,0.00086,0.27287,0.05846,0.05144,0,0,0,0,0,0,1,1,115642,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.425650738,0.42567,0.13015,0.10627,0.12448,0.00086,0.28687,0.10621,0.09576,0,0,0,0,0,0,1,1,115642,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.051592089,0.05159,0.03554,0.0079,0.03487,0.0013,0.00447,0.00775,0.00673,0,0,0,0,0,0,1,1,73205,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,42.86055242,42.86243,5.74503,5.7273,5.7449,36.82616,0.27926,5.7224,0.2292,0.007434944,538,542,0.007434944,542,538,302,302,1666788,439370,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,33.51223068,33.51372,3.56125,3.54427,3.56113,29.67329,0.27092,3.53274,0.42708,0.007434944,538,542,0.007434944,542,538,329,329,121562,49195,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,32.65182709,32.65328,2.89134,2.87437,2.89121,29.48454,0.26894,2.86175,0.50681,0.007434944,538,542,0.007434944,542,538,383,383,121562,51172,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,35.32750492,35.32905,1.03662,1.00887,1.03649,34.27994,0.00441,1.00793,0.01028,0.007434944,538,542,0.007434944,542,538,357,357,67925,29733,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,57.66667974,57.6692,11.21178,11.18405,11.21165,46.10554,0.34365,11.1769,0.51284,0.023138341,12274,12558,0.023138341,12558,12274,446,446,1460988,136258,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,49.80472308,49.80694,4.89623,4.8778,4.89611,44.62252,0.27872,4.86745,0.81915,0.02514491,12249,12557,0.02514491,12557,12249,461,461,113546,31263,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,60.47749807,60.48018,3.60217,3.58381,3.60196,56.61387,0.25599,3.56652,0.85545,0.023640662,12267,12557,0.023640662,12557,12267,452,452,113546,30011,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,52.18469615,52.18698,1.30904,1.29088,1.30894,50.86447,0.00259,1.29008,0.00966,0.025980392,12240,12558,0.025980392,12558,12240,457,457,59525,17829,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,46.87578337,46.87783,6.63573,6.61764,6.63562,39.94284,0.29034,6.61184,0.51486,0.001162938,47294,47349,0.001162938,47349,47294,495,495,1644444,93561,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,43.04919494,43.05111,4.21816,4.20045,4.21804,38.52304,0.30194,4.19559,0.76078,0.001268794,47289,47349,0.001268794,47349,47289,479,479,116176,15030,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,42.6610852,42.66298,3.66215,3.64354,3.66203,38.68072,0.31237,3.63673,1.03543,0.001184108,47293,47349,0.001184108,47349,47293,491,491,116176,14294,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,39.62143683,39.62317,1.42014,1.40149,1.42002,38.1922,0.00303,1.40048,0.01258,0.001353495,47285,47349,0.001353495,47349,47285,516,516,67013,9471,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,41.71190006,41.71372,5.4408,5.42257,5.44067,35.98896,0.27608,5.41763,0.66946,0.000204735,92803,92822,0.000204735,92822,92803,535,535,1655028,77002,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,38.40020439,38.40191,4.79133,4.77326,4.79118,33.33256,0.27004,4.76894,1.31104,0.000247847,92799,92822,0.000247847,92822,92799,555,555,101216,7280,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,37.28517415,37.28683,3.86124,3.84374,3.86112,33.13991,0.27767,3.8395,1.47675,0.000226291,92801,92822,0.000226291,92822,92801,561,561,101216,6829,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,45.34857759,45.35056,1.66347,1.64465,1.66336,43.67587,0.00309,1.64365,0.01764,0.000258626,92798,92822,0.000258626,92822,92798,563,563,67445,5100,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.698605005,0.69863,0.33228,0.28772,0.31491,0.00132,0.35467,0.28395,0.25194,0,0,0,0,0,0,1,1,1453732,60465,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.360417325,0.36043,0.12183,0.1001,0.11693,0.00084,0.23085,0.10005,0.09395,0,0,0,0,0,0,1,1,102596,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.301195212,0.30121,0.06451,0.04379,0.06033,0.00083,0.22896,0.04374,0.04029,0,0,0,0,0,0,1,1,102596,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.050023939,0.05002,0.03491,0.00651,0.03407,0.00131,0.00368,0.00635,0.00546,0,0,0,0,0,0,1,1,59233,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.744643237,0.74467,0.36199,0.31705,0.34406,0.00141,0.36947,0.3131,0.28039,0,0,0,0,0,0,1,1,1517436,63115,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.357134789,0.35715,0.08317,0.06145,0.07818,0.00089,0.26505,0.06139,0.05411,0,0,0,0,0,0,1,1,118156,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.350099519,0.35011,0.07529,0.05354,0.07028,0.0009,0.26589,0.05348,0.04925,0,0,0,0,0,0,1,1,118156,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.049242616,0.04924,0.03388,0.0065,0.03308,0.0013,0.00366,0.00634,0.00546,0,0,0,0,0,0,1,1,61829,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,70.35307994,70.35616,12.37209,12.34448,12.37194,57.57416,0.39844,12.33589,0.53986,0.001351091,15543,15564,0.001351091,15564,15543,522,522,1623326,81089,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,49.03920157,49.04138,4.20498,4.18715,4.20487,44.50269,0.32531,4.18176,0.75024,0.001608855,15539,15564,0.001608855,15564,15539,517,517,128610,8471,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,48.8355501,48.83772,3.28015,3.26184,3.28004,45.22839,0.31937,3.25646,0.62279,0.001351091,15543,15564,0.001351091,15564,15543,492,492,128610,7265,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,51.71157071,51.71383,1.47749,1.45921,1.47741,50.22517,0.00303,1.45826,0.01387,0.0029643,15518,15564,0.0029643,15564,15518,525,525,66150,6629,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,57.06510756,57.0676,4.79936,4.78065,4.79924,52.02816,0.22885,4.77647,0.2488,0.004302397,19524,19608,0.004302397,19608,19524,444,444,1338734,86571,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,71.25460988,71.25778,4.2003,4.18259,4.20018,66.79374,0.25426,4.17627,0.9911,0.005486898,19501,19608,0.005486898,19608,19501,479,479,99486,18345,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,48.1894026,48.19154,2.70003,2.68225,2.69991,45.22543,0.25693,2.67652,0.58517,0.004559426,19520,19609,0.004559426,19609,19520,463,463,99486,16574,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,60.23531481,60.23795,1.80725,1.77876,1.80715,58.41544,0.00348,1.77772,0.0223,0.005951159,19492,19608,0.005951159,19608,19492,438,438,54534,11772,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,58.14159629,58.14414,7.65904,7.62382,7.64179,50.2351,0.24198,7.6186,0.37815,0,41696,41696,0,41696,41696,594,594,1475150,61352,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,41.87672107,41.87858,4.65005,4.62765,4.64468,36.9603,0.25945,4.6232,0.75329,0,41696,41696,0,41696,41696,801,801,99294,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,40.53352695,40.53533,3.46393,3.44097,3.45776,36.80421,0.25918,3.43685,0.64906,0,41696,41696,0,41696,41696,727,727,99294,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,42.63006707,42.63193,2.13654,2.11759,2.13563,40.48195,0.00286,2.11636,0.01134,0,41696,41696,0,41696,41696,704,704,60102,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,34.94064912,34.94217,1.98593,1.9683,1.98579,32.80059,0.1456,1.96576,0.13802,0.01029601,777,785,0.01029601,785,777,130,130,842544,281830,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,30.56962316,30.57098,1.19755,1.17967,1.19744,29.21724,0.13048,1.17455,0.13257,0.01029601,777,785,0.01029601,785,777,202,202,49336,25082,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,29.532749,29.53406,0.84843,0.83033,0.84827,28.56011,0.11732,0.8236,0.1578,0.01029601,777,785,0.01029601,785,777,194,194,49336,25068,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,32.86699407,32.86842,0.16949,0.15185,0.16943,32.68715,0.0019,0.15155,0.00317,0.01029601,777,785,0.01029601,785,777,143,143,35675,22849,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,50.92636149,50.92858,2.58914,2.5716,2.58902,48.19117,0.13872,2.56903,0.13669,0.002289708,8298,8317,0.002289708,8317,8298,291,291,835062,118823,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,45.32362669,45.32564,1.54479,1.52667,1.54468,43.64962,0.11683,1.52274,0.17956,0.002289708,8298,8317,0.002289708,8317,8298,284,284,53944,13745,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,44.94421049,44.94621,1.2358,1.21825,1.23568,43.58301,0.12025,1.21437,0.18338,0.002289708,8298,8317,0.002289708,8317,8298,294,294,53944,13564,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,49.17901534,49.18116,0.37931,0.36011,0.37921,48.79334,0.0017,0.35971,0.01815,0.002289708,8298,8317,0.002289708,8317,8298,191,191,35354,12145,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,68.10157298,68.10454,2.72056,2.69152,2.72042,65.19056,0.18338,2.68886,0.46928,0.000621552,12871,12879,0.000621552,12879,12871,237,237,785266,54977,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,48.33541551,48.33756,1.45826,1.43979,1.45814,46.76033,0.11127,1.43659,0.16402,0.000621552,12871,12879,0.000621552,12879,12871,307,307,49196,6617,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,48.49151773,48.49367,1.20209,1.18334,1.20198,47.17325,0.11085,1.18011,0.17954,0.000621552,12871,12879,0.000621552,12879,12871,323,323,49196,6649,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,50.95453239,50.95675,0.6036,0.57283,0.60354,50.34363,0.00223,0.57235,0.04471,0.000699301,12870,12879,0.000699301,12879,12870,165,165,33232,6130,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,51.13239687,51.13462,1.80986,1.7904,1.80973,49.19471,0.12034,1.7881,0.45025,0.000118236,25373,25376,0.000118236,25376,25373,286,286,736746,33842,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,42.09589626,42.09777,1.71188,1.69347,1.71177,40.26995,0.10857,1.69105,0.42899,7.88E-05,25374,25376,7.88E-05,25376,25374,335,335,47444,2240,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,41.04722561,41.04905,1.98828,1.96934,1.98818,38.94511,0.10856,1.96657,0.85095,3.94E-05,25375,25376,3.94E-05,25376,25375,439,439,47444,1015,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,46.42793235,46.42995,1.05668,1.03824,1.05656,45.36462,0.00164,1.03751,0.00518,0.000118236,25373,25376,0.000118236,25376,25373,422,422,31160,1280,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,38.99211339,38.99381,2.84959,2.79959,2.82917,35.94784,0.189,2.79398,0.76579,0,59440,59440,0,59440,59440,285,285,819448,35447,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,33.35785152,33.35933,2.54113,2.52092,2.53868,30.66585,0.13621,2.51935,1.16853,0,59440,59440,0,59440,59440,396,396,52568,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,33.34497234,33.34645,1.90387,1.88188,1.89985,31.29892,0.13621,1.88022,0.74276,0,59440,59440,0,59440,59440,409,409,52568,110,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,41.19914835,41.20094,1.10677,1.08802,1.10622,40.08241,0.00178,1.0872,0.01497,0,59440,59440,0,59440,59440,461,461,34699,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,34.68444347,34.68595,1.14064,1.11469,1.13264,33.4121,0.12549,1.11258,0.07021,0,54,54,0,54,54,107,107,758766,32781,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,30.17818942,30.17953,0.91573,0.89535,0.91324,29.14052,0.11504,0.89395,0.05561,0,54,54,0,54,54,183,183,47962,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,28.98189754,28.98318,0.78613,0.76552,0.783,28.07952,0.10967,0.76366,0.05436,0,54,54,0,54,54,222,222,47962,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,33.64108697,33.64255,0.15911,0.14079,0.15865,33.47384,0.00172,0.14052,0.00228,0,54,54,0,54,54,130,130,32090,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,49.2238016,49.22594,1.96545,1.93973,1.95736,47.11695,0.13255,1.93732,0.11648,0,3061,3061,0,3061,3061,228,228,807512,34928,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,45.3693944,45.37141,1.47041,1.45017,1.46748,43.74798,0.13541,1.44765,0.18205,0,3061,3061,0,3061,3061,255,255,53666,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,44.63192083,44.6339,0.88889,0.86895,0.88621,43.6203,0.11634,0.86737,0.12459,0,3061,3061,0,3061,3061,235,235,53666,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,50.5254778,50.52768,0.50926,0.47981,0.50858,50.00807,0.00248,0.4792,0.00735,0,3061,3061,0,3061,3061,229,229,34191,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,68.5433345,68.54632,3.23743,3.20823,3.23729,65.11048,0.19061,3.20548,0.60885,0.000185288,10794,10796,0.000185288,10796,10794,281,281,814568,44421,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,54.41963955,54.42206,1.50347,1.48413,1.50335,52.77461,0.13586,1.48102,0.39161,9.26E-05,10795,10796,9.26E-05,10796,10795,241,241,57986,5136,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,52.93087199,52.93322,1.12688,1.10776,1.12677,51.66802,0.13037,1.10484,0.15292,0.000185288,10794,10796,0.000185288,10796,10794,284,284,57986,3884,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,63.47778724,63.48055,0.80832,0.78992,0.80824,62.65984,0.00194,0.78928,0.01136,0.000185288,10794,10796,0.000185288,10796,10794,340,340,34479,3531,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,48.27886384,48.28096,2.44224,2.42395,2.44212,45.70197,0.12899,2.42143,0.3681,0.001055869,21783,21806,0.001055869,21806,21783,346,346,784390,49129,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,43.75111755,43.75306,2.34907,2.33071,2.34895,41.24293,0.15196,2.32765,0.65749,0.001055869,21783,21806,0.001055869,21806,21783,343,343,59314,6570,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,43.2005277,43.20245,2.24699,2.22884,2.24689,40.79838,0.1491,2.22577,1.0452,0.001055869,21783,21806,0.001055869,21806,21783,330,330,59314,6616,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,45.90323709,45.90524,0.91183,0.88116,0.91173,44.9802,0.00255,0.88058,0.05299,0.001193756,21780,21806,0.001193756,21806,21780,237,237,33190,4117,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,46.83741395,46.83945,2.21845,2.20015,2.21833,44.48751,0.12598,2.19757,0.35118,6.75E-05,44452,44455,6.75E-05,44455,44452,360,360,794274,36934,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,35.09382515,35.09538,2.54436,2.52623,2.54425,32.40615,0.13683,2.52398,0.82958,6.75E-05,44452,44455,6.75E-05,44455,44452,383,383,53068,1629,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,34.45204791,34.45358,2.07897,2.06126,2.07884,32.23097,0.13601,2.05911,0.87563,6.75E-05,44452,44455,6.75E-05,44455,44452,377,377,53068,2850,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,37.3942875,37.39591,1.23242,1.21402,1.23234,36.15157,0.00177,1.21319,0.00585,9.00E-05,44451,44455,9.00E-05,44455,44451,436,436,33608,1674,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.26397521,0.26398,0.09928,0.07464,0.09173,0.0018,0.1518,0.07266,0.06146,0,0,0,0,0,0,1,1,758716,32780,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.184898112,0.18491,0.04808,0.02801,0.04527,0.0013,0.12597,0.02796,0.02446,0,0,0,0,0,0,1,1,50386,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.182690132,0.1827,0.04469,0.02471,0.0421,0.00141,0.12763,0.02466,0.02267,0,0,0,0,0,0,1,1,50386,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.032499526,0.0325,0.02161,0.00218,0.02122,0.0012,0.00181,0.0021,0.00178,0,0,0,0,0,0,1,1,32089,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,39.33774744,39.33946,1.52546,1.50787,1.52534,37.6848,0.1179,1.50581,0.07585,0.059479554,538,570,0.059479554,570,538,173,173,716352,230490,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,35.23176288,35.23333,1.22383,1.207,1.22369,33.88527,0.11484,1.19604,0.21879,0.059479554,538,570,0.059479554,570,538,187,187,52696,23248,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,35.40876334,35.41034,0.83829,0.82116,0.8382,34.43571,0.12856,0.81323,0.14148,0.059479554,538,570,0.059479554,570,538,179,179,52696,23072,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,38.00123325,38.00289,0.29828,0.27021,0.29816,37.69188,0.00225,0.26976,0.00412,0.059479554,538,570,0.059479554,570,538,143,143,30287,15435,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,59.46361256,59.4662,2.23174,2.21322,2.23164,57.08365,0.13989,2.21061,0.4254,0.00611465,7850,7898,0.00611465,7898,7850,256,256,852854,65832,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,84.83687704,84.84065,2.45779,2.43747,2.45768,82.22919,0.14537,2.43321,1.28321,0.007012623,7843,7898,0.007012623,7898,7843,223,223,64786,13319,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,55.39012401,55.39259,2.04113,2.02214,2.04102,53.19771,0.14592,2.01786,0.9869,0.00611465,7850,7898,0.00611465,7898,7850,270,270,64786,12076,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,70.83809843,70.84118,0.65772,0.63868,0.65766,70.17372,0.00212,0.63819,0.01156,0.007783591,7837,7898,0.007783591,7898,7837,261,261,36126,7952,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,46.6903279,46.69236,2.21587,2.1914,2.20938,44.36526,0.10061,2.18922,0.27859,0,23138,23138,0,23138,23138,394,394,631824,27261,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,46.06584925,46.0679,2.59147,2.56915,2.58878,43.36307,0.105,2.5666,1.24274,0,23138,23138,0,23138,23138,405,405,47436,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,45.60281412,45.60484,1.9566,1.93424,1.95377,43.535,0.10417,1.93174,0.83969,0,23138,23138,0,23138,23138,403,403,47436,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,51.82872242,51.83098,0.94307,0.92468,0.94299,50.87819,0.00132,0.92401,0.01181,0.000389122,23129,23138,0.000389122,23138,23129,363,363,26687,1971,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,50.07539757,50.07758,2.10041,2.0819,2.1003,47.84032,0.12631,2.07948,0.39612,0.000469208,42625,42645,0.000469208,42645,42625,300,300,784540,48209,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,48.72033688,48.7225,2.6161,2.59797,2.61596,45.96211,0.13518,2.59502,1.03022,0.000539627,42622,42645,0.000539627,42645,42622,351,351,51240,6331,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,36.4318059,36.43342,1.6867,1.66917,1.68659,34.60549,0.13331,1.66678,0.53167,0.000469208,42625,42645,0.000469208,42645,42625,357,357,51240,6446,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,47.31897382,47.32103,0.88999,0.87195,0.88991,46.41894,0.00174,0.87127,0.00825,0.000610057,42619,42645,0.000610057,42645,42619,380,380,33193,4319,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.391481817,0.3915,0.17151,0.13258,0.15942,0.00171,0.20737,0.13016,0.11021,0,0,0,0,0,0,1,1,887636,38416,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.189928517,0.18994,0.04804,0.02858,0.04539,0.00113,0.1326,0.02853,0.02503,0,0,0,0,0,0,1,1,60722,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.1840593,0.18407,0.04285,0.02333,0.03987,0.00114,0.13221,0.02328,0.02136,0,0,0,0,0,0,1,1,60722,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.046701632,0.0467,0.03215,0.00408,0.03163,0.00167,0.00242,0.00396,0.00342,0,0,0,0,0,0,1,1,37605,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,55.54535853,55.54778,1.62681,1.60862,1.62666,53.77525,0.13499,1.60633,0.08461,0.035564853,478,495,0.035564853,495,478,160,160,828456,252406,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,46.27540462,46.27746,1.45638,1.43901,1.45626,44.67873,0.13397,1.43208,0.09415,0.035564853,478,495,0.035564853,495,478,225,225,63324,25153,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,46.54932017,46.55139,0.8753,0.85783,0.87517,45.52563,0.14233,0.85132,0.12629,0.035564853,478,495,0.035564853,495,478,194,194,63324,25138,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,47.49614364,47.49821,0.51446,0.48585,0.51439,46.97039,0.00256,0.48534,0.00446,0.035564853,478,495,0.035564853,495,478,179,179,35075,16158,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,88.19207013,88.19591,3.43795,3.4073,3.43781,84.57759,0.17238,3.40438,0.59947,0.004681873,8330,8369,0.004681873,8369,8330,251,251,734944,41839,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,58.2675592,58.27015,2.02304,2.0046,2.02292,56.06933,0.15899,2.00059,0.25204,0.005647681,8322,8369,0.005647681,8369,8322,357,357,59906,7111,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,58.52218314,58.52478,1.51092,1.49169,1.5108,56.85982,0.14615,1.48797,0.37092,0.004923151,8328,8369,0.004923151,8369,8328,301,301,59906,6447,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,68.04371019,68.04667,1.44958,1.41995,1.44949,66.58744,0.00202,1.41912,0.00726,0.008434751,8299,8369,0.008434751,8369,8299,340,340,31075,5202,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,61.91253234,61.91523,3.71471,3.68647,3.71456,57.9982,0.19083,3.68356,0.68539,0.000188352,26546,26551,0.000188352,26551,26546,337,337,818872,38291,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,46.58792653,46.59,3.23334,3.21495,3.23322,43.1858,0.15695,3.2115,1.42607,0.000414469,26540,26551,0.000414469,26551,26540,356,356,63460,3791,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,46.03466959,46.03672,1.7938,1.77665,1.79369,44.07611,0.15891,1.77365,0.30586,0.000188352,26546,26551,0.000188352,26551,26546,438,438,63460,2192,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,66.0908175,66.0937,1.08808,1.05852,1.08801,64.99537,0.00255,1.05775,0.04527,0.000489864,26538,26551,0.000489864,26551,26538,288,288,34663,2654,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,57.09483961,57.09732,2.17538,2.15659,2.17525,54.77976,0.13193,2.15405,0.56121,0.000278264,50312,50326,0.000278264,50326,50312,286,286,824352,43044,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,44.18974792,44.19171,3.53615,3.51751,3.53605,40.49668,0.151,3.51489,2.01092,0.000357796,50308,50326,0.000357796,50326,50308,291,291,58562,5475,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,42.85402543,42.85593,2.63834,2.61967,2.63824,40.04639,0.16363,2.61732,1.72462,0.000278264,50312,50326,0.000278264,50326,50312,265,265,58562,4591,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,51.03729073,51.03951,1.12281,1.10411,1.12274,49.90726,0.00168,1.10344,0.01392,0.000357796,50308,50326,0.000357796,50326,50308,416,416,34895,3168,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.335592471,0.3356,0.15142,0.11431,0.14163,0.00158,0.17244,0.11231,0.09552,0,0,0,0,0,0,1,1,728964,31497,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.216343321,0.21635,0.05727,0.03724,0.0543,0.00111,0.14302,0.03719,0.03267,0,0,0,0,0,0,1,1,54024,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.19735549,0.19736,0.05021,0.03009,0.04676,0.00115,0.13748,0.03004,0.02692,0,0,0,0,0,0,1,1,54024,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.04468042,0.04468,0.03128,0.00336,0.0307,0.00158,0.00196,0.00324,0.00279,0,0,0,0,0,0,1,1,30833,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.337802939,0.33781,0.14894,0.11115,0.13849,0.0021,0.17602,0.1091,0.09279,0,0,0,0,0,0,1,1,760768,32872,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.213368844,0.21338,0.06035,0.04002,0.05694,0.00138,0.14174,0.03996,0.03524,0,0,0,0,0,0,1,1,62788,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.19882229,0.19883,0.05375,0.0333,0.05005,0.00153,0.13462,0.03323,0.0303,0,0,0,0,0,0,1,1,62788,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.0311426,0.03114,0.02026,0.00213,0.01981,0.00133,0.00156,0.00203,0.00175,0,0,0,0,0,0,1,1,32179,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,74.84571018,74.84897,2.1974,2.17823,2.19727,72.5085,0.13158,2.17565,0.25699,0.001990248,10049,10069,0.001990248,10069,10049,312,312,809238,39689,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,68.43150611,68.43455,1.99608,1.97806,1.99597,66.28161,0.14705,1.97421,0.25819,0.002389248,10045,10069,0.002389248,10069,10045,351,351,65988,4648,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,99.77430169,99.77874,1.61077,1.59199,1.61065,98.00753,0.15133,1.58862,0.36146,0.002189708,10047,10069,0.002189708,10069,10047,325,325,65988,4082,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,76.00847584,76.01179,0.86444,0.84512,0.86432,75.13762,0.00175,0.84453,0.00757,0.002888446,10040,10069,0.002888446,10069,10040,322,322,34250,2912,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,69.24882801,69.25184,1.88511,1.86633,1.88499,67.2445,0.11159,1.86424,0.50299,0.003559028,11520,11561,0.003559028,11561,11520,256,256,679042,50721,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,63.38995444,63.39277,2.38628,2.36706,2.38618,60.86863,0.12965,2.3641,1.30001,0.003474635,11512,11552,0.003474635,11552,11512,254,254,53134,7896,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,58.65894914,58.66156,1.9431,1.92382,1.94299,56.58456,0.126,1.92103,1.1854,0.002864832,11519,11552,0.002864832,11552,11519,232,232,53134,7730,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,73.29665218,73.29985,0.71476,0.696,0.71469,72.57292,0.00158,0.69551,0.01621,0.003474635,11512,11552,0.003474635,11552,11512,262,262,28684,4675,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,64.05298577,64.05577,1.48234,1.46313,1.48222,62.44568,0.11714,1.46095,0.49627,0.001009761,23768,23792,0.001009761,23792,23768,201,201,741450,44264,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,44.78877726,44.79077,1.8851,1.86694,1.88498,42.75525,0.13797,1.86411,0.27069,0.001220231,23766,23795,0.001220231,23795,23766,343,343,55798,6740,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,73.09294195,73.09619,1.45676,1.43882,1.45665,71.49152,0.13983,1.43627,0.42461,0.001009761,23768,23792,0.001009761,23792,23768,315,315,55798,6135,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,64.79343592,64.79626,0.71751,0.6988,0.71744,64.06908,0.00186,0.69829,0.0177,0.001178253,23764,23792,0.001178253,23792,23764,281,281,31352,3654,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,164.0758167,164.083,66.22176,66.20259,66.22163,93.91712,3.90222,66.16837,2.5244,0.007543754,3314,3339,0.007543754,3339,3314,507,507,13112851,4129583,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,93.88249452,93.88667,20.19239,20.17384,20.19226,72.45384,1.20609,20.06053,2.98626,0.007543754,3314,3339,0.007543754,3339,3314,559,559,328070,191975,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,87.76174019,87.76564,15.61127,15.59265,15.61114,70.91598,1.20486,15.48314,2.38108,0.007543754,3314,3339,0.007543754,3339,3314,596,596,328070,191895,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,81.682859,81.68643,1.70059,1.68178,1.70049,79.94275,0.01013,1.6807,0.04643,0.007543754,3314,3339,0.007543754,3339,3314,480,480,264800,193652,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,211.0539516,211.06319,91.91434,91.89527,91.91422,115.58584,3.52206,91.86031,3.68874,0.000685289,30644,30665,0.000685289,30665,30644,855,855,12714869,2368260,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,133.2811565,133.28708,26.43243,26.41354,26.43232,105.50455,1.31498,26.32482,3.89594,0.000685289,30644,30665,0.000685289,30665,30644,722,722,365770,133213,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,126.8491684,126.85481,19.41885,19.40031,19.41872,106.11871,1.28331,19.3144,3.51782,0.000685289,30644,30665,0.000685289,30665,30644,724,724,365770,129428,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,134.6550724,134.66097,4.00205,3.98266,4.00195,130.60949,0.0095,3.98111,0.06426,0.000685289,30644,30665,0.000685289,30665,30644,763,763,256762,120126,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,258.4812114,258.49253,91.23398,91.21488,91.23381,163.79991,3.4251,91.17997,4.1822,3.20E-05,93891,93894,3.20E-05,93894,93891,1200,1200,12302534,829516,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,178.9267417,178.9347,31.4656,31.42112,31.43941,146.29159,1.14442,31.38496,4.81079,0,93894,93894,0,93894,93894,1050,1050,332022,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,174.1550979,174.16284,25.37717,25.33276,25.35239,147.53571,1.21589,25.29576,4.81076,0,93894,93894,0,93894,93894,1096,1096,332022,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,175.9959364,176.00364,21.73515,21.70548,21.73501,154.21503,0.01317,21.70078,0.1659,4.26E-05,93890,93894,4.26E-05,93894,93890,1417,1417,248432,48061,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,382.1156439,382.13238,101.06482,101.04454,101.06468,277.34988,3.68176,101.00785,4.8056,0.000186548,209061,209100,0.000186548,209100,209061,1460,1460,12986625,322648,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,214.7789874,214.78854,40.83681,40.81767,40.83669,172.71032,1.20668,40.7654,4.92648,0.000215254,209055,209100,0.000215254,209100,209055,1396,1396,350432,29269,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,211.1566975,211.16609,36.88242,36.86345,36.88229,173.0569,1.19217,36.79405,5.89043,0.000205686,209057,209100,0.000205686,209100,209057,1450,1450,350432,28387,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,200.9041467,200.91294,24.8502,24.82994,24.85009,176.01747,0.00986,24.82717,0.09253,0.000220039,209054,209100,0.000220039,209100,209054,1491,1491,262251,24002,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,389.530466,389.54753,183.99345,183.96274,183.99326,200.4368,5.07996,183.86649,6.23778,4.81E-05,457814,457836,4.81E-05,457836,457814,1873,1873,14097404,332173,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,238.9977588,239.00839,53.48529,53.46494,53.48511,184.23446,1.25805,53.41199,7.72995,5.02E-05,457813,457836,5.02E-05,457836,457813,1734,1734,297938,25340,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,176.2160653,176.2239,39.44405,39.42557,39.44393,135.58557,1.16465,39.38735,5.41751,5.02E-05,457814,457837,5.02E-05,457837,457814,1686,1686,297938,25125,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,282.0049309,282.01728,35.18862,35.16871,35.18852,246.78192,0.01123,35.16472,0.11477,5.46E-05,457811,457836,5.46E-05,457836,457811,1761,1761,284692,19226,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,128.0443396,128.04994,57.27231,57.25345,57.27218,66.80136,3.93875,57.21659,2.00528,0.210526313,76,92,0.210526313,92,76,360,360,13942372,6033340,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,80.60725879,80.61084,26.01235,25.96388,25.98211,53.15301,1.40657,25.9447,4.07742,0,92,92,0,92,92,637,637,408390,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,67.79921533,67.80223,13.36947,13.3218,13.34023,52.92299,1.47076,13.30643,1.42329,0,92,92,0,92,92,480,480,408390,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,55.90860412,55.91105,1.1067,1.08805,1.1066,54.74983,0.01073,1.08714,0.01635,0.352941171,68,92,0.352941171,92,68,344,344,281558,223809,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,234.7033027,234.71358,78.79482,78.77493,78.79469,152.02783,3.85578,78.73921,3.38071,0.000314342,12725,12729,0.000314342,12729,12725,699,699,13069192,3063982,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,133.3503028,133.35623,30.33562,30.31704,30.33552,101.55831,1.4257,30.20289,4.33223,0.000314342,12725,12729,0.000314342,12729,12725,776,776,408630,162824,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,121.8523403,121.85776,19.85246,19.83425,19.85235,100.54337,1.42601,19.71409,3.01907,0.000314342,12725,12729,0.000314342,12729,12725,686,686,408630,167693,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,106.0593361,106.06398,3.14153,3.12245,3.14141,102.87073,0.00981,3.12081,0.05206,0.000314342,12725,12729,0.000314342,12729,12725,646,646,263918,124059,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,329.1531624,329.16758,140.2503,140.23124,140.25015,185.50537,3.37184,139.97048,4.55113,0.001696863,56575,56671,0.001696863,56671,56575,1070,1070,12511327,1146584,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,200.0485235,200.05742,37.11612,37.09633,37.116,161.48581,1.41923,37.00365,5.49543,0.001997949,56558,56671,0.001997949,56671,56558,983,983,411536,93846,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,186.2430125,186.25129,27.28224,27.26318,27.28213,157.59563,1.336,27.17671,5.29455,0.001714569,56574,56671,0.001714569,56671,56574,1047,1047,411536,88247,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,188.4858367,188.49409,11.43449,11.40424,11.43438,177.0105,0.01335,11.40097,0.09784,0.002051101,56555,56671,0.002051101,56671,56555,990,990,252648,66392,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,445.3657242,445.38524,164.31046,164.27758,164.31028,275.85211,5.18577,164.23653,10.07624,0.000811705,237771,237964,0.000811705,237964,237771,1288,1288,14572902,486307,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,244.5942822,244.60516,56.73247,56.71312,56.73234,186.10859,1.72852,56.63484,9.94682,0.001017914,237741,237983,0.001017914,237983,237741,1408,1408,457718,72095,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,243.6806382,243.69147,45.44011,45.41965,45.43999,196.52135,1.69407,45.35369,10.54172,0.000815915,237770,237964,0.000815915,237964,237770,1439,1439,457718,64004,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,286.350488,286.36303,26.11218,26.09119,26.11205,260.19701,0.0108,26.08704,0.12385,0.000963257,237735,237964,0.000963257,237964,237735,1437,1437,294297,50470,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,323.5854051,323.59958,146.1453,146.11712,146.14506,172.36031,5.05316,146.04908,6.33291,6.62E-05,422804,422832,6.62E-05,422832,422804,1436,1436,13408562,326698,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,183.5428933,183.55106,41.7018,41.68297,41.7017,140.56749,1.24891,41.63889,6.60944,7.81E-05,422799,422832,7.81E-05,422832,422799,1332,1332,339138,31802,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,209.8970805,209.90642,24.3846,24.36372,24.38449,184.19894,1.29128,24.33007,3.71486,6.39E-05,422804,422831,6.39E-05,422831,422804,1073,1073,339138,28678,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,220.698512,220.70818,31.23083,31.21095,31.23073,189.4266,0.01321,31.20652,0.11091,8.04E-05,422798,422832,8.04E-05,422832,422798,1696,1696,270776,23037,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,6.384395272,6.38467,2.68625,2.59882,2.61743,0.00292,3.66257,2.56658,2.40788,0,0,0,0,0,0,1,1,13112751,267500,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,1.671297617,1.67137,0.27256,0.23012,0.24842,0.0029,1.36438,0.23004,0.20449,0,0,0,0,0,0,1,1,397520,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,1.645756923,1.64583,0.24543,0.20255,0.22115,0.0029,1.36622,0.20247,0.18746,0,0,0,0,0,0,1,1,397520,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,0.083854947,0.08386,0.03998,0.02071,0.03896,0.00292,0.01003,0.02039,0.01829,0,0,0,0,0,0,1,1,264799,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,250.6756583,250.68664,95.65695,95.63723,95.65674,151.49082,3.50094,95.564,4.41509,0.012843668,4983,5047,0.012843668,5047,4983,578,578,12632602,4276004,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,149.6168711,149.62352,42.80322,42.78407,42.8031,105.36599,1.4168,42.60341,9.06809,0.013453815,4980,5047,0.013453815,5047,4980,764,764,443922,203145,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,133.7685254,133.77447,16.55125,16.53215,16.55113,115.7098,1.47412,16.40279,2.85155,0.012843668,4983,5047,0.012843668,5047,4983,596,596,443922,207040,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,126.2890994,126.29463,3.21895,3.20055,3.21882,123.02146,0.01017,3.19915,0.04486,0.015288674,4971,5047,0.015288674,5047,4971,633,633,255098,134009,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,393.7863877,393.80364,82.02574,82.00313,82.02559,308.2535,3.48738,81.97017,5.12471,0.003302292,45423,45573,0.003302292,45573,45423,1019,1019,12035629,514466,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,266.1578969,266.16973,36.72283,36.70332,36.72271,228.07712,1.33362,36.61838,4.60361,0.004120213,45386,45573,0.004120213,45573,45386,1053,1053,425856,77091,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,266.9327878,266.94466,30.60233,30.58158,30.60222,234.9097,1.39695,30.49972,5.24646,0.003567418,45411,45573,0.003567418,45573,45411,1162,1162,425856,71105,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,339.3829428,339.39781,13.75244,13.73162,13.75236,325.59787,0.01005,13.72942,0.11184,0.004474322,45370,45573,0.004474322,45573,45370,1022,1022,243041,51127,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,334.5449608,334.55962,81.88142,81.85876,81.88124,249.52027,3.12205,81.60756,4.47352,0.000846479,126406,126513,0.000846479,126513,126406,1161,1161,11346987,371247,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,284.222575,284.23521,48.53472,48.50782,48.53456,234.41024,1.25341,48.42566,8.07363,0.000981075,126392,126516,0.000981075,126516,126392,1167,1167,382082,56438,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,246.099754,246.1107,34.80569,34.78308,34.80558,209.91212,1.35629,34.71111,6.72029,0.000854397,126405,126513,0.000854397,126513,126405,1236,1236,382082,52375,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,252.8092527,252.82033,18.92004,18.89968,18.91978,233.84909,0.00879,18.89393,0.08385,0.001313561,126374,126540,0.001313561,126540,126374,1194,1194,229127,43310,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,311.1411147,311.15475,107.75271,107.73076,107.75254,199.69596,3.66443,107.69071,4.99044,1.53E-05,327300,327305,1.53E-05,327305,327300,1555,1555,13030284,276037,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,221.8556794,221.86554,58.6256,58.60481,58.62547,161.81558,1.39098,58.5456,9.60518,2.44E-05,327297,327305,2.44E-05,327305,327297,1636,1636,373954,11981,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,206.5738852,206.58307,52.15598,52.13614,52.15585,152.98469,1.40805,52.06639,9.31531,1.53E-05,327300,327305,1.53E-05,327305,327300,2025,2025,373954,6658,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,300.5495213,300.56269,31.8881,31.86594,31.88799,268.62213,0.01267,31.86238,0.11411,2.75E-05,327296,327305,2.75E-05,327305,327296,1658,1658,263133,9910,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,6.257240649,6.25751,2.63014,2.54438,2.56539,0.0047,3.58856,2.51232,2.35974,0,0,0,0,0,0,1,1,12326689,251460,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,1.651658569,1.65173,0.28842,0.24535,0.26326,0.00291,1.3308,0.24524,0.21828,0,0,0,0,0,0,1,1,411188,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,1.626772251,1.62684,0.2606,0.21783,0.23576,0.00288,1.33331,0.21772,0.20153,0,0,0,0,0,0,1,1,411188,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,0.120126233,0.12013,0.06405,0.03305,0.06243,0.00457,0.01424,0.0327,0.02907,0,0,0,0,0,0,1,1,248921,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,299.7123583,299.72549,141.9922,141.97272,141.99204,154.37451,3.31168,141.70338,3.3618,0.146464646,792,908,0.146464646,908,792,1076,1076,11851491,2246858,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,210.2543603,210.26371,53.90077,53.88195,53.90064,154.8036,1.52227,53.71822,6.53947,0.158163265,784,908,0.158163265,908,784,1124,1124,438794,168217,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,183.4451428,183.4533,34.2658,34.24742,34.26565,147.78018,1.36798,34.09152,2.41719,0.147914033,791,908,0.147914033,908,791,1135,1135,438794,168268,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,164.193537,164.20073,9.41923,9.39997,9.41913,154.7328,0.00935,9.39767,0.02373,0.159642401,783,908,0.159642401,908,783,879,879,239319,105950,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,386.4616316,386.47857,114.35176,114.33247,114.35163,268.52827,3.55352,114.29697,4.5293,0.013229486,36207,36686,0.013229486,36686,36207,1266,1266,12865450,936121,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,446.0786164,446.09846,49.56598,49.54162,49.56587,395.06252,1.43144,49.45211,8.19162,0.011251175,36174,36581,0.011251175,36581,36174,1184,1184,492908,116601,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,251.5037062,251.51489,37.45864,37.43837,37.45853,212.49042,1.52909,37.34014,7.12222,0.013257471,36206,36686,0.013257471,36686,36206,1242,1242,492908,130122,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,241.2343468,241.24492,20.05246,20.03178,20.05234,221.14472,0.0103,20.02872,0.15533,0.014462296,36163,36686,0.014462296,36686,36163,1207,1207,259802,74481,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,415.5208503,415.53906,84.95243,84.93202,84.95221,327.41118,3.12989,84.85556,4.26774,0.002777649,129606,129966,0.002777649,129966,129606,1171,1171,12103743,561423,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,320.6092005,320.62346,43.76768,43.74399,43.76756,275.35953,1.46049,43.66838,7.47527,0.002886805,129555,129929,0.002886805,129929,129555,1172,1172,422302,88390,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,386.6932305,386.71043,35.1116,35.08521,35.11147,350.1781,1.38297,35.00932,7.91241,0.002631416,129588,129929,0.002631416,129929,129588,1158,1158,422302,84019,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,414.4845984,414.50277,17.85571,17.83277,17.85558,396.60154,0.00898,17.83038,0.0691,0.002902287,129553,129929,0.002902287,129929,129553,1073,1073,244415,57475,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,328.5868009,328.6012,128.74912,128.72857,128.74896,195.51015,4.30608,128.69511,7.71416,0.000212481,254140,254194,0.000212481,254194,254140,1390,1390,12249173,326109,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,217.1216174,217.13127,41.85107,41.83042,41.85095,173.92334,1.3228,41.78264,5.42981,0.000299074,254118,254194,0.000299074,254194,254118,1298,1298,367624,42338,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,229.2080063,229.2182,35.15994,35.14036,35.15982,192.75677,1.26603,35.09308,5.28915,0.00023609,254140,254200,0.00023609,254200,254140,1420,1420,367624,37887,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,220.7047619,220.71443,26.32507,26.30508,26.32496,194.34571,0.00879,26.30163,0.09401,0.000369924,254106,254200,0.000369924,254200,254106,1457,1457,247354,32373,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,7.859287381,7.85963,3.20091,2.99516,3.02618,0.0044,4.61805,2.93751,2.68149,0,0,0,0,0,0,1,1,12021376,245226,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,2.377572514,2.37767,0.76619,0.7216,0.74111,0.00283,1.57991,0.7215,0.66213,0,0,0,0,0,0,1,1,423494,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,1.648621973,1.64869,0.25771,0.21307,0.23176,0.00275,1.35949,0.213,0.1975,0,0,0,0,0,0,1,1,423494,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,0.081149518,0.08115,0.03974,0.01985,0.03848,0.00282,0.00916,0.01956,0.01738,0,0,0,0,0,0,1,1,242750,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,9.107859358,9.10826,4.02983,3.83217,3.86108,0.00453,5.03146,3.50468,3.217,0,0,0,0,0,0,1,1,12656757,258194,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,1.850951597,1.85103,0.32669,0.27892,0.29644,0.00278,1.48724,0.27884,0.2476,0,0,0,0,0,0,1,1,490550,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,1.861463487,1.86154,0.29636,0.2485,0.26629,0.00277,1.52888,0.24841,0.23051,0,0,0,0,0,0,1,1,490550,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,0.123096302,0.1231,0.06427,0.03533,0.06255,0.0043,0.0135,0.03495,0.03124,0,0,0,0,0,0,1,1,255587,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,500.2280271,500.24996,81.84029,81.81567,81.84015,414.95713,3.40612,81.78131,4.8235,0.002761806,84003,84235,0.002761806,84235,84003,1116,1116,13219573,522751,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,297.3180052,297.33123,60.51858,60.49342,60.51847,235.25642,1.51953,60.41032,11.75765,0.003143381,83986,84250,0.003143381,84250,83986,1317,1317,524504,93972,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,374.5939559,374.61062,43.38513,43.35579,43.38501,329.63542,1.55193,43.2737,9.51379,0.002845136,84003,84242,0.002845136,84242,84003,1295,1295,524504,87479,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,558.6585149,558.68301,18.26996,18.24726,18.26982,540.3584,0.00961,18.24526,0.08211,0.003478551,83943,84235,0.003478551,84235,83943,1110,1110,266956,53953,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,331.1214922,331.13601,90.52829,90.50627,90.52815,237.27471,3.29471,90.47281,4.39165,0.000528561,191085,191186,0.000528561,191186,191085,1221,1221,12375399,366387,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,339.8714805,339.8866,54.17196,54.14608,54.17176,284.06345,1.61386,54.07884,9.07923,0.000690835,191073,191205,0.000690835,191205,191073,1304,1304,456936,57755,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,308.5116018,308.52532,42.69694,42.67591,42.69682,264.30917,1.48293,42.6021,8.20103,0.000706492,191085,191220,0.000706492,191220,191085,1377,1377,456936,58788,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,239.5700563,239.58056,19.71828,19.69791,19.71819,219.80914,0.00906,19.69532,0.08351,0.00075888,191071,191216,0.00075888,191216,191071,1265,1265,249903,35066,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,390.9313205,390.94846,118.08039,118.05935,118.08021,269.52103,3.31008,117.95484,9.09352,0.000264513,241954,242018,0.000264513,242018,241954,1446,1446,12719820,331266,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,295.7167312,295.72988,48.82316,48.8016,48.82303,245.45713,1.41379,48.74876,6.58483,0.000293451,241948,242019,0.000293451,242019,241948,1438,1438,418768,39917,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,295.9744492,295.98761,51.81668,51.79674,51.8165,242.70161,1.43115,51.72668,12.14918,0.000268646,241954,242019,0.000268646,242019,241954,1507,1507,418768,38116,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,250.6509225,250.66191,21.1098,21.09119,21.10971,229.49898,0.01163,21.08848,0.08673,0.000343066,241936,242019,0.000343066,242019,241936,1463,1463,256861,27138,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,140.2131855,140.21929,26.60963,26.59024,26.60951,111.92574,1.64623,26.57258,1.14586,0.005527638,1990,2001,0.005527638,2001,1990,367,367,6546551,2851077,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,121.9799208,121.98534,10.88941,10.87044,10.88929,110.36828,0.67951,10.78866,1.50703,0.005527638,1990,2001,0.005527638,2001,1990,475,475,192376,111485,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,114.9873202,114.99243,7.81016,7.79097,7.81003,106.44683,0.70245,7.71609,0.89097,0.005527638,1990,2001,0.005527638,2001,1990,477,477,192376,112743,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,120.1403042,120.14554,0.99474,0.9749,0.99466,119.10865,0.00511,0.97425,0.01463,0.005527638,1990,2001,0.005527638,2001,1990,298,298,134800,94751,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,209.2240493,209.23317,37.94778,37.89359,37.91226,169.69944,1.55367,37.87588,1.72618,0,16893,16893,0,16893,16893,647,647,6350609,132121,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,172.7692907,172.77697,14.05462,14.0168,14.0359,157.97367,0.69827,13.99823,2.18369,0,16893,16893,0,16893,16893,615,615,202332,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,173.6251555,173.63287,10.1821,10.14804,10.16757,162.68248,0.73725,10.1303,1.51573,0,16893,16893,0,16893,16893,604,604,202332,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,212.7422038,212.75148,3.01097,2.99055,3.01006,209.70395,0.00498,2.9892,0.0337,0,16893,16893,0,16893,16893,650,650,130762,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,355.1383781,355.15388,31.35674,31.33206,31.35661,322.25754,1.50229,31.31479,1.72696,0.000856608,50198,50241,0.000856608,50241,50198,654,654,6155467,586422,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,237.9856289,237.99621,15.90565,15.88547,15.90554,221.31628,0.71113,15.83475,1.99623,0.000916426,50195,50241,0.000916426,50241,50195,759,759,198726,47140,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,233.073054,233.08342,12.69031,12.67065,12.69019,219.69853,0.66336,12.62003,2.26608,0.000876564,50196,50240,0.000876564,50240,50196,812,812,198726,46588,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,343.9106781,343.92569,6.04718,6.02135,6.04708,337.83626,0.00487,6.0201,0.03061,0.000916444,50194,50240,0.000916444,50240,50194,671,671,126732,34552,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,404.4427849,404.46044,24.63931,24.57627,24.63919,377.56874,2.22033,24.55819,6.10253,0.000989919,110110,110219,0.000989919,110219,110110,643,643,6480937,295184,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,370.3701968,370.38667,19.31326,19.29146,19.31315,350.23553,0.80567,19.24527,2.08408,0.001053559,110103,110219,0.001053559,110219,110103,901,901,208872,40552,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,321.4076464,321.42194,12.12678,12.10432,12.12666,308.55312,0.70993,12.0612,1.68776,0.001062632,110104,110221,0.001062632,110221,110104,754,754,208872,40746,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,347.5349115,347.55008,14.88802,14.84923,14.88791,332.61597,0.00734,14.84682,0.05762,0.001235218,110102,110238,0.001235218,110238,110102,847,847,133451,28204,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,229.859129,229.86916,32.27231,32.24979,32.27215,195.85754,1.70821,32.23008,2.05007,1.68E-05,237389,237393,1.68E-05,237393,237389,965,965,7015902,162486,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,193.5715364,193.58014,22.26979,22.25063,22.26967,170.50358,0.77552,22.23559,2.8212,2.11E-05,237388,237393,2.11E-05,237393,237388,1130,1130,216244,10366,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,219.2039968,219.21374,15.27398,15.24824,15.27385,203.13411,0.77903,15.23032,2.89559,1.68E-05,237389,237393,1.68E-05,237393,237389,888,888,216244,10632,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,322.3117226,322.32579,15.50285,15.48101,15.50273,306.78634,0.00617,15.47889,0.04484,2.11E-05,237388,237393,2.11E-05,237393,237388,1151,1151,144492,5877,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,121.383984,121.38927,22.76852,22.71141,22.73037,96.86166,1.72428,22.69289,1.26352,0,141,141,0,141,141,270,270,6941686,144444,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,99.19960679,99.20401,9.04893,9.01304,9.03179,89.35495,0.76494,9.00065,1.10546,0,141,141,0,141,141,401,401,223354,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,98.86351794,98.86791,7.87757,7.84329,7.86279,90.14456,0.80992,7.82759,0.68331,0,141,141,0,141,141,463,463,223354,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,91.27252409,91.2765,0.64786,0.62852,0.64706,90.58832,0.00574,0.62792,0.01253,0,141,141,0,141,141,269,269,142958,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,184.5162945,184.52434,29.54971,29.52966,29.54958,153.17701,1.76331,29.51114,1.45855,0.007062147,7080,7130,0.007062147,7130,7080,459,459,6523096,2021849,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,152.9772551,152.98406,12.51871,12.49954,12.51859,139.7026,0.72841,12.40586,1.77862,0.007062147,7080,7130,0.007062147,7130,7080,551,551,219304,95383,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,151.7822441,151.78899,10.33226,10.31257,10.33213,140.63609,0.78617,10.21832,1.52032,0.007062147,7080,7130,0.007062147,7130,7080,603,603,219304,95376,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,138.3384185,138.34445,1.95542,1.93543,1.95534,136.35018,0.00518,1.93458,0.02226,0.007062147,7080,7130,0.007062147,7130,7080,431,431,134318,67572,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,276.9820275,276.99412,33.63968,33.615,33.63954,241.83571,1.47525,33.57828,1.8415,0.000584928,30773,30791,0.000584928,30791,30773,642,642,6258189,514857,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,269.5418243,269.55381,22.63648,22.61531,22.6363,246.12486,0.74288,22.54358,3.81456,0.000584928,30773,30791,0.000584928,30791,30773,778,778,223610,36981,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,266.24942,266.26126,13.53491,13.51443,13.53481,251.93827,0.75318,13.45695,1.95541,0.000584928,30773,30791,0.000584928,30791,30773,781,781,223610,37375,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,334.9140518,334.92867,9.28615,9.25783,9.28605,325.59548,0.00485,9.25596,0.04378,0.000584928,30773,30791,0.000584928,30791,30773,671,671,128848,24792,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,301.6283094,301.64147,43.20436,43.18362,43.20424,256.69783,1.70381,43.16306,2.36226,0.000436058,126130,126185,0.000436058,126185,126130,974,974,7243901,252949,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,333.2387417,333.25356,22.64177,22.61784,22.64165,309.63272,0.94415,22.57866,3.47841,0.000681847,126128,126214,0.000681847,126214,126128,858,858,258358,37859,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,252.0011606,252.01236,20.2995,20.27843,20.29937,230.73333,0.94524,20.2325,3.69076,0.000499485,126130,126193,0.000499485,126193,126130,957,957,258358,31811,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,331.9196438,331.93414,7.40692,7.36098,7.4068,324.48753,0.00565,7.35975,0.11619,0.000491584,126123,126185,0.000491584,126185,126123,606,606,149197,18426,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,283.2849882,283.29735,34.46739,34.44583,34.46727,247.11228,1.68224,34.42662,2.01198,4.56E-05,219526,219536,4.56E-05,219536,219526,914,914,6685681,179799,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,205.4442698,205.45341,18.77031,18.7479,18.77021,185.83627,0.80339,18.73086,2.35119,4.56E-05,219526,219536,4.56E-05,219536,219526,917,917,213482,15929,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,332.9481371,332.96294,16.32941,16.30832,16.3293,315.81212,0.79226,16.29168,2.24513,4.56E-05,219526,219536,4.56E-05,219536,219526,956,956,213482,14366,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,206.2698109,206.27881,12.50914,12.48612,12.50903,193.72893,0.00536,12.4844,0.05346,5.01E-05,219525,219536,5.01E-05,219536,219525,1015,1015,137676,8950,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,2.893515833,2.89364,1.26692,1.2128,1.23112,0.0038,1.59102,1.19618,1.11486,0,0,0,0,0,0,1,1,6546451,136200,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,1.175497878,1.17555,0.24398,0.21199,0.23117,0.00382,0.879,0.21188,0.18862,0,0,0,0,0,0,1,1,211884,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,0.937964857,0.938,0.15735,0.1227,0.1412,0.00397,0.74328,0.12262,0.11421,0,0,0,0,0,0,1,1,211884,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,0.088593252,0.0886,0.04716,0.01668,0.04647,0.00439,0.00498,0.01646,0.01456,0,0,0,0,0,0,1,1,134799,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,282.0141967,282.02651,51.49166,51.45952,51.49154,228.35838,2.14163,51.42968,2.27027,0.018205892,3021,3076,0.018205892,3076,3021,448,448,6313801,2187161,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,162.2914346,162.29865,13.19659,13.17805,13.19647,148.32188,0.74501,13.07494,1.32663,0.018205892,3021,3076,0.018205892,3076,3021,581,581,228968,106493,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,165.2543099,165.26166,8.4911,8.47194,8.49097,155.95207,0.78202,8.38316,1.30109,0.018205892,3021,3076,0.018205892,3076,3021,516,516,228968,103123,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,181.8627735,181.87071,2.55629,2.53663,2.55621,179.26658,0.00538,2.53564,0.01853,0.018205892,3021,3076,0.018205892,3076,3021,472,472,129998,65645,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,576.9598728,576.98509,20.61151,20.5721,20.6114,554.9136,1.41932,20.5556,3.66289,0.002822012,24805,24875,0.002822012,24875,24805,545,545,6024939,246749,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,296.1743511,296.18752,17.74098,17.71907,17.74087,277.67984,0.73266,17.6694,2.29693,0.003105214,24797,24874,0.003105214,24874,24797,808,808,224114,36634,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,398.976535,398.99428,12.85257,12.82989,12.85247,385.39149,0.71614,12.78101,1.88837,0.002781697,24805,24874,0.002781697,24874,24805,775,775,224114,34092,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,430.2958694,430.31467,11.65296,11.60378,11.65284,418.62111,0.0068,11.60211,0.05677,0.003186126,24795,24874,0.003186126,24874,24795,667,667,124041,21746,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,372.2797012,372.29596,20.60307,20.56042,20.60294,350.22396,1.43589,20.54398,3.72925,0.000382651,67947,67973,0.000382651,67973,67947,551,551,5699969,174300,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,387.8290551,387.8463,16.82752,16.79635,16.82739,370.26711,0.69856,16.75408,3.26972,0.000927275,67941,68004,0.000927275,68004,67941,681,681,209252,32058,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,519.8279953,519.85111,14.60313,14.57737,14.60302,504.53891,0.67286,14.53641,2.32651,0.000662281,67947,67992,0.000662281,67992,67947,816,816,209252,26542,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,631.658903,631.68652,8.97905,8.94261,8.97895,622.66256,0.00458,8.94045,0.06319,0.000824293,67937,67993,0.000824293,67993,67937,709,709,117327,17423,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,314.5221984,314.53593,30.1753,30.14951,30.17517,282.72894,1.60072,30.13072,2.71899,0.000117182,170674,170694,0.000117182,170694,170674,828,828,6504392,190591,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,410.723594,410.74186,21.86703,21.84268,21.86691,388.02906,0.81181,21.81851,2.90988,0.000134762,170671,170694,0.000134762,170694,170671,935,935,220424,21496,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,238.731643,238.74226,16.48958,16.46446,16.48946,221.4379,0.78378,16.44359,2.27075,0.000117182,170674,170694,0.000117182,170694,170674,943,943,220424,20354,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,236.4029726,236.41329,16.24803,16.22035,16.24793,220.12332,0.00504,16.21759,0.04371,0.000134762,170671,170694,0.000134762,170694,170671,967,967,133933,12596,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,3.354556441,3.3547,1.72125,1.64563,1.67416,0.00355,1.59801,1.62969,1.50494,0,0,0,0,0,0,1,1,6164469,128240,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,0.925955396,0.92599,0.16072,0.12921,0.14787,0.0035,0.72009,0.12911,0.11509,0,0,0,0,0,0,1,1,215486,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,1.067959886,1.068,0.31553,0.27236,0.29178,0.00359,0.71795,0.27222,0.24975,0,0,0,0,0,0,1,1,215486,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,0.096349839,0.09635,0.0465,0.0166,0.04561,0.00552,0.00664,0.01637,0.01458,0,0,0,0,0,0,1,1,126921,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,358.1339438,358.14959,43.55546,43.53398,43.55529,313.21323,1.33643,43.51688,1.23182,0.086206896,754,819,0.086206896,819,754,671,671,5936770,1121697,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,262.4431632,262.45483,18.77127,18.75218,18.77116,242.93755,0.70928,18.6616,0.92509,0.086206896,754,819,0.086206896,819,754,806,806,225432,78905,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,255.1807564,255.1921,14.41749,14.39879,14.41738,240.0262,0.71035,14.3046,0.90509,0.086206896,754,819,0.086206896,819,754,864,864,225432,83636,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,307.6843789,307.69782,7.21042,7.19152,7.21031,300.43973,0.00448,7.18837,0.02822,0.086206896,754,819,0.086206896,819,754,716,716,122219,48023,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,771.4796424,771.5134,30.36588,30.32289,30.36576,739.02188,2.08851,30.30366,1.95962,0.003772161,21208,21288,0.003772161,21288,21208,693,693,6425425,243134,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,349.1456915,349.16122,21.56437,21.53139,21.56425,326.72918,0.80082,21.47567,2.91803,0.005334718,21182,21295,0.005334718,21295,21182,834,834,255520,40772,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,574.9870308,575.0126,17.75652,17.72185,17.7564,556.39684,0.82361,17.66511,2.92088,0.004103386,21202,21289,0.004103386,21289,21202,805,805,255520,33821,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,422.5445714,422.56304,10.25478,10.22472,10.25469,412.26677,0.00509,10.22316,0.02885,0.005146364,21180,21289,0.005146364,21289,21180,790,790,132302,21076,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,414.7641957,414.78233,34.18847,34.16254,34.18836,379.07602,1.47694,34.14465,1.83085,0.000425038,70582,70612,0.000425038,70612,70582,782,782,6062747,179935,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,296.0823177,296.09548,21.31557,21.2885,21.31544,273.88775,0.85125,21.25296,2.87219,0.000453399,70578,70610,0.000453399,70610,70578,876,876,232186,19473,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,367.4779317,367.49427,16.14424,16.10848,16.14413,350.47758,0.83751,16.07308,4.44123,0.000467541,70582,70615,0.000467541,70615,70582,735,735,232186,19842,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,331.2680586,331.28254,10.89783,10.85435,10.89773,320.33794,0.00641,10.85282,0.0328,0.000623459,70574,70618,0.000623459,70618,70574,851,851,124815,13491,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,527.2616111,527.28467,25.13339,25.09418,25.13326,500.56217,1.5507,25.07617,3.78729,0.000112299,133572,133587,0.000112299,133587,133572,673,673,6127361,166067,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,256.0886915,256.10008,19.17252,19.14752,19.1724,236.12176,0.75628,19.12445,3.12921,0.000217126,133563,133592,0.000217126,133592,133563,833,833,208532,21872,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,293.5837133,293.59677,18.91747,18.88555,18.91735,273.87235,0.77313,18.85352,5.44392,0.000119786,133571,133587,0.000119786,133587,133571,782,782,208532,15159,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,281.4704076,281.48271,9.70859,9.67635,9.70847,271.73758,0.00485,9.67493,0.06324,0.000202155,133561,133588,0.000202155,133588,133561,775,775,126154,11954,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,3.578838356,3.57899,1.67162,1.59702,1.62548,0.00538,1.86577,1.58126,1.45417,0,0,0,0,0,0,1,1,6020788,125238,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,0.916534584,0.91657,0.16177,0.13106,0.14864,0.00344,0.71274,0.13096,0.11655,0,0,0,0,0,0,1,1,220034,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,0.871790133,0.87183,0.14678,0.11621,0.13364,0.00366,0.69187,0.11611,0.1077,0,0,0,0,0,0,1,1,220034,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,0.092941854,0.09294,0.0456,0.01612,0.04477,0.00542,0.00637,0.0159,0.0142,0,0,0,0,0,0,1,1,123950,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,2.789848715,2.78997,1.31238,1.25965,1.2783,0.00378,1.43898,1.24335,1.16662,0,0,0,0,0,0,1,1,6322803,131540,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,0.99555013,0.99559,0.17907,0.14552,0.16351,0.00376,0.77764,0.14544,0.12926,0,0,0,0,0,0,1,1,251442,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,0.985840861,0.98588,0.16208,0.1285,0.14629,0.00381,0.78555,0.12842,0.11939,0,0,0,0,0,0,1,1,251442,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,0.076586206,0.07659,0.03088,0.01071,0.03002,0.00406,0.0055,0.01048,0.00926,0,0,0,0,0,0,1,1,130187,0,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,737.8489913,737.88129,28.41704,28.37768,28.41694,707.87374,1.54724,28.3591,4.9964,0.002574223,46616,46736,0.002574223,46736,46616,665,665,6597712,305947,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,349.0834309,349.09895,25.23887,25.20781,25.23871,322.97719,0.84747,25.14879,3.94802,0.002381463,46610,46721,0.002381463,46721,46610,872,872,268358,42163,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,344.6437554,344.65908,20.49159,20.46198,20.49148,323.26362,0.86821,20.39912,3.78498,0.002595675,46616,46737,0.002595675,46737,46616,916,916,268358,44520,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,702.2703068,702.30105,11.04588,11.01361,11.04576,691.21376,0.00581,11.01103,0.03498,0.002746369,46607,46735,0.002746369,46735,46607,783,783,135856,24680,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,417.6081024,417.62637,32.13597,32.11091,32.13584,384.05533,1.39882,32.09346,1.83702,0.000413736,101514,101556,0.000413736,101556,101514,830,830,6192975,198674,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,284.3358308,284.34848,21.96867,21.94304,21.96853,261.47181,0.86007,21.90365,3.13288,0.000472851,101512,101560,0.000472851,101560,101512,884,884,240108,26601,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,329.717463,329.73213,16.64896,16.62372,16.64884,312.17465,0.87344,16.58218,2.86856,0.000620604,101514,101577,0.000620604,101577,101514,834,834,240108,30944,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,343.2890807,343.3041,10.15653,10.13267,10.15642,333.10818,0.00484,10.13113,0.03366,0.000738851,101509,101584,0.000738851,101584,101509,843,843,127503,18204,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,429.2246771,429.24345,29.55146,29.52223,29.55133,398.1572,1.49307,29.50315,3.28957,0.00021161,127593,127620,0.00021161,127620,127593,777,777,6355560,179012,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,714.1096832,714.14145,23.77218,23.71986,23.77205,689.45439,0.87398,23.69365,11.80027,0.000211612,127592,127619,0.000211612,127619,127592,672,672,232006,18240,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,458.7606787,458.78108,16.97502,16.94633,16.97491,440.88359,0.8881,16.91242,2.7143,0.00027431,127593,127628,0.00027431,127628,127593,909,909,232006,21878,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,424.1673431,424.18591,11.80091,11.76835,11.80079,412.3384,0.00541,11.76573,0.06019,0.000235126,127591,127621,0.000235126,127621,127591,873,873,130861,11168,0,0,0,0,0,110,0,0,0,0,25/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE


==> data/results_2022_08_26.csv <==
n,m,NameInstance,tot_real_time,tot_cputime,tot_bb,tot_lb,tot_lb_root,tot_heuristic,tot_build_dd,tot_pricing,total_reduce_cost_fixing,rel_error,global_lower_bound,global_upper_bound,first_rel_error,global_upper_bound_root,global_lowerbound_root,nb_generated_col,nb_generated_col_root,first_size_graph,size_after_reduced_cost,mip_nb_vars,mip_nb_constr,mip_obj_bound,mip_obj_bound_lp,mip_rel_gap,mip_run_time,mip_status,mip_nb_iter_simplex,mip_nb_nodes,nb_nodes_explored,date,nb_iterations_rvnd,stabilization,alpha,pricing_solver,strong_branching,branching_point,refinement,pruning_test,suboptimal_duals,scoring_parameter,scoring_value,use_cpu_time
40,4,wt040_021,17.71797612,17.71877,0.48882,0.47045,0.48876,17.21598,0.00143,0.46994,0.00094,4.39E-05,22792,22793,4.39E-05,22793,22792,280,280,19312,546,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,20.71328882,20.71422,0.41769,0.39859,0.41607,20.21895,0.06508,0.39794,0.01275,0,88,88,0,88,88,132,132,32844,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,21.65613913,21.65711,0.64477,0.62163,0.63971,20.93169,0.06821,0.62036,0.02801,0,88,88,0,88,88,105,105,410663,22612,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,23.03906297,23.0401,0.5676,0.53786,0.56754,22.45882,0.00174,0.53728,0.00164,0.000651799,21479,21493,0.000651799,21493,21479,213,213,21324,1933,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,23.64269587,23.64376,0.56298,0.54441,0.56289,22.99803,0.07098,0.54318,0.01809,0.000418916,21484,21493,0.000418916,21493,21484,241,241,34062,2302,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,24.22136994,24.22246,0.55603,0.52765,0.55592,23.56889,0.08548,0.52537,0.01916,0.000348736,5735,5737,0.000348736,5737,5735,194,194,31252,3801,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.157530852,0.15754,0.04921,0.01981,0.04671,0.00173,0.09868,0.01973,0.01706,0,0,0,0,0,0,1,1,37056,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.155978236,0.15598,0.04563,0.0164,0.04311,0.00223,0.10019,0.01633,0.0148,0,0,0,0,0,0,1,1,37056,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.238763772,0.23877,0.09929,0.06367,0.09181,0.02166,0.1098,0.06236,0.05209,0,0,0,0,0,0,1,1,467850,25823,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,24.90521201,24.90633,0.29268,0.27502,0.29257,24.53899,0.06229,0.27302,0.01926,0.002283105,438,439,0.002283105,439,438,155,155,29818,10624,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_051,0.05108761,0.05109,0.03079,0.00268,0.0303,0.01046,0.00188,0.00256,0.00218,0,0,0,0,0,0,1,1,25133,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,25.29324852,25.29438,0.20937,0.19188,0.20932,25.07099,0.00111,0.19128,0.00088,0.00084317,2372,2374,0.00084317,2374,2372,160,160,20571,5950,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,26.15742364,26.1586,0.16207,0.1338,0.16139,25.9819,0.00185,0.13348,0.00179,0,88,88,0,88,88,101,101,22009,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,27.3756355,27.37686,1.62952,1.61225,1.62939,25.66865,0.06617,1.61079,0.04178,0.000348736,5735,5737,0.000348736,5737,5735,207,207,390292,36022,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,27.82587312,27.82712,1.0033,0.98398,1.00179,26.75686,0.05464,0.98277,0.01163,0,22793,22793,0,22793,22793,352,352,26748,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,28.18935378,28.19062,1.30253,1.28386,1.30241,26.81344,0.06556,1.28234,0.03473,0.00289214,17634,17685,0.00289214,17685,17634,190,190,401289,38054,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,28.42854668,28.42982,0.15507,0.13789,0.15498,28.26129,0.00132,0.13758,0.00086,0.002283105,438,439,0.002283105,439,438,150,150,21455,10442,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,28.54367675,28.54496,0.72815,0.70692,0.7255,27.74678,0.05747,0.70585,0.0104,0,22793,22793,0,22793,22793,286,286,26748,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,29.16688427,29.16819,0.98131,0.96381,0.98118,28.11132,0.06188,0.96252,0.02664,0.00084317,2372,2374,0.00084317,2374,2372,169,169,384303,44306,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_026,29.34834258,29.34966,0.31818,0.2875,0.31568,28.93007,0.08893,0.28683,0.0128,0,88,88,0,88,88,110,110,32844,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,30.05376431,30.05511,0.85916,0.83087,0.85905,29.07127,0.1154,0.82836,0.02267,0.002949016,17633,17685,0.002949016,17685,17633,233,233,36340,7366,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_021,31.51612023,31.51753,1.65975,1.62464,1.654,29.76315,0.08204,1.62328,0.04054,0,22793,22793,0,22793,22793,166,166,361208,19840,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,32.68642042,32.68789,0.63643,0.60819,0.63633,31.95285,0.08573,0.60572,0.0299,0.002283105,438,439,0.002283105,439,438,151,151,29818,9992,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,32.75065392,32.75212,2.5155,2.48676,2.51537,30.12549,0.09918,2.48514,0.04724,0.000512057,21482,21493,0.000512057,21493,21482,238,238,398064,25897,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_001,33.34778661,33.34928,0.9884,0.97134,0.98828,32.28079,0.06669,0.97003,0.0261,0.002283105,438,439,0.002283105,439,438,162,162,400188,93836,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,33.87224553,33.87377,0.31271,0.28442,0.31264,33.54682,0.00177,0.28398,0.00155,0.000348736,5735,5737,0.000348736,5737,5735,154,154,20896,3634,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.157317642,0.15732,0.0503,0.02075,0.04757,0.00112,0.09782,0.02067,0.01764,0,0,0,0,0,0,1,1,34098,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.147325248,0.14733,0.04435,0.01516,0.04174,0.00111,0.09372,0.01508,0.01372,0,0,0,0,0,0,1,1,34098,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_011,34.30112273,34.30266,0.71523,0.69736,0.71509,33.51212,0.06313,0.69492,0.02304,0.000348736,5735,5737,0.000348736,5737,5735,234,234,31252,3745,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.041744281,0.04174,0.03042,0.00243,0.02954,0.00115,0.00161,0.00231,0.00194,0,0,0,0,0,0,1,1,20824,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_076,0.141568162,0.14157,0.06106,0.03958,0.05677,0.00116,0.07056,0.03852,0.0322,0,0,0,0,0,0,1,1,388970,21394,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,34.94240731,34.94398,0.83109,0.80411,0.83098,34.01812,0.08129,0.80166,0.02393,0.00084317,2372,2374,0.00084317,2374,2372,197,197,30490,5146,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_006,36.20667407,36.2083,0.38239,0.36561,0.38228,35.755,0.05811,0.36393,0.0155,0.00084317,2372,2374,0.00084317,2374,2372,182,182,30490,4802,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,36.30777739,36.30941,0.43534,0.41815,0.43523,35.78383,0.07185,0.4156,0.01709,0.01161859,2496,2525,0.01161859,2525,2496,183,183,36764,8350,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,36.45056341,36.4522,0.63319,0.61643,0.63309,35.72995,0.07046,0.61374,0.01907,0.014871383,2488,2525,0.014871383,2525,2488,177,177,36764,8857,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,36.64283615,36.64448,0.19076,0.17304,0.19066,36.43854,0.00135,0.17272,0.00104,0.014871383,2488,2525,0.014871383,2525,2488,144,144,23595,8170,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,36.8694954,36.87115,1.25874,1.24139,1.25864,35.52072,0.08292,1.23875,0.02528,0.003176584,17629,17685,0.003176584,17685,17629,270,270,36340,7602,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_031,39.46221566,39.46399,1.67684,1.6492,1.6767,37.66756,0.10291,1.64758,0.04439,0.01161859,2496,2525,0.01161859,2525,2496,170,170,439827,69837,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_016,39.71512864,39.71691,0.80896,0.79028,0.80885,38.82677,0.06952,0.78899,0.02177,0.000372353,21485,21493,0.000372353,21493,21485,240,240,34062,2218,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,39.63176237,39.63354,0.49602,0.47749,0.49592,39.05885,0.06993,0.47555,0.0189,0.010228167,6355,6420,0.010228167,6420,6355,191,191,37210,7284,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,42.06564381,42.06753,0.35006,0.33242,0.35,41.70759,0.00121,0.332,0.00098,0.01070529,6352,6420,0.01070529,6420,6352,214,214,21035,4625,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,20.53047864,20.5314,0.57892,0.56038,0.57829,19.94338,0.00116,0.55969,0.00081,0,19124,19124,0,19124,19124,360,360,16137,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,44.1949929,44.19698,0.69685,0.67811,0.69674,43.42051,0.06938,0.67625,0.02018,0.01070529,6352,6420,0.01070529,6420,6352,165,165,37210,7499,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,27.2210333,27.22225,1.23763,1.20812,1.23566,25.89482,0.08185,1.20671,0.01133,0,19124,19124,0,19124,19124,323,323,26094,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_036,48.66414791,48.66633,1.08704,1.05644,1.08692,47.47878,0.09176,1.05507,0.04141,0.010228167,6355,6420,0.010228167,6420,6355,107,107,392736,37649,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,31.30275134,31.30415,1.7948,1.76221,1.79019,29.43157,0.06961,1.76085,0.03169,0,19124,19124,0,19124,19124,247,247,302760,16577,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_046,32.83027832,32.83175,1.137,1.10783,1.13499,31.60947,0.07727,1.10631,0.01086,0,19124,19124,0,19124,19124,346,346,26094,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.163554244,0.16356,0.05354,0.02392,0.0509,0.00106,0.1012,0.02384,0.02059,0,0,0,0,0,0,1,1,38696,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.1612022,0.16121,0.04742,0.01823,0.04469,0.00112,0.10423,0.01815,0.01618,0,0,0,0,0,0,1,1,38696,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.041251212,0.04125,0.03077,0.00247,0.03031,0.00107,0.00171,0.00235,0.00199,0,0,0,0,0,0,1,1,22897,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_101,0.200724594,0.20073,0.0919,0.05779,0.08527,0.00108,0.09998,0.05657,0.04685,0,0,0,0,0,0,1,1,426708,23525,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.188538272,0.18855,0.05865,0.02997,0.05587,0.00172,0.11995,0.02989,0.02574,0,0,0,0,0,0,1,1,42798,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.173804615,0.17381,0.04962,0.02038,0.04683,0.0013,0.11474,0.02031,0.01854,0,0,0,0,0,0,1,1,42798,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.042555541,0.04256,0.03087,0.0024,0.03026,0.00143,0.00174,0.00227,0.0019,0,0,0,0,0,0,1,1,22232,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_041,37.4587965,37.46048,0.34884,0.33028,0.34874,37.10229,0.00129,0.32988,0.00101,0.003404255,17625,17685,0.003404255,17685,17625,213,213,21502,4556,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_106,0.195929632,0.19594,0.09012,0.05644,0.08362,0.00151,0.09621,0.05527,0.04635,0,0,0,0,0,0,1,1,414130,22842,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,22.59136997,22.59238,1.69591,1.67522,1.69213,20.82911,0.0593,1.67382,0.02821,0,26740,26740,0,26740,26740,265,265,354238,19461,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,31.32552151,31.32693,0.57736,0.54988,0.57724,30.65075,0.09076,0.54562,0.02997,0.035087719,798,826,0.035087719,826,798,179,179,34522,15124,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,31.30208837,31.30349,0.13191,0.11371,0.13184,31.1632,0.00109,0.11349,0.00081,0.035087719,798,826,0.035087719,826,798,89,89,20384,10441,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,26.60372878,26.60492,0.52388,0.50544,0.52324,26.07186,0.00119,0.5048,0.00148,0,26740,26740,0,26740,26740,337,337,18943,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,29.41365851,29.41498,0.61723,0.59838,0.6156,28.71391,0.07584,0.59736,0.00961,0,26740,26740,0,26740,26740,263,263,33852,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,38.26114347,38.26286,0.56396,0.54664,0.56385,37.62577,0.06502,0.54347,0.02238,0.035087719,798,826,0.035087719,826,798,164,164,34522,15126,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_056,37.86620259,37.8679,0.61066,0.59233,0.61054,37.18658,0.06256,0.59115,0.02667,0.035087719,798,826,0.035087719,826,798,94,94,380718,131842,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_071,32.64005504,32.64152,1.06164,1.03147,1.05929,31.46292,0.10865,1.03029,0.01534,0,26740,26740,0,26740,26740,233,233,33852,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,35.97038399,35.972,0.9371,0.90904,0.937,34.90596,0.12077,0.90739,0.0212,0.00019756,20247,20251,0.00019756,20251,20247,244,244,38534,1230,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,39.89162567,39.89341,0.95513,0.93778,0.95503,38.85863,0.0709,0.93587,0.03186,0.006154267,7312,7357,0.006154267,7357,7312,241,241,37862,5647,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,37.61593501,37.61762,0.44873,0.43072,0.44866,37.15938,0.00147,0.43028,0.00104,0.00019756,20247,20251,0.00019756,20251,20247,252,252,21541,866,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,40.82112702,40.82296,1.69249,1.66476,1.69237,39.00339,0.11898,1.66266,0.02322,0.00019756,20247,20251,0.00019756,20251,20247,320,320,38534,1233,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,41.62877997,41.63065,0.85801,0.82963,0.85788,40.6703,0.09678,0.82712,0.03378,0.005741627,7315,7357,0.005741627,7357,7315,204,204,37862,5708,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,42.00804806,42.00993,0.32619,0.30717,0.32614,41.67425,0.00128,0.30681,0.00097,0.007118412,7305,7357,0.007118412,7357,7305,184,184,20679,3792,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_066,42.17669805,42.17859,2.63889,2.60978,2.63876,39.43354,0.09801,2.60813,0.04642,0.00019756,20247,20251,0.00019756,20251,20247,243,243,402070,23769,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_061,44.21646324,44.21844,2.20766,2.17836,2.20752,41.91196,0.09065,2.17683,0.04117,0.005604155,7316,7357,0.005604155,7357,7316,206,206,386286,32556,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,38.72426552,38.726,0.6883,0.67045,0.6882,37.96595,0.06305,0.66823,0.02095,0.048327137,538,564,0.048327137,564,538,171,171,36966,6428,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,37.97404309,37.97574,0.24327,0.22439,0.24318,37.72221,0.00105,0.22407,0.00093,0.05027933,537,564,0.05027933,564,537,140,140,19699,3981,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,30.89077112,30.89215,0.9632,0.93254,0.96013,29.80772,0.11575,0.93122,0.02381,0,36266,36266,0,36266,36266,213,213,36790,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,27.40674242,27.40797,1.36553,1.34241,1.36048,25.96841,0.06611,1.34098,0.03045,0,36266,36266,0,36266,36266,214,214,408139,22467,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,36.35400847,36.35564,1.33794,1.32059,1.33784,34.91178,0.09685,1.31808,0.05519,0.00083569,15556,15569,0.00083569,15569,15556,274,274,38682,1864,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,31.76110486,31.76253,1.44333,1.41281,1.44075,30.18723,0.12417,1.41126,0.0243,0,36266,36266,0,36266,36266,251,251,36790,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,42.54764856,42.54956,0.42742,0.40969,0.42732,42.05203,0.06443,0.40763,0.01494,0.044444444,540,564,0.044444444,564,540,159,159,36966,5860,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_081,42.03895028,42.04083,2.10712,2.07897,2.107,39.83704,0.08839,2.07742,0.03854,0.036764706,544,564,0.036764706,564,544,229,229,368119,30779,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,41.23456128,41.23641,1.39838,1.36965,1.39826,39.71271,0.11641,1.36743,0.0341,0.00042346,4723,4725,0.00042346,4725,4723,291,291,37698,406,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,38.56538602,38.56711,2.24135,2.21165,2.2412,36.22717,0.09293,2.21,0.04302,0.000899916,15557,15571,0.000899916,15571,15557,197,197,401129,24532,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_096,29.83334994,29.83469,0.42689,0.40094,0.42679,29.3985,0.00141,0.40043,0.00171,0.000110308,36262,36266,0.000110308,36266,36262,172,172,21868,1096,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,43.01034888,43.01228,0.48415,0.45528,0.4841,42.51824,0.00173,0.45477,0.00161,0.001695993,4717,4725,0.001695993,4725,4717,200,200,20338,832,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,40.51012253,40.51194,0.87158,0.85436,0.87149,39.54284,0.08926,0.8524,0.02403,0.000899916,15557,15571,0.000899916,15571,15557,329,329,38682,2222,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,51.70805678,51.71037,1.50008,1.48173,1.49996,50.14198,0.06008,1.48034,0.03421,0.001271456,4719,4725,0.001271456,4725,4719,213,213,379657,21822,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,32.83347388,32.83494,1.32907,1.31168,1.32896,31.43282,0.06732,1.30923,0.05678,0.001930999,15536,15566,0.001930999,15566,15536,299,299,39100,4135,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_091,46.97449531,46.9766,0.39981,0.38212,0.39976,46.5698,0.00125,0.3817,0.00103,0.001866152,15540,15569,0.001866152,15569,15540,228,228,21498,2342,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,27.30532601,27.30655,0.61125,0.59363,0.61115,26.59904,0.08824,0.59243,0.01591,0.000335768,35739,35751,0.000335768,35751,35739,222,222,39702,3277,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,27.7583922,27.75963,0.85703,0.83912,0.85691,26.79112,0.10608,0.83784,0.01918,0.000419745,35736,35751,0.000419745,35751,35736,207,207,39702,3942,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,28.83115811,28.83245,0.35659,0.33808,0.35653,28.46653,0.00135,0.33766,0.00108,0.00044774,35735,35751,0.00044774,35751,35735,209,209,22696,2356,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_086,61.47058839,61.47334,0.81152,0.78273,0.8114,60.5432,0.11289,0.78101,0.01854,0.001271456,4719,4725,0.001271456,4725,4719,216,216,37698,949,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,40.52173815,40.52355,0.7463,0.71739,0.74617,39.68275,0.08877,0.7154,0.02268,0.001737564,15539,15566,0.001737564,15566,15539,194,194,39100,4138,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_121,35.94141463,35.94302,1.83088,1.81326,1.83077,34.03627,0.06782,1.81153,0.0372,0.000335768,35739,35751,0.000335768,35751,35739,235,235,423342,27712,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,33.01253419,33.01401,1.22267,1.19464,1.22256,31.61831,0.16585,1.18772,0.06857,0.01029601,777,785,0.01029601,785,777,161,161,49336,25082,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,33.35374168,33.35523,0.9036,0.88583,0.90348,32.31975,0.12198,0.87966,0.04811,0.01029601,777,785,0.01029601,785,777,210,210,49336,25068,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,41.25677174,41.25862,1.77792,1.75991,1.77779,39.41246,0.06006,1.75844,0.03,0.001737564,15539,15566,0.001737564,15566,15539,254,254,378855,26695,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,47.48036926,47.4825,0.56555,0.54681,0.56544,46.81366,0.09731,0.54496,0.02033,0.004548698,11212,11263,0.004548698,11263,11212,163,163,44202,6039,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,36.12209817,36.12371,3.33187,3.30391,3.33175,32.55935,0.22249,3.3012,0.08395,0.01029601,777,785,0.01029601,785,777,170,170,842544,281870,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_116,45.83081678,45.83287,0.44791,0.41869,0.44785,45.37495,0.00185,0.41817,0.00154,0.002640902,15525,15566,0.002640902,15566,15525,191,191,20279,3029,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,54.3103686,54.3128,0.3517,0.3213,0.35166,53.95364,0.00162,0.32092,0.0017,0.00733387,11181,11263,0.00733387,11263,11181,131,131,22620,4588,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_001,41.52818456,41.53004,0.25741,0.22949,0.25735,41.26046,0.00228,0.22911,0.00218,0.01029601,777,785,0.01029601,785,777,131,131,35675,22849,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,33.35866685,33.36016,0.8924,0.87392,0.89195,32.45918,0.00139,0.87328,0.00173,0,59440,59440,0,59440,59440,374,374,34699,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,61.88773831,61.89051,1.00892,0.99008,1.0088,60.80403,0.06917,0.98869,0.03055,0.004548698,11212,11263,0.004548698,11263,11212,151,151,421860,34768,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,4,wt040_111,62.35747857,62.36027,0.80202,0.77169,0.8019,61.43048,0.11892,0.76938,0.03405,0.006703611,11188,11263,0.006703611,11263,11188,120,120,44202,7762,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,42.03075592,42.03263,2.3802,2.36043,2.37751,39.50911,0.13556,2.35832,0.02614,0,59440,59440,0,59440,59440,401,401,52568,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.226684704,0.22669,0.0617,0.03083,0.05838,0.00178,0.15261,0.03075,0.02702,0,0,0,0,0,0,1,1,50386,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.220160734,0.22017,0.05664,0.02563,0.05325,0.00176,0.15125,0.02555,0.02345,0,0,0,0,0,0,1,1,50386,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,42.55859083,42.56049,2.06084,2.04157,2.05855,40.33626,0.1534,2.03944,0.01814,0,59440,59440,0,59440,59440,436,436,52568,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.336597674,0.33661,0.14751,0.10986,0.137,0.00178,0.17659,0.10786,0.09138,0,0,0,0,0,0,1,1,758716,32780,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_051,0.030427255,0.03043,0.02009,0.00215,0.01975,0.00122,0.00143,0.00207,0.00179,0,0,0,0,0,0,1,1,32089,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,48.68344986,48.68563,1.70779,1.68981,1.7077,46.85854,0.11184,1.68651,0.04385,0.000621552,12871,12879,0.000621552,12879,12871,314,314,49196,6619,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,54.22034308,54.22277,1.24973,1.2319,1.24964,52.84661,0.11688,1.22787,0.03139,0.002289708,8298,8317,0.002289708,8317,8298,294,294,53944,13536,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,53.17162105,53.174,0.45378,0.43459,0.45372,52.7088,0.00192,0.43417,0.00156,0.002289708,8298,8317,0.002289708,8317,8298,229,229,35354,12143,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,38.48537237,38.48709,1.00878,0.97763,1.00554,37.31687,0.1509,0.97619,0.02576,0,54,54,0,54,54,149,149,47962,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,39.9614447,39.96323,0.56341,0.54365,0.56114,39.27943,0.11269,0.54248,0.0176,0,54,54,0,54,54,147,147,47962,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,53.20802538,53.2104,2.30452,2.27036,2.30027,50.74212,0.15427,2.26748,0.05082,0,25376,25376,0,25376,25376,333,333,47444,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,55.33728518,55.33976,1.30396,1.28568,1.30384,53.90564,0.11893,1.28201,0.02692,0.000621552,12871,12879,0.000621552,12879,12871,284,284,49196,6695,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,53.26432451,53.26671,1.10758,1.07696,1.10752,52.1472,0.00236,1.07625,0.00261,0.000118236,25373,25376,0.000118236,25376,25373,283,283,31160,1298,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,42.13071422,42.1326,3.21777,3.17941,3.20734,38.70856,0.19561,3.17696,0.09799,0,54,54,0,54,54,163,163,758766,32781,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_026,41.67790428,41.67977,0.14334,0.1248,0.14269,41.5243,0.00165,0.12453,0.00164,0,54,54,0,54,54,112,112,32090,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,55.26761152,55.27008,5.59694,5.57964,5.59681,49.54338,0.12014,5.57668,0.05883,0.000118236,25373,25376,0.000118236,25376,25373,441,441,736746,34002,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_021,52.75715294,52.75951,5.42853,5.39167,5.42048,47.13119,0.18976,5.3887,0.06585,0,59440,59440,0,59440,59440,378,378,819448,35447,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,63.62744832,63.63029,2.2865,2.25835,2.28639,61.17218,0.16471,2.25228,0.04906,0.002289708,8298,8317,0.002289708,8317,8298,285,285,53944,13651,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,58.44000245,58.44262,0.68558,0.65583,0.68551,57.74428,0.00215,0.65532,0.00255,0.000699301,12870,12879,0.000699301,12879,12870,193,193,33232,6154,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_011,59.91918963,59.92187,4.60487,4.57591,4.60473,55.12254,0.18303,4.57312,0.09205,0.000621552,12871,12879,0.000621552,12879,12871,230,230,785266,55044,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.261407372,0.26142,0.06853,0.03829,0.06463,0.00169,0.18075,0.03821,0.03358,0,0,0,0,0,0,1,1,60722,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.257352874,0.25736,0.0644,0.03283,0.06041,0.00169,0.1808,0.03275,0.03016,0,0,0,0,0,0,1,1,60722,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.394177292,0.39419,0.17157,0.13223,0.15947,0.00171,0.2103,0.12989,0.11035,0,0,0,0,0,0,1,1,887636,38416,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_076,0.046846367,0.04685,0.03238,0.00408,0.03184,0.0017,0.00241,0.00396,0.00341,0,0,0,0,0,0,1,1,37605,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_006,67.39636381,67.39938,3.43821,3.42038,3.43808,63.81262,0.13892,3.41763,0.06419,0.002289708,8298,8317,0.002289708,8317,8298,263,263,835062,122203,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_016,65.79720008,65.80014,2.21897,2.18966,2.21886,63.42462,0.14696,2.18625,0.03134,3.94E-05,25375,25376,3.94E-05,25376,25375,403,403,47444,1799,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,41.8240718,41.82594,2.20243,2.18509,2.20232,39.47945,0.13393,2.18219,0.02671,6.75E-05,44452,44455,6.75E-05,44455,44452,469,469,53068,2259,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,50.02453616,50.02677,2.10469,2.07594,2.10458,47.70513,0.20651,2.07209,0.0414,0.001055869,21783,21806,0.001055869,21806,21783,306,306,59314,6643,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,54.71009119,54.71254,0.68398,0.66443,0.6839,54.01886,0.00185,0.66392,0.00168,0.000185288,10794,10796,0.000185288,10796,10794,274,274,34479,3582,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,57.90976821,57.91236,0.46232,0.43384,0.46187,57.43721,0.00229,0.43332,0.00176,0,3061,3061,0,3061,3061,212,212,34191,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,39.12586787,39.12762,0.96241,0.94287,0.96229,38.15317,0.0018,0.94202,0.00174,9.00E-05,44451,44455,9.00E-05,44455,44451,344,344,33608,1546,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,46.08362304,46.08568,2.68609,2.66807,2.68598,43.25389,0.13523,2.66531,0.05228,6.75E-05,44452,44455,6.75E-05,44455,44452,429,429,53068,1547,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,66.64148903,66.64447,1.82439,1.7931,1.82042,64.63586,0.17648,1.79028,0.02874,0,3061,3061,0,3061,3061,238,238,53666,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,55.33214313,55.33462,3.01968,2.99078,3.01956,52.08033,0.22645,2.98641,0.04539,0.001055869,21783,21806,0.001055869,21806,21783,341,341,59314,6739,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,64.45479307,64.45767,1.27115,1.23917,1.26738,63.0151,0.16072,1.23694,0.02557,0,3061,3061,0,3061,3061,229,229,53666,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,59.29387856,59.29653,1.30484,1.28634,1.30474,57.85138,0.12979,1.28361,0.02577,0.000185288,10794,10796,0.000185288,10796,10794,277,277,57986,2842,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_031,62.39246992,62.39526,4.47197,4.43315,4.46081,57.72132,0.19122,4.4303,0.09506,0,3061,3061,0,3061,3061,242,242,807512,34928,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,53.483533,53.48592,0.80519,0.78642,0.80513,52.6683,0.00196,0.78587,0.00162,0.001193756,21780,21806,0.001193756,21806,21780,307,307,33190,4120,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,63.09355651,63.09638,1.63484,1.6159,1.63475,61.32088,0.13011,1.61263,0.04414,0.000185288,10794,10796,0.000185288,10796,10794,257,257,57986,3965,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,42.71342218,42.71533,1.85619,1.83835,1.85606,40.73148,0.11706,1.83625,0.05228,0.059479554,538,570,0.059479554,570,538,149,149,716352,230490,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.240740824,0.24075,0.06619,0.03606,0.06265,0.00159,0.16216,0.03598,0.03138,0,0,0,0,0,0,1,1,54024,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.231338423,0.23135,0.05909,0.03072,0.05579,0.00152,0.16116,0.03065,0.02803,0,0,0,0,0,0,1,1,54024,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.324881393,0.32489,0.1432,0.10568,0.13315,0.00155,0.16953,0.10376,0.0881,0,0,0,0,0,0,1,1,728964,31497,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_101,0.045029894,0.04503,0.03182,0.00334,0.03133,0.00157,0.00195,0.00322,0.00278,0,0,0,0,0,0,1,1,30833,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.250790793,0.2508,0.07299,0.04139,0.06871,0.0021,0.16499,0.0413,0.03641,0,0,0,0,0,0,1,1,62788,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.241073947,0.24108,0.06612,0.03529,0.06185,0.00194,0.16246,0.0352,0.03242,0,0,0,0,0,0,1,1,62788,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.357760042,0.35777,0.16253,0.12469,0.15218,0.00207,0.18151,0.12266,0.10605,0,0,0,0,0,0,1,1,760768,32872,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_106,0.046695683,0.0467,0.03142,0.00343,0.03077,0.00198,0.00208,0.0033,0.00284,0,0,0,0,0,0,1,1,32179,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_041,59.8379909,59.84066,3.76452,3.74562,3.7644,55.936,0.12958,3.74297,0.06324,0.001055869,21783,21806,0.001055869,21806,21783,276,276,784390,49371,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,47.54552542,47.54765,0.99693,0.96957,0.9968,46.37999,0.16032,0.96024,0.05446,0.059479554,538,570,0.059479554,570,538,185,185,52696,23072,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_046,53.34487157,53.34725,6.3919,6.37468,6.39175,46.81548,0.12934,6.37148,0.10576,6.75E-05,44452,44455,6.75E-05,44455,44452,436,436,794274,37237,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,50.58629765,50.58856,1.3009,1.27345,1.30077,49.1202,0.15984,1.26477,0.05424,0.059479554,538,570,0.059479554,570,538,177,177,52696,23088,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_056,51.49599937,51.4983,0.36163,0.33327,0.36156,51.12684,0.00217,0.33284,0.00204,0.059479554,538,570,0.059479554,570,538,152,152,30287,15475,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,46.41631009,46.41838,3.72028,3.70185,3.72016,42.56148,0.12616,3.69911,0.06231,0.000469208,42625,42645,0.000469208,42645,42625,298,298,784540,48496,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,51.47456699,51.47686,2.77068,2.74562,2.76425,48.59463,0.10088,2.74348,0.04764,0,23138,23138,0,23138,23138,291,291,631824,27261,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_036,82.31423767,82.31792,5.23089,5.20095,5.23077,76.88426,0.19157,5.19778,0.15805,0.000185288,10794,10796,0.000185288,10796,10794,248,248,814568,40916,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,54.65965156,54.66209,2.35872,2.33736,2.35609,52.18592,0.10614,2.33413,0.0294,0,23138,23138,0,23138,23138,479,479,47436,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,56.140342,56.14285,0.86906,0.85024,0.86901,55.26189,0.00134,0.84966,0.00134,0.000389122,23129,23138,0.000389122,23138,23129,329,329,26687,1890,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,57.02682631,57.02937,2.02136,1.99291,2.02124,54.8195,0.17774,1.98993,0.03468,0.000469208,42625,42645,0.000469208,42645,42625,322,322,51240,6359,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,53.49440899,53.4968,1.51136,1.49411,1.51126,51.83743,0.13739,1.48702,0.05466,0.035564853,478,495,0.035564853,495,478,225,225,63324,25153,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,53.77392343,53.77632,1.66077,1.63384,1.66065,51.92462,0.18316,1.6237,0.08062,0.035564853,478,495,0.035564853,495,478,252,252,63324,21492,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,61.86054201,61.8633,1.80443,1.78553,1.80431,59.89718,0.1541,1.78278,0.0302,0.000586579,42620,42645,0.000586579,42645,42620,280,280,51240,7160,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,70.11174528,70.11488,2.58134,2.55175,2.58124,67.32502,0.19809,2.54535,0.0556,0.007012623,7843,7898,0.007012623,7898,7843,272,272,64786,13227,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_071,63.3368086,63.33964,0.84622,0.8279,0.84616,62.48102,0.00147,0.8273,0.00162,0.000610057,42619,42645,0.000610057,42645,42619,335,335,33193,4240,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_066,69.0457857,69.04887,1.87015,1.83506,1.86663,67.02432,0.14279,1.83235,0.02193,0,23138,23138,0,23138,23138,322,322,47436,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,46.37772072,46.37979,0.70482,0.68579,0.70476,45.66153,0.0017,0.68529,0.00172,0.000489864,26538,26551,0.000489864,26551,26538,274,274,34663,2727,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,76.73222937,76.73565,0.75578,0.72499,0.75573,75.96622,0.00228,0.72443,0.00281,0.00829399,7837,7902,0.00829399,7902,7837,194,194,36126,8262,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,50.22435851,50.2266,1.85578,1.83784,1.85567,48.19992,0.16033,1.83502,0.04013,0.000188352,26546,26551,0.000188352,26551,26546,391,391,63460,2036,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,53.79057109,53.79297,0.31819,0.30018,0.31813,53.46238,0.0017,0.29985,0.00151,0.035564853,478,495,0.035564853,495,478,152,152,35075,16150,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,48.00125517,48.0034,0.61723,0.59688,0.61717,47.3744,0.00172,0.59644,0.00174,0.000357796,50308,50326,0.000357796,50326,50308,236,236,34895,3150,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_081,68.8906716,68.89374,2.60429,2.58633,2.60416,66.14466,0.13401,2.5838,0.05918,0.035564853,478,495,0.035564853,495,478,199,199,828456,198874,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,53.93254813,53.93495,1.93754,1.91867,1.93744,51.83667,0.15062,1.9161,0.04366,0.000357796,50308,50326,0.000357796,50326,50308,285,285,58562,5715,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,58.42225271,58.42486,0.59572,0.57535,0.59565,57.81693,0.00168,0.57493,0.00152,0.008434751,8299,8369,0.008434751,8369,8299,227,227,31075,5185,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,92.49691533,92.50104,1.29575,1.27563,1.29564,91.05016,0.14462,1.27126,0.03757,0.00611465,7850,7898,0.00611465,7898,7850,235,235,64786,12163,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,65.13749899,65.1404,3.52419,3.50498,3.52406,61.46914,0.13633,3.50228,0.11333,0.000188352,26546,26551,0.000188352,26551,26546,226,226,818872,38460,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,68.45121979,68.45427,4.91972,4.89088,4.91959,63.35525,0.17153,4.88821,0.05854,0.004681873,8330,8369,0.004681873,8369,8330,353,353,734944,41845,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_091,67.3689256,67.37193,2.15992,2.14004,2.15981,65.03608,0.16636,2.13705,0.11852,0.000414469,26540,26551,0.000414469,26551,26540,262,262,63460,3731,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,70.57240372,70.57555,2.67076,2.64307,2.67065,67.69038,0.20443,2.63926,0.03809,0.000278264,50312,50326,0.000278264,50326,50312,389,389,58562,4683,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,49.97348674,49.97571,2.19486,2.17729,2.19476,47.63199,0.13835,2.17435,0.03051,0.001094,23766,23792,0.001094,23792,23766,348,348,55798,6412,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,79.40600903,79.40955,1.92087,1.90215,1.92076,77.33072,0.14741,1.89816,0.03703,0.005647681,8322,8369,0.005647681,8369,8322,274,274,59906,7215,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_061,107.2294349,107.23422,5.7147,5.68551,5.71456,101.30693,0.20198,5.68244,0.1028,0.00611465,7850,7898,0.00611465,7898,7850,270,270,852854,66407,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,53.1778353,53.18021,1.33586,1.31772,1.33575,51.69551,0.13826,1.31499,0.02596,0.001009761,23768,23792,0.001009761,23792,23768,279,279,55798,6221,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,63.32121652,63.32404,2.59972,2.58145,2.59961,60.60353,0.10976,2.57923,0.05319,0.002777778,11520,11552,0.002777778,11552,11520,239,239,679042,45896,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_086,88.57351159,88.57746,2.25455,2.22529,2.25445,86.1161,0.19593,2.22042,0.04131,0.004923151,8328,8369,0.004923151,8369,8328,322,322,59906,6423,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,75.10103215,75.10438,1.99854,1.97978,1.99842,72.96878,0.12657,1.97603,0.05654,0.003474635,11512,11552,0.003474635,11552,11512,307,307,53134,8374,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,61.98554328,61.98831,1.21355,1.18492,1.21348,60.76202,0.00212,1.18409,0.00255,0.001178253,23764,23792,0.001178253,23792,23764,320,320,31352,3677,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_096,88.72806627,88.73202,6.64244,6.61295,6.64229,81.86109,0.21744,6.60966,0.10021,0.000278264,50312,50326,0.000278264,50326,50312,319,319,824352,43446,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,85.45829841,85.46211,2.21993,2.20079,2.21983,83.07844,0.15203,2.19704,0.03769,0.002389248,10045,10069,0.002389248,10069,10045,299,299,65988,4629,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,81.07487078,81.07848,2.33007,2.30206,2.32995,78.56199,0.17593,2.29703,0.04075,0.002864832,11519,11552,0.002864832,11552,11519,363,363,53134,7791,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_116,76.02632335,76.02971,0.60911,0.58915,0.60902,75.40853,0.00159,0.58866,0.00138,0.003474635,11512,11552,0.003474635,11552,11512,242,242,28684,4686,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,116.9795565,116.98477,5.91962,5.88994,5.91948,110.86558,0.18841,5.887,0.09848,0.001990248,10049,10069,0.001990248,10069,10049,280,280,809238,39778,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_121,101.5944079,101.59893,2.45726,2.4373,2.45714,99.01238,0.11736,2.43497,0.05943,0.001009761,23768,23792,0.001009761,23792,23768,197,197,741450,44305,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,129.181018,129.18677,2.14613,2.11644,2.146,126.83054,0.20211,2.11195,0.04486,0.002189708,10047,10069,0.002189708,10069,10047,284,284,65988,4106,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,4,wt050_111,129.4635482,129.46932,0.7979,0.77812,0.79784,128.65874,0.00159,0.77761,0.00174,0.002888446,10040,10069,0.002888446,10069,10040,275,275,34250,3020,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,136.5733175,136.5794,7.90057,7.88159,7.90047,127.96179,0.67794,7.80449,0.21387,0.005527638,1990,2001,0.005527638,2001,1990,498,498,192376,112743,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,86.69969811,86.70356,0.64301,0.62367,0.64225,86.01302,0.00563,0.6231,0.00931,0,141,141,0,141,141,265,265,142958,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,145.7589382,145.76543,13.80127,13.77172,13.80114,131.02336,0.9101,13.67394,0.44208,0.005527638,1990,2001,0.005527638,2001,1990,488,488,192376,111203,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,112.5651337,112.57014,6.32405,6.2902,6.30941,105.44165,0.76236,6.27795,0.10798,0,141,141,0,141,141,390,390,223354,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,153.303766,153.31059,1.49431,1.46432,1.49418,151.77188,0.00724,1.46324,0.00894,0.005527638,1990,2001,0.005527638,2001,1990,325,325,134800,93343,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_001,156.7755799,156.78256,29.23798,29.21848,29.23785,125.88141,1.63076,29.20072,1.04355,0.005527638,1990,2001,0.005527638,2001,1990,356,356,6546551,2851077,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,1.192070719,1.19212,0.20805,0.16155,0.19032,0.0058,0.94012,0.16144,0.14352,0,0,0,0,0,0,1,1,211884,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,1.218014061,1.21806,0.27788,0.23937,0.25853,0.00578,0.89625,0.23926,0.22287,0,0,0,0,0,0,1,1,211884,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,3.9226261,3.9228,1.76052,1.67969,1.70838,0.00592,2.11709,1.65724,1.52484,0,0,0,0,0,0,1,1,6546451,136200,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_051,0.070314851,0.07032,0.02976,0.01049,0.02917,0.00378,0.0049,0.01033,0.00928,0,0,0,0,0,0,1,1,134799,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,144.6844292,144.69086,8.52571,8.47704,8.5063,135.08842,1.03517,8.46626,0.15103,0,141,141,0,141,141,306,306,223354,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,195.8943497,195.90306,17.53882,17.49199,17.52126,177.39653,0.93077,17.47244,0.13395,0,16893,16893,0,16893,16893,611,611,202332,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_026,155.4242669,155.43118,26.22368,26.16716,26.18592,127.43619,1.72885,26.14876,1.20314,0,141,141,0,141,141,295,295,6941686,144444,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,213.4654094,213.4749,11.16273,11.1287,11.14814,201.58161,0.69343,11.10924,0.09959,0,16893,16893,0,16893,16893,657,657,202332,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,183.2165229,183.22466,9.46098,9.44159,9.46086,172.97927,0.74361,9.34809,0.21623,0.007062147,7080,7130,0.007062147,7130,7080,590,590,219304,95428,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,194.7037392,194.71239,40.2026,40.1828,40.20247,152.5342,1.93445,40.16296,1.00028,0.007062147,7080,7130,0.007062147,7130,7080,485,485,6523096,2031544,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,241.0285438,241.03926,5.19391,5.16132,5.19279,235.80086,0.0075,5.15886,0.00869,0,16893,16893,0,16893,16893,682,682,130762,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,196.5794289,196.58816,2.18005,2.15164,2.17994,194.36041,0.00708,2.15046,0.00662,0.007062147,7080,7130,0.007062147,7130,7080,436,436,134318,67507,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_031,209.9780059,209.98733,15.28841,15.25819,15.28828,193.68809,0.96972,15.13697,0.29777,0.007062147,7080,7130,0.007062147,7130,7080,541,541,219304,95380,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,275.4596554,275.4719,5.85332,5.82807,5.85323,269.57672,0.00546,5.82675,0.00693,0.000916444,50194,50240,0.000916444,50240,50194,665,665,126732,34268,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_006,304.0930167,304.10652,73.29186,73.20653,73.23628,228.72992,2.04679,73.18605,1.61521,0,16893,16893,0,16893,16893,607,607,6350609,132121,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,289.5765374,289.5894,35.69578,35.66008,35.69565,252.85407,1.01404,35.63849,0.19734,2.11E-05,237388,237393,2.11E-05,237393,237388,998,998,216244,10355,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,311.6448257,311.65867,49.42309,49.39852,49.42296,260.71158,1.48683,49.37778,1.13124,0.000796844,50198,50238,0.000796844,50238,50198,610,610,6155467,576636,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,301.647219,301.66061,29.18796,29.15683,29.18786,271.42333,1.01873,29.13501,0.11775,1.68E-05,237389,237393,1.68E-05,237393,237389,1050,1050,216244,10195,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,301.9271278,301.94053,22.42008,22.38518,22.41996,279.48211,0.00774,22.38221,0.0157,2.11E-05,237388,237393,2.11E-05,237393,237388,1119,1119,144492,6170,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,295.715193,295.72832,25.30412,25.27311,25.30399,269.42152,0.96083,25.19675,0.42429,0.000584928,30773,30791,0.000584928,30791,30773,816,816,223610,36570,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,1.276597749,1.27665,0.24573,0.19341,0.22307,0.00558,0.98701,0.19327,0.17329,0,0,0,0,0,0,1,1,215486,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,1.262013458,1.26206,0.22692,0.17401,0.20379,0.00585,0.98999,0.17387,0.16098,0,0,0,0,0,0,1,1,215486,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,4.269931618,4.27012,1.89856,1.81689,1.84669,0.00569,2.32577,1.79796,1.66901,0,0,0,0,0,0,1,1,6164469,128240,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_076,0.098600823,0.0986,0.04702,0.01721,0.04593,0.00566,0.00667,0.01697,0.01508,0,0,0,0,0,0,1,1,126921,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,283.7679036,283.78049,24.8019,24.77802,24.8018,257.98981,0.94654,24.73206,0.31066,0.000824559,126128,126232,0.000824559,126232,126128,849,849,258358,41666,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,356.9735966,356.98944,9.66541,9.62975,9.66528,347.28497,0.00542,9.62733,0.03473,0.001080816,110102,110221,0.001080816,110221,110102,788,788,133451,26368,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,204.7970983,204.80617,8.41677,8.39822,8.41666,195.59739,0.74852,8.30423,0.22411,0.018205892,3021,3076,0.018205892,3076,3021,536,536,228968,103105,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,194.2762147,194.28482,3.55037,3.51919,3.55024,190.69311,0.007,3.51729,0.01043,0.018205892,3021,3076,0.018205892,3076,3021,450,450,129998,65423,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,331.4426577,331.45736,14.65024,14.62976,14.65011,316.03264,0.7319,14.56625,0.41427,0.000584928,30773,30791,0.000584928,30791,30773,764,764,223610,37278,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,235.9355119,235.94597,13.47058,13.4412,13.47044,221.44265,0.99888,13.31951,0.31276,0.018205892,3021,3076,0.018205892,3076,3021,477,477,228968,103125,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,391.3624888,391.37986,18.80113,18.77803,18.80102,371.79528,0.74529,18.72778,0.17267,0.001098971,110103,110224,0.001098971,110224,110103,767,767,208872,41604,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_056,214.8924995,214.90202,37.69577,37.67601,37.69563,175.63112,1.53228,37.65854,0.8543,0.018205892,3021,3076,0.018205892,3076,3021,464,464,6313801,2190343,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,278.3985806,278.41092,17.44987,17.42569,17.44975,260.1541,0.77155,17.34282,0,4.56E-05,219526,219536,4.56E-05,219536,219526,869,869,213482,213482,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,336.9394357,336.95438,6.41747,6.38732,6.41738,330.48933,0.00492,6.38585,0,0.000584928,30773,30791,0.000584928,30791,30773,624,624,128848,128848,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,416.1666242,416.18509,16.2583,16.23855,16.25819,399.21625,0.67345,16.18507,0.17408,0.000896504,50195,50240,0.000896504,50240,50195,776,776,198726,46916,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_021,396.6970612,396.71466,97.17475,97.13867,97.17462,297.20001,2.30893,97.11829,0,1.68E-05,237389,237393,1.68E-05,237393,237389,893,893,7015902,7015902,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,295.186612,295.19969,19.94595,19.91265,19.94583,275.21059,0.00722,19.90985,0,5.01E-05,219525,219536,5.01E-05,219536,219525,1014,1014,137676,137676,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_036,394.4585226,394.47601,87.66368,87.62434,87.66354,304.80064,1.97642,87.60548,3.42033,0.000584928,30773,30791,0.000584928,30791,30773,651,651,6258189,518599,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,353.792117,353.8078,82.49795,82.44334,82.49781,268.88867,2.3867,82.42259,0,0.000436058,126130,126185,0.000436058,126185,126130,716,716,7243901,7243901,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_011,453.155568,453.17567,20.06559,20.034,20.06545,432.19661,0.88222,19.96627,0.21228,0.000757032,50196,50234,0.000757032,50234,50196,810,810,198726,44444,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,1.625008706,1.62508,0.42141,0.36023,0.39124,0.00549,1.16134,0.35998,0.31756,0,0,0,0,0,0,1,1,220034,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,1.483542196,1.4836,0.39731,0.32862,0.35837,0.00548,1.04542,0.32838,0.30049,0,0,0,0,0,0,1,1,220034,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,4.217817154,4.218,1.97641,1.89575,1.92538,0.00544,2.19978,1.72513,1.60008,0,0,0,0,0,0,1,1,6020788,125238,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_101,0.096231736,0.09623,0.04634,0.01677,0.04511,0.00573,0.00652,0.01653,0.01467,0,0,0,0,0,0,1,1,123950,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,1.42560425,1.42566,0.25861,0.20529,0.23364,0.00588,1.11456,0.20516,0.18307,0,0,0,0,0,0,1,1,251442,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,1.390188709,1.39025,0.23786,0.18409,0.21292,0.00593,1.09979,0.18396,0.17054,0,0,0,0,0,0,1,1,251442,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,345.8097453,345.82506,28.19246,28.15502,28.19232,316.58464,1.01928,28.04853,0,5.01E-05,219525,219536,5.01E-05,219536,219525,901,901,213482,213482,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,0.097943582,0.09795,0.04588,0.01757,0.04462,0.00532,0.00692,0.01732,0.01546,0,0,0,0,0,0,1,1,130187,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_106,3.94879492,3.94897,1.73031,1.6665,1.69581,0.00587,2.16696,1.65028,1.52131,0,0,0,0,0,0,1,1,6322803,131540,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,301.7798383,301.79319,8.78117,8.75216,8.78106,292.97235,0.00465,8.75002,0.00728,0.003266788,24795,24876,0.003266788,24876,24795,765,765,124041,21871,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,318.1624632,318.17653,19.87212,19.84139,19.872,297.57463,0.6959,19.80297,0.3909,0.000691777,67941,67988,0.000691777,67988,67941,787,787,209252,26867,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,554.4705896,554.49516,23.89206,23.85961,23.89193,529.6429,0.92245,23.79514,0.21629,0.001044467,110104,110219,0.001044467,110219,110104,903,903,208872,40611,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_046,421.4813102,421.49996,110.72111,110.67832,110.72092,308.6701,2.07227,110.5415,0,4.56E-05,219526,219536,4.56E-05,219536,219526,765,765,6685681,6685681,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,271.2535901,271.26558,32.03893,31.99014,32.03882,238.12556,1.0638,31.95918,0.21533,0.000123044,170671,170692,0.000123044,170692,170671,842,842,220424,21378,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_016,566.7656108,566.79072,87.12808,87.06808,87.12795,477.5334,2.09041,87.04955,0,0.001008083,110110,110221,0.001008083,110221,110110,630,630,6480937,6480937,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,311.293558,311.30731,20.12121,20.08168,20.12109,291.142,0.00724,20.07881,0.04262,0.00015234,170671,170697,0.00015234,170697,170671,1033,1033,133933,13778,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,552.9959282,553.0204,17.1905,17.16154,17.19037,534.8324,0.95652,17.13044,0.27694,0.000436058,126130,126185,0.000436058,126185,126130,785,785,258358,29603,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,447.9830639,448.00286,14.3661,14.341,14.36599,432.88494,0.71123,14.29104,0.16334,0.002822012,24805,24875,0.002822012,24875,24805,739,739,224114,34275,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,301.202214,301.21551,5.80822,5.78875,5.80811,295.35781,0.00467,5.78747,0.00628,0.086206896,754,819,0.086206896,819,754,683,683,122219,47953,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,310.8685587,310.88228,60.98896,60.96861,60.98883,248.40134,1.4467,60.9508,0.98775,0.086206896,754,819,0.086206896,819,754,782,782,5936770,1126409,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,19.89915658,19.90003,1.42155,1.39437,1.42143,18.29797,0.17241,1.38812,0.0587,0.037671233,584,606,0.037671233,606,584,192,192,50934,28290,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,355.9315307,355.94724,19.9815,19.96159,19.98137,335.18434,0.73525,19.8685,0.21411,0.086206896,754,819,0.086206896,819,754,805,805,225432,79845,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,388.3729129,388.39006,116.70058,116.67984,116.70044,270.16264,1.49529,116.66018,1.16344,0.000128901,170674,170696,0.000128901,170696,170674,984,984,6504392,196769,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,14.31007093,14.3107,2.53293,2.51564,2.53282,11.63324,0.13816,2.51325,0.05466,0.037671233,584,606,0.037671233,606,584,189,189,804941,252075,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,12.32061691,12.32116,0.20359,0.18586,0.20354,12.10952,0.00202,0.18552,0.00146,0.037671233,584,606,0.037671233,606,584,175,175,41175,29275,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_001,18.68907619,18.6899,1.20053,1.17263,1.20042,17.30418,0.17711,1.16563,0.06746,0.037671233,584,606,0.037671233,606,584,189,189,50934,28274,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,476.3412119,476.36226,18.80926,18.75861,18.80915,456.61439,0.89791,18.72245,0.20084,0.000426803,67947,67976,0.000426803,67976,67947,671,671,209252,20616,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,16.67574235,16.67647,1.17649,1.15864,1.17634,15.35073,0.14339,1.15348,0.04134,0.00283871,3875,3886,0.00283871,3886,3875,257,257,54678,14972,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,17.35064035,17.3514,1.40775,1.39043,1.40764,15.81288,0.12492,1.38613,0.05286,0.00283871,3875,3886,0.00283871,3886,3875,231,231,54678,14890,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_081,374.3796052,374.39613,22.78345,22.75396,22.78335,350.63818,0.93758,22.62762,0.26535,0.086206896,754,819,0.086206896,819,754,924,924,225432,79239,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,22.01603203,22.017,0.29282,0.27551,0.29275,21.71301,0.00205,0.27511,0.0016,0.00283871,3875,3886,0.00283871,3886,3875,223,223,39051,15843,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_006,23.40690228,23.40793,3.47112,3.45337,3.47097,19.80042,0.12798,3.45091,0.06051,0.00283871,3875,3886,0.00283871,3886,3875,264,264,763605,129102,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,544.6050627,544.62913,25.84407,25.80856,25.84393,517.77518,0.96816,25.74135,0.23334,0.003064887,24797,24873,0.003064887,24873,24797,736,736,224114,35722,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,453.3914926,453.41151,10.41297,10.37816,10.41286,442.95326,0.00459,10.37656,0.01156,0.000765415,67937,67989,0.000765415,67989,67937,746,746,117327,16783,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,19.98061273,19.98149,1.11212,1.09447,1.11202,18.74546,0.11836,1.0913,0.03248,0.002606339,9592,9617,0.002606339,9617,9592,284,284,53120,11031,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,25.05118307,25.05228,2.02485,1.99682,2.02472,22.85333,0.16593,1.99191,0.06671,0.002606339,9592,9617,0.002606339,9617,9592,243,243,53120,10881,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,21.34788096,21.34882,0.55224,0.52469,0.55217,20.78545,0.00299,0.52404,0.00284,0.002606339,9592,9617,0.002606339,9617,9592,263,263,39736,10627,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,21.18823469,21.18917,2.32676,2.30907,2.32664,18.72876,0.12818,2.30525,0.06234,0.002221003,38271,38356,0.002221003,38356,38271,385,385,57228,10642,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_011,30.04760379,30.04893,5.82548,5.79676,5.82534,23.97494,0.23985,5.79384,0.11714,0.002606339,9592,9617,0.002606339,9617,9592,273,273,776983,91420,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_066,502.9869491,503.00916,48.55143,48.50385,48.55129,452.80292,1.6126,48.48711,1.07738,0.000573977,67947,67986,0.000573977,67986,67947,556,556,5699969,199597,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,32.16938309,32.1708,2.77989,2.75163,2.77976,29.19831,0.18458,2.74627,0.09152,0.002063903,38277,38356,0.002063903,38356,38277,420,420,57228,10335,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,30.02778826,30.02911,1.25696,1.22914,1.25689,28.76104,0.00322,1.22824,0.00334,0.002273381,38269,38356,0.002273381,38356,38269,381,381,40684,7423,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,15.99438466,15.99509,1.35846,1.34088,1.35836,14.62587,0.00205,1.33994,0.00175,4.87E-05,41046,41048,4.87E-05,41048,41046,530,530,36392,1534,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_016,32.40972853,32.41115,5.234,5.20524,5.23387,26.93907,0.23003,5.20213,0.09782,0.002037724,38278,38356,0.002037724,38356,38278,339,339,795428,59649,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,27.37629407,27.3775,4.05718,4.02688,4.05404,23.18502,0.12736,4.02372,0.03032,0,41048,41048,0,41048,41048,509,509,40900,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_041,666.1064828,666.13593,7.78563,7.68536,7.78552,658.3085,0.00788,7.68397,0.01501,0.000491584,126123,126185,0.000491584,126185,126123,472,472,149197,18513,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_061,554.8546424,554.87915,82.48375,82.4444,82.48361,470.44584,1.90751,82.42512,1.5816,0.003104213,24805,24882,0.003104213,24882,24805,696,696,6024939,264896,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,27.40726049,27.40847,2.44936,2.41833,2.44598,24.82866,0.12263,2.41558,0.02505,0,41048,41048,0,41048,41048,424,424,40900,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,12.36220999,12.36275,0.97838,0.95786,0.9757,11.22906,0.14564,0.95685,0.08623,0,87,87,0,87,87,152,152,59514,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,10.48542724,10.48589,0.13787,0.12078,0.13781,10.33971,0.00219,0.12052,0.00147,0.060975609,82,87,0.060975609,87,82,118,118,42129,30295,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,15.73412094,15.73481,1.06118,1.02885,1.05717,14.46887,0.19585,1.02734,0.12905,0,87,87,0,87,87,150,150,59514,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_021,32.02055404,32.02196,7.89294,7.85612,7.8825,23.95947,0.16318,7.85321,0.08329,0,41048,41048,0,41048,41048,435,435,711775,37347,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_071,484.0423652,484.06373,23.24108,23.21544,23.24097,460.00455,0.78097,23.19027,0.14612,0.000117182,170674,170694,0.000117182,170694,170674,879,879,220424,20478,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_026,17.59205347,17.59282,2.97506,2.94825,2.97489,14.4129,0.19645,2.94573,0.07774,0.060975609,82,87,0.060975609,87,82,144,144,823626,334921,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,18.57457597,18.57539,1.12392,1.1057,1.12381,17.29939,0.14399,1.10104,0.05344,0.014369345,3758,3812,0.014369345,3812,3758,233,233,68310,22828,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,27.75011013,27.75133,2.14716,2.11953,2.14702,25.39594,0.19995,2.11268,0.09973,0.01463934,3757,3812,0.01463934,3812,3757,234,234,68310,22245,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,31.26738397,31.26876,5.51429,5.48659,5.51415,25.50775,0.23834,5.48355,0.115,0.014369345,3758,3812,0.014369345,3812,3758,234,234,888093,189622,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_031,26.38584375,26.387,0.49363,0.46614,0.49356,25.88151,0.00363,0.46552,0.003,0.01626233,3751,3812,0.01626233,3812,3751,224,224,45435,20593,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,27.11473264,27.11593,3.41726,3.39951,3.41717,23.55562,0.13496,3.39583,0.03422,0.000129879,30798,30802,0.000129879,30802,30798,556,556,61714,3470,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,395.2923869,395.30982,18.53519,18.47695,18.53504,375.74936,0.98569,18.3531,0,0.000127273,133571,133588,0.000127273,133588,133571,658,658,208532,208532,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.287630223,0.28764,0.07507,0.04386,0.07074,0.00096,0.20365,0.04378,0.03828,0,0,0,0,0,0,1,1,69618,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,38.97495331,38.97667,2.7708,2.7433,2.77069,36.01717,0.18061,2.73902,0.06025,0.005160443,10658,10713,0.005160443,10713,10658,316,316,63192,10185,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.280641224,0.28065,0.06947,0.03837,0.06516,0.00095,0.20201,0.03829,0.03502,0,0,0,0,0,0,1,1,69618,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.046661172,0.04666,0.03318,0.00526,0.0323,0.00102,0.00363,0.00511,0.00429,0,0,0,0,0,0,1,1,48853,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_051,0.425213676,0.42523,0.18799,0.14774,0.17372,0.00095,0.22818,0.1453,0.12311,0,0,0,0,0,0,1,1,954703,50136,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,39.02610845,39.02783,2.36438,2.33638,2.36425,36.47095,0.18388,2.33188,0.05058,0.004971857,10660,10713,0.004971857,10713,10660,338,338,63192,10142,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,35.28593945,35.28749,2.59353,2.56594,2.59343,32.48823,0.1976,2.56236,0.0438,0.000129879,30798,30802,0.000129879,30802,30798,401,401,61714,3497,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,37.35535203,37.357,0.93386,0.90582,0.93379,36.41225,0.00308,0.90509,0.00298,0.005160443,10658,10713,0.005160443,10713,10658,287,287,40115,7308,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,24.02700866,24.02807,2.51805,2.49953,2.51629,21.4195,0.08161,2.49717,0.01259,0,34146,34146,0,34146,34146,572,572,34756,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,19.95780172,19.95868,1.9869,1.96828,1.98488,17.87636,0.08738,1.96574,0.01132,0,34146,34146,0,34146,34146,537,537,34756,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_036,43.24104927,43.24295,7.03889,7.01052,7.03874,35.98248,0.21315,7.00747,0.11872,0.004783343,10662,10713,0.004783343,10713,10662,336,336,784353,60577,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,33.89939981,33.90089,1.70828,1.68169,1.70816,32.18129,0.0032,1.68048,0.0032,0.000129879,30798,30802,0.000129879,30802,30798,491,491,41102,2884,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_041,43.11886971,43.12076,9.72657,9.69859,9.72644,33.16454,0.22141,9.69519,0.09569,0.000129879,30798,30802,0.000129879,30802,30798,451,451,803579,46314,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,28.93536203,28.93663,5.22305,5.19787,5.21581,23.60629,0.09848,5.19473,0.063,0,34146,34146,0,34146,34146,450,450,582721,30558,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,19.25546292,19.25631,1.03812,1.02081,1.03799,18.08016,0.12997,1.01491,0.06689,0.005503145,1272,1279,0.005503145,1279,1272,225,225,62972,27456,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_046,28.1929018,28.19414,2.02708,1.99909,2.02621,26.15629,0.00251,1.99754,0.00236,0,34146,34146,0,34146,34146,573,573,29777,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,24.66308081,24.66416,1.60618,1.57889,1.60604,22.86748,0.18148,1.57236,0.09201,0.005503145,1272,1279,0.005503145,1279,1272,190,190,62972,27457,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,23.7551282,23.75617,0.39977,0.37173,0.39964,23.34524,0.00309,0.37115,0.00254,0.005503145,1272,1279,0.005503145,1279,1272,199,199,38784,20327,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,452.491971,452.51193,18.39265,18.33058,18.39254,433.02216,1.06315,18.29956,0.22126,0.000425038,70582,70612,0.000425038,70612,70582,633,633,232186,19508,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_056,26.59461966,26.59579,4.48298,4.45464,4.48286,21.91435,0.18923,4.45194,0.07713,0.005503145,1272,1279,0.005503145,1279,1272,224,224,758378,238720,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.272891942,0.2729,0.07551,0.04341,0.07115,0.00099,0.18746,0.04333,0.03766,0,0,0,0,0,0,1,1,62410,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.281642906,0.28165,0.07517,0.04217,0.07047,0.00098,0.19657,0.04209,0.03873,0,0,0,0,0,0,1,1,62410,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,441.2617689,441.28123,22.57388,22.54462,22.57377,417.89233,0.77546,22.52097,0.15788,0.000187178,133563,133588,0.000187178,133588,133563,799,799,208532,20217,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.02808369,0.02808,0.02034,0.00261,0.01996,0.00061,0.00203,0.00252,0.00213,0,0,0,0,0,0,1,1,39584,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_076,0.341391496,0.3414,0.15152,0.11297,0.13964,0.0009,0.18132,0.11101,0.0933,0,0,0,0,0,0,1,1,774019,40623,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,27.35360993,27.35481,2.09609,2.07824,2.09595,25.10406,0.14851,2.0721,0.05562,0.016457264,11302,11488,0.016457264,11488,11302,385,385,69558,19717,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,29.11861486,29.1199,2.53367,2.51676,2.53356,26.41138,0.16656,2.51256,0.04696,0.004870685,35108,35279,0.004870685,35279,35108,359,359,68952,17332,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,485.38378,485.40519,67.71075,67.68278,67.71063,416.1794,1.47124,67.6642,1.22151,0.00443229,21208,21302,0.00443229,21302,21208,774,774,6425425,269482,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,41.81839091,41.82023,3.08962,3.06153,3.08951,38.52959,0.19273,3.05534,0.07172,0.017267334,11293,11488,0.017267334,11488,11293,320,320,69558,20359,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,20.12489982,20.12578,1.11489,1.09684,1.11476,19.00083,0.00214,1.09581,0.00177,0.000417258,47932,47952,0.000417258,47952,47932,443,443,35743,3572,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,32.64520222,32.64664,2.04696,2.03018,2.04684,30.41037,0.18107,2.02588,0.04799,0.004241389,35130,35279,0.004241389,35279,35130,366,366,68952,15943,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,39.26844165,39.27017,0.93872,0.91085,0.93864,38.31881,0.00306,0.91009,0.00278,0.017717931,11288,11488,0.017717931,11488,11288,295,295,39279,12464,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,34.65710679,34.65863,5.09867,5.0811,5.09855,29.41502,0.13658,5.07801,0.06546,0.004241389,35130,35279,0.004241389,35279,35130,364,364,804360,74570,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_061,44.22663932,44.22858,6.84807,6.81997,6.84793,37.18168,0.18999,6.81701,0.13421,0.016097647,11306,11488,0.016097647,11488,11306,317,317,768051,83176,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_066,33.67246655,33.67395,1.24823,1.21931,1.24809,32.41265,0.00345,1.21815,0.00308,0.005013816,35103,35279,0.005013816,35279,35103,347,347,41141,11141,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,25.17423253,25.17534,1.65535,1.63707,1.65521,23.37135,0.14251,1.62999,0.05766,0.270509977,451,573,0.270509977,573,451,235,235,66352,24603,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,33.93599994,33.93749,3.54899,3.52284,3.54887,30.21596,0.16446,3.51941,0.07949,0.000396387,47933,47952,0.000396387,47952,47933,469,469,50128,4876,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,32.97010573,32.97156,2.71223,2.68573,2.71212,30.08602,0.16513,2.68265,0.05497,0.000354647,47935,47952,0.000354647,47952,47935,493,493,50128,3862,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_071,40.37216805,40.37394,9.38006,9.35197,9.37992,30.80023,0.1844,9.34836,0.13707,0.000354647,47935,47952,0.000354647,47952,47935,439,439,699058,42226,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,29.12811324,29.12939,3.33568,3.31755,3.33554,25.64154,0.14615,3.31299,0.08194,0.009345794,5992,6048,0.009345794,6048,5992,401,401,71928,8192,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.321135748,0.32115,0.08674,0.05509,0.08129,0.00094,0.22484,0.05501,0.04849,0,0,0,0,0,0,1,1,74392,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.310910799,0.31092,0.08025,0.04888,0.07486,0.00092,0.22114,0.0488,0.04464,0,0,0,0,0,0,1,1,74392,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,520.8399235,520.86289,34.87007,34.81499,34.86987,484.82626,1.12324,34.53736,0,0.005995657,21182,21309,0.005995657,21309,21182,770,770,255520,255520,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.045947462,0.04595,0.03309,0.00485,0.03222,0.00092,0.00336,0.0047,0.00391,0,0,0,0,0,0,1,1,44177,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_101,0.478630789,0.47865,0.22698,0.18548,0.21304,0.00097,0.24169,0.18259,0.16139,0,0,0,0,0,0,1,1,863480,45337,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.33947657,0.33949,0.09505,0.06165,0.08834,0.00097,0.23437,0.06157,0.05417,0,0,0,0,0,0,1,1,82078,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,40.31177378,40.31355,2.14564,2.11832,2.14552,37.96471,0.19497,2.11077,0.06293,0.266075387,451,571,0.266075387,571,451,308,308,66352,24331,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.043870483,0.04387,0.03196,0.00449,0.0314,0.00091,0.00307,0.00436,0.00375,0,0,0,0,0,0,1,1,43032,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.316836555,0.31685,0.08076,0.04965,0.07553,0.00089,0.22744,0.04958,0.04552,0,0,0,0,0,0,1,1,82078,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_106,0.457070667,0.45709,0.22646,0.18649,0.21221,0.0009,0.22081,0.1842,0.16249,0,0,0,0,0,0,1,1,841050,44162,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,35.47241492,35.47397,0.72155,0.69252,0.72143,34.73962,0.0033,0.69173,0.0026,0.266075387,451,571,0.266075387,571,451,236,236,37339,15444,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,26.36967288,26.37083,0.7263,0.70814,0.72617,25.63579,0.00236,0.70749,0.00188,0.01120214,5981,6048,0.01120214,6048,5981,320,320,38818,5448,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,506.995015,507.01737,20.76885,20.73201,20.76872,485.38789,0.81818,20.55117,0,0.000481737,70578,70612,0.000481737,70612,70578,696,696,232186,232186,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,19.97955646,19.98043,2.33735,2.3205,2.33725,17.48215,0.15438,2.31783,0.04371,9.08E-05,66110,66116,9.08E-05,66116,66110,516,516,62500,2183,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,24.66676748,24.66785,0.90096,0.88283,0.90085,23.75565,0.00227,0.88213,0.00232,0.00092127,26051,26075,0.00092127,26075,26051,396,396,41138,2743,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_081,47.64101921,47.64311,4.72378,4.69527,4.72365,42.73994,0.17269,4.69271,0.08648,0.270509977,451,573,0.270509977,573,451,232,232,730180,139641,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,498.081473,498.10344,15.57261,15.54761,15.57249,482.48547,0.00486,15.54468,0.00843,0.000566781,70574,70614,0.000566781,70614,70574,878,878,124815,12921,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,38.33166323,38.33335,3.30963,3.28089,3.3095,34.80531,0.21019,3.27577,0.06839,0.008672448,5996,6048,0.008672448,6048,5996,408,408,71928,8254,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_086,39.04739286,39.04911,7.74531,7.71677,7.74518,31.11081,0.18369,7.71321,0.16578,0.008672448,5996,6048,0.008672448,6048,5996,358,358,758959,52060,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,39.25473004,39.25646,4.61869,4.58645,4.61329,34.39792,0.23077,4.58192,0.06328,0,26075,26075,0,26075,26075,521,521,71306,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,32.83408412,32.83553,4.45827,4.43141,4.45816,28.14363,0.22701,4.42701,0.09457,0.000121014,66108,66116,0.000121014,66116,66108,584,584,62500,2628,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,36.47049868,36.4721,2.42434,2.40359,2.42054,33.86259,0.17682,2.40088,0.03563,0,26075,26075,0,26075,26075,458,458,71306,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,32.03346549,32.03487,5.90892,5.89121,5.9088,25.98403,0.13337,5.88828,0.07495,9.08E-05,66110,66116,9.08E-05,66116,66110,414,414,816997,46090,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_096,24.87569558,24.87679,1.11439,1.08687,1.11431,23.75043,0.00333,1.08593,0.00201,0.000438816,66087,66116,0.000438816,66116,66087,443,443,41788,4738,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_091,43.81708674,43.81901,9.75016,9.71015,9.73839,33.89591,0.16367,9.70672,0.09527,0,26075,26075,0,26075,26075,486,486,804240,42218,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,489.0794077,489.10097,79.93796,79.89912,79.93783,407.07806,2.04458,79.878,0,0.000134759,133572,133590,0.000134759,133590,133572,851,851,6127361,6127361,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,33.12979827,33.13126,3.20583,3.18842,3.2057,29.73399,0.18309,3.18509,0.17603,0.003019796,17882,17936,0.003019796,17936,17882,434,434,85720,6993,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,18.43070539,18.43152,2.12662,2.10896,2.12651,16.06449,0.22901,2.09798,0.12741,0.029220779,1232,1268,0.029220779,1268,1232,243,243,86148,51340,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,32.56216284,32.56359,1.31308,1.28557,1.31302,31.23756,0.00342,1.2845,0.00337,0.003805686,17868,17936,0.003805686,17936,17868,398,398,43420,5425,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,19.5187779,19.51964,0.25554,0.23732,0.25545,19.24982,0.00379,0.23691,0.00248,0.029220779,1232,1268,0.029220779,1268,1232,166,166,69125,51675,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,28.41633522,28.41758,3.06843,3.05128,3.06834,25.15144,0.18916,3.04743,0.07027,0.00013952,64507,64516,0.00013952,64516,64507,514,514,68842,1628,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,24.35116924,24.35224,2.16531,2.13886,2.16517,21.86157,0.31522,2.12466,0.1484,0.029220779,1232,1268,0.029220779,1268,1232,242,242,86148,51535,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,38.13174652,38.13342,4.24298,4.21755,4.24285,33.68136,0.19936,4.21052,0.09354,0.004894344,25744,25870,0.004894344,25870,25744,409,409,68976,13313,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,30.39170628,30.39304,3.00182,2.98448,3.00169,27.20568,0.17758,2.98142,0.05765,0.000248062,64500,64516,0.000248062,64516,64500,474,474,68842,4146,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,33.8004393,33.80193,1.01792,0.99941,1.01779,32.77265,0.00229,0.99866,0.00291,0.005323903,25733,25870,0.005323903,25870,25733,358,358,38519,8829,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,43.40847695,43.41039,4.17201,4.14275,4.1719,38.9325,0.29759,4.13622,0.09687,0.002179136,17897,17936,0.002179136,17936,17897,409,409,85720,5954,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,37.8768873,37.87855,6.07642,6.04924,6.0763,31.6232,0.17295,6.04643,0.06617,0.003257582,25786,25870,0.003257582,25870,25786,349,349,753231,55759,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_116,40.63875229,40.64054,2.44666,2.41977,2.44653,37.98898,0.19502,2.41542,0.09821,0.004114268,25764,25870,0.004114268,25870,25764,350,350,68976,11344,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,30.97726947,30.97863,1.36976,1.34219,1.36963,29.59638,0.00338,1.34122,0.00335,0.000496247,64484,64516,0.000496247,64516,64484,420,420,43536,4504,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,386.5721994,386.58923,24.47752,24.43411,24.4774,360.96554,1.11154,24.25364,0,0.000413736,101514,101556,0.000413736,101556,101514,810,810,240108,240108,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_001,29.50174594,29.50304,7.18788,7.16018,7.18774,21.85881,0.44789,7.15516,0.22272,0.029220779,1232,1268,0.029220779,1268,1232,202,202,1696188,557228,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_111,48.73057051,48.73271,9.4109,9.38178,9.41076,39.10794,0.20543,9.3784,0.14505,0.002179136,17897,17936,0.002179136,17936,17897,405,405,848780,51688,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,571.3345973,571.35979,21.46646,21.40644,21.46634,548.75928,1.09087,21.35069,0.20379,0.004622205,21202,21300,0.004622205,21300,21202,700,700,255520,37163,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
40,2,wt040_121,39.8667496,39.8685,9.4131,9.38593,9.41297,30.24975,0.19704,9.38247,0.1043,0.00013952,64507,64516,0.00013952,64516,64507,417,417,851083,47479,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_091,549.3259871,549.35021,84.77154,84.74157,84.77128,463.17946,1.36412,84.60344,1.84362,0.000595053,70582,70624,0.000595053,70624,70582,794,794,6062747,199019,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,38.02584611,38.02752,2.90444,2.8862,2.90433,34.85108,0.26212,2.87992,0.29732,0.000771334,14261,14272,0.000771334,14272,14261,398,398,95648,24899,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,43.06448836,43.06638,6.99041,6.96251,6.99027,35.73449,0.33434,6.94843,0.21524,0.001122334,14256,14272,0.001122334,14272,14256,323,323,95648,27665,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,21.25029293,21.25123,1.52904,1.5077,1.52504,19.49276,0.22135,1.5055,0.03604,0,26,26,0,26,26,233,233,85442,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,411.1385649,411.15668,22.4483,22.39414,22.44818,387.53456,1.13067,22.35765,0.18494,0.000453148,101512,101558,0.000453148,101558,101512,745,745,240108,25966,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,21.9318061,21.93277,0.24464,0.22655,0.24406,21.6742,0.00269,0.22617,0.00318,0,26,26,0,26,26,182,182,61590,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,26.09754562,26.09869,2.60511,2.57177,2.59934,23.19166,0.29273,2.56914,0.05078,0,26,26,0,26,26,223,223,85442,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,41.34897918,41.3508,1.09327,1.0661,1.09318,40.24168,0.00447,1.06509,0.00482,0.001262803,14254,14272,0.001262803,14272,14254,392,392,68454,27900,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_006,42.28404364,42.2859,12.65323,12.63475,12.65311,29.29759,0.32648,12.62937,0.21881,0.000771334,14261,14272,0.000771334,14272,14261,395,395,1679774,234940,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_026,27.65954386,27.66076,4.81766,4.77154,4.79844,22.46464,0.36678,4.76729,0.21887,0,26,26,0,26,26,135,135,1511606,62871,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,35.12986411,35.13141,6.69611,6.67867,6.69599,28.20926,0.21597,6.67337,0.06103,4.50E-05,111064,111069,4.50E-05,111069,111064,722,722,73642,5367,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,39.29553719,39.29727,1.50939,1.49086,1.50925,37.77731,0.00289,1.48968,0.00287,0.001347533,46010,46072,0.001347533,46072,46010,478,478,59810,9021,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,47.10062408,47.1027,4.36021,4.34261,4.3601,42.51409,0.221,4.33458,0.07521,0.001217391,23000,23028,0.001217391,23028,23000,493,493,86906,15753,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,41.05320239,41.05501,4.04318,4.02484,4.04308,36.78333,0.21632,4.01747,0.04891,0.00132577,46011,46072,0.00132577,46072,46011,491,491,76522,12692,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,47.31139107,47.31347,2.60596,2.58806,2.60585,44.48075,0.21668,2.58216,0.0581,0.001217391,23000,23028,0.001217391,23028,23000,413,413,86906,16492,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,46.24712051,46.24915,1.72144,1.69275,1.72135,44.51296,0.00404,1.69172,0.00477,0.001217391,23000,23028,0.001217391,23028,23000,429,429,64132,15932,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.443428505,0.44344,0.10643,0.06975,0.09908,0.00147,0.32407,0.06966,0.06149,0,0,0,0,0,0,1,1,91158,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.43450981,0.43453,0.09768,0.06203,0.091,0.00149,0.32394,0.06194,0.05667,0,0,0,0,0,0,1,1,91158,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.843793835,0.84383,0.40659,0.35707,0.3859,0.00149,0.42402,0.35288,0.31785,0,0,0,0,0,0,1,1,1511556,62870,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_051,0.049938966,0.04994,0.0345,0.00666,0.03387,0.00139,0.00373,0.00652,0.00564,0,0,0,0,0,0,1,1,61589,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,42.61812116,42.62,2.97675,2.95858,2.97664,39.62948,0.00324,2.95667,0.00332,8.10E-05,111060,111069,8.10E-05,111069,111060,692,692,67249,4271,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,47.41026482,47.41235,5.53267,5.50543,5.53256,41.58669,0.28168,5.50008,0.06136,1.80E-05,111067,111069,1.80E-05,111069,111067,714,714,73642,2662,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,55.90810921,55.91057,4.17841,4.15182,4.17828,51.46648,0.25395,4.14401,0.06505,0.00132577,46011,46072,0.00132577,46072,46011,485,485,76522,12458,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_011,59.9648465,59.96748,16.90562,16.87781,16.90551,42.65583,0.39793,16.87241,0.23673,0.001217391,23000,23028,0.001217391,23028,23000,454,454,1573834,131196,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,46.96561356,46.96768,4.74848,4.72093,4.74836,41.86597,0.34094,4.70608,0.11696,0.016827378,5289,5378,0.016827378,5378,5289,351,351,101260,39252,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,36.72337607,36.72499,0.63624,0.61844,0.63617,36.07478,0.00306,0.61781,0.00272,0.016827378,5289,5378,0.016827378,5378,5289,333,333,66241,32637,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,44.95131702,44.95329,3.62411,3.59616,3.62398,40.97886,0.33857,3.58024,0.1166,0.016827378,5289,5378,0.016827378,5378,5289,370,370,101260,39815,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_016,65.61948364,65.62237,15.29144,15.26328,15.2913,49.96928,0.35027,15.2582,0.21729,0.00132577,46011,46072,0.00132577,46072,46011,476,476,1467894,85213,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_021,63.28326576,63.28605,22.09725,22.06854,22.0971,40.78826,0.38934,22.06269,0.31902,1.80E-05,111067,111069,1.80E-05,111069,111067,550,550,1650124,71973,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,44.29641666,44.29836,3.10549,3.08727,3.10536,40.93247,0.24971,3.07833,0.07883,0.003440792,18891,18956,0.003440792,18956,18891,403,403,105744,17608,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,36.28512631,36.28672,5.15925,5.13222,5.15915,30.81603,0.30287,5.12661,0.04814,0.000255835,82084,82105,0.000255835,82105,82084,664,664,82358,8553,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,44.68227177,44.68424,6.15772,6.13978,6.1576,38.2123,0.30357,6.13077,0.27849,0.003612774,37921,38058,0.003612774,38058,37921,694,694,100086,18698,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_031,55.12165217,55.12407,13.48274,13.45502,13.48259,41.15889,0.47109,13.44955,0.20212,0.016827378,5289,5378,0.016827378,5378,5289,336,336,1625428,427448,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,44.49776407,44.49972,4.6763,4.659,4.67619,39.52683,0.2859,4.65005,0.17634,0.002793002,37952,38058,0.002793002,38058,37952,680,680,100086,16450,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,41.29027942,41.29209,1.71678,1.69891,1.71665,39.56127,0.00287,1.6979,0.00384,0.000341143,82077,82105,0.000341143,82105,82077,563,563,64758,6361,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,36.99570905,36.99733,1.54053,1.52304,1.54039,35.22295,0.22505,1.51146,0.1251,0.042465753,730,761,0.042465753,761,730,224,224,97306,49373,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,38.06290803,38.06458,2.90446,2.87675,2.90433,34.83721,0.31225,2.85942,0.19683,0.042465753,730,761,0.042465753,761,730,226,226,97306,46348,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.568314176,0.56833,0.14916,0.11133,0.13962,0.00088,0.4105,0.11123,0.09885,0,0,0,0,0,0,1,1,115642,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.632691432,0.63272,0.18479,0.14401,0.17211,0.00135,0.43564,0.14391,0.13081,0,0,0,0,0,0,1,1,115642,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,0.054487914,0.05449,0.03705,0.00812,0.03613,0.00136,0.00472,0.00792,0.00672,0,0,0,0,0,0,1,1,73205,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,54.24865704,54.25104,12.96364,12.93544,12.96354,40.81587,0.45909,12.92977,0.20012,0.003334568,18893,18956,0.003334568,18956,18893,425,425,1635036,118562,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,58.70051575,58.7031,5.91351,5.8856,5.91343,52.44363,0.33783,5.87695,0.07056,0.003547038,18889,18956,0.003547038,18956,18889,446,446,105744,17647,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,391.2932145,391.31045,34.38534,34.33983,34.38521,355.80045,1.0837,34.29753,0.2501,0.000211612,127592,127619,0.000211612,127619,127592,889,889,232006,19054,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_076,1.085032184,1.08508,0.48818,0.43618,0.46452,0.00149,0.58318,0.43045,0.3897,0,0,0,0,0,0,1,1,1796148,74728,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_036,57.72303558,57.72557,1.70021,1.67129,1.70008,56.00978,0.00488,1.67028,0,0.003653307,18887,18956,0.003653307,18956,18887,407,407,66629,66629,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,33.41455182,33.41602,0.40034,0.37195,0.40021,32.99973,0.00436,0.37141,0.0038,0.042465753,730,761,0.042465753,761,730,174,174,57987,33604,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_056,40.71108053,40.71287,6.91123,6.88419,6.9111,33.44561,0.34488,6.87996,0.15875,0.042465753,730,761,0.042465753,761,730,202,202,1423256,542080,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_096,588.669905,588.69585,15.10143,15.06069,15.1013,573.54798,0.00671,15.05838,0.01279,0.000232104,133561,133592,0.000232104,133592,133561,782,782,126154,13035,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,50.75751456,50.75975,5.99723,5.97017,5.99712,44.41425,0.3396,5.96464,0.05023,0.000292394,82081,82105,0.000292394,82105,82081,637,637,82358,8995,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,56.68833042,56.69082,1.49532,1.4773,1.49524,55.18211,0.00274,1.47636,0.00291,0.004858214,37874,38058,0.004858214,38058,37874,504,504,63940,16378,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_046,54.90753406,54.90995,16.72471,16.69677,16.72455,37.80825,0.36912,16.69133,0.24827,0.00024365,82085,82105,0.00024365,82105,82085,500,500,1589222,78072,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_041,64.66022796,64.66307,10.97313,10.95525,10.97302,53.41292,0.2652,10.95039,0.17744,0.002344017,37969,38058,0.002344017,38058,37969,443,443,1569130,97065,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,48.57629394,48.57843,4.21126,4.18221,4.21115,43.97947,0.37655,4.17125,0.10759,0.007362686,13582,13682,0.007362686,13682,13582,389,389,120976,26381,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,44.30910584,44.31105,1.08669,1.06867,1.08659,43.21014,0.00326,1.06794,0.00324,0.008104922,13572,13682,0.008104922,13682,13572,408,408,70226,16784,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,41.94051593,41.94236,1.54975,1.53147,1.54968,40.38229,0.00227,1.53058,0.0025,0.000513623,40886,40907,0.000513623,40907,40886,510,510,50687,4400,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,61.90904532,61.91177,5.80611,5.77818,5.80593,55.70453,0.39039,5.76812,0.10203,0.007956387,13574,13682,0.007956387,13682,13574,393,393,120976,26759,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_061,60.98405169,60.98673,14.74826,14.73028,14.74814,45.92685,0.30365,14.72413,1.06566,0.007066097,13586,13682,0.007066097,13682,13586,426,426,1723086,148778,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,37.98970092,37.99137,2.37391,2.35575,2.3738,35.60574,0.00289,2.35434,0.00318,0.00014009,78521,78532,0.00014009,78532,78521,682,682,63893,3974,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.340550605,0.34056,0.07708,0.05547,0.07208,0.00125,0.2542,0.05541,0.04868,0,0,0,0,0,0,1,1,102596,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.050421283,0.05042,0.0347,0.00656,0.03385,0.00135,0.00406,0.0064,0.0055,0,0,0,0,0,0,1,1,59233,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.440041054,0.44006,0.09509,0.06326,0.08846,0.00138,0.33313,0.06319,0.05812,0,0,0,0,0,0,1,1,102596,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,55.13905786,55.14148,7.89746,7.86846,7.89734,46.96344,0.2698,7.85839,0.10486,4.89E-05,40905,40907,4.89E-05,40907,40905,818,818,84812,2558,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_101,0.541382067,0.5414,0.23005,0.1976,0.21531,0.00089,0.3028,0.19337,0.17136,0,0,0,0,0,0,1,1,1453732,60465,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.035888478,0.03589,0.02291,0.00424,0.02219,0.00103,0.00289,0.0041,0.00348,0,0,0,0,0,0,1,1,61829,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.509741917,0.50976,0.12344,0.08801,0.11482,0.00143,0.37298,0.08791,0.07631,0,0,0,0,0,0,1,1,118156,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.488671016,0.48869,0.11703,0.08098,0.10799,0.00138,0.35883,0.08088,0.07403,0,0,0,0,0,0,1,1,118156,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_106,0.746812653,0.74684,0.35499,0.31051,0.33629,0.00139,0.37886,0.30662,0.2722,0,0,0,0,0,0,1,1,1517436,63115,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,40.04240118,40.04416,2.54028,2.52319,2.54016,37.21919,0.27251,2.51024,0.14919,0.007434944,538,542,0.007434944,542,538,308,308,121562,51246,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,39.89924349,39.901,0.90034,0.87278,0.90023,38.98541,0.00445,0.87197,0,0.007434944,538,542,0.007434944,542,538,314,314,67925,67925,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,54.70142068,54.70382,11.70484,11.68669,11.70473,42.78284,0.20521,11.68227,0.18076,7.33E-05,40904,40907,7.33E-05,40907,40904,570,570,1244304,53676,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_066,60.07520732,60.07785,5.66119,5.62532,5.65436,54.13761,0.26822,5.61668,0.07897,0,40907,40907,0,40907,40907,625,625,84812,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,52.34722728,52.34953,5.65909,5.63717,5.65496,46.43016,0.24943,5.63163,0.04843,0,78532,78532,0,78532,78532,615,615,84552,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,55.54905711,55.5515,5.73123,5.6975,5.72435,49.48885,0.32102,5.69202,0.0553,0,78532,78532,0,78532,78532,601,601,84552,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,48.22534449,48.22746,14.37462,14.34615,14.37448,33.32588,0.5185,14.33727,0.50238,0.007434944,538,542,0.007434944,542,538,328,328,1666788,524377,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_071,56.96594431,56.96845,19.97171,19.93494,19.95329,36.6761,0.31201,19.92906,0.24714,0,78532,78532,0,78532,78532,620,620,1568004,65222,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_081,50.78619519,50.78843,5.69597,5.66807,5.69583,44.69318,0.38733,5.65096,0.19959,0.007434944,538,542,0.007434944,542,538,391,391,121562,51223,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,48.22552111,48.22764,1.66632,1.64725,1.66619,46.54737,0.00332,1.64589,0.00335,0.001353495,47285,47349,0.001353495,47349,47285,515,515,67013,9627,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,56.29209024,56.29456,3.59895,3.5809,3.59884,52.42787,0.25575,3.57097,0.09264,0.023722181,12267,12558,0.023722181,12558,12267,449,449,113546,30514,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,448.0181804,448.0379,20.02121,19.95536,20.02095,426.79655,1.17878,19.92056,0.22847,0.000203773,127593,127619,0.000203773,127619,127593,682,682,232006,18081,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,47.76042813,47.76253,5.45313,5.43552,5.453,42.03022,0.26876,5.43065,0.08835,0.000247847,92799,92822,0.000247847,92822,92799,588,588,101216,7246,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,57.74969162,57.75223,6.34349,6.32535,6.34336,51.07638,0.32047,6.31898,0.42909,0.001268794,47289,47349,0.001268794,47349,47289,565,565,116176,14831,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,60.98120043,60.98388,1.26097,1.2427,1.26085,59.70866,0.00282,1.24185,0.00273,0.025898693,12240,12557,0.025898693,12557,12240,443,443,59525,17920,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,61.33704101,61.33974,5.76554,5.73889,5.76543,55.15469,0.40823,5.73209,0.14755,0.001184108,47293,47349,0.001184108,47349,47293,553,553,116176,14074,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,52.77865537,52.78097,3.98263,3.9649,3.98251,48.51057,0.27956,3.95928,0.07211,0.000226291,92801,92822,0.000226291,92822,92801,536,536,101216,7425,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,70.92058758,70.9237,11.31979,11.30117,11.31967,59.34308,0.24917,11.29606,0.20048,0.023056868,12274,12557,0.023056868,12557,12274,456,456,1460988,136860,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_091,73.05299583,73.05621,19.62049,19.59128,19.62034,52.92855,0.49924,19.58482,0.35315,0.001162938,47294,47349,0.001162938,47349,47294,475,475,1644444,93467,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,432.7368611,432.75591,12.24227,12.21744,12.24215,420.46606,0.00501,12.21569,0.00813,0.000219451,127591,127619,0.000219451,127619,127591,971,971,130861,10727,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_086,82.52355114,82.52718,7.0202,6.9924,7.02007,75.14214,0.35278,6.97831,0.12919,0.02514491,12249,12557,0.02514491,12557,12249,459,459,113546,31467,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,60.33222067,60.33487,13.69278,13.67427,13.69266,46.35977,0.27174,13.66894,0.18881,0.000204735,92803,92822,0.000204735,92822,92803,527,527,1655028,77933,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,50.1238897,50.12609,1.53565,1.51788,1.53557,48.5764,0.00293,1.51693,0.00325,0.0029643,15518,15564,0.0029643,15564,15518,543,543,66150,7325,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_096,58.04959392,58.05215,2.69941,2.67162,2.69928,55.33675,0.00428,2.67006,0.00569,0.000258626,92798,92822,0.000258626,92822,92798,602,602,67445,5361,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,58.62970224,58.63228,7.03898,7.01176,7.03883,51.14698,0.43469,6.9986,0.27955,0.001351091,15543,15564,0.001351091,15564,15543,497,497,128610,8898,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,659.0863464,659.11538,15.61484,15.57585,15.61471,642.6351,0.8315,15.52263,0.22709,0.002402609,46616,46728,0.002402609,46728,46616,699,699,268358,43283,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,56.34700246,56.34948,8.67625,8.64107,8.66899,47.30398,0.36116,8.63475,0.06257,0,41696,41696,0,41696,41696,665,665,99294,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,68.68434755,68.68736,9.69796,9.67099,9.69784,58.54581,0.43458,9.65959,0.14381,0.001737787,15537,15564,0.001737787,15564,15537,607,607,128610,10132,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,58.05386462,58.05642,7.26336,7.22923,7.25674,50.40194,0.38053,7.22173,0.05579,0,41696,41696,0,41696,41696,708,708,99294,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,67.62665787,67.62963,3.26881,3.251,3.26869,64.091,0.25849,3.24376,0.0935,0.004508197,19520,19608,0.004508197,19608,19520,447,447,99486,17067,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_111,72.34347856,72.34666,17.96189,17.94361,17.96151,54.09143,0.28148,17.93765,0.27448,0.001351091,15543,15564,0.001351091,15564,15543,528,528,1623326,86452,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,61.19847177,61.20116,3.48689,3.45713,3.48561,57.69825,0.0042,3.4549,0.00519,0,41696,41696,0,41696,41696,679,679,60102,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,68.00590657,68.0089,1.96181,1.93334,1.96173,66.03457,0.00364,1.93218,0.00417,0.005951159,19492,19608,0.005951159,19608,19492,465,465,54534,11897,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,73.11915968,73.12237,6.9616,6.93437,6.96147,65.80476,0.34774,6.92375,0.17007,0.006307369,19501,19624,0.006307369,19624,19501,567,567,99486,20388,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_121,71.25666072,71.25979,22.22645,22.18127,22.20967,48.57907,0.44228,22.17545,0.27232,0,41696,41696,0,41696,41696,622,622,1475150,61352,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
50,2,wt050_116,83.65479945,83.65847,14.01062,13.98152,14.01047,69.25536,0.3807,13.97669,0.19484,0.004302397,19524,19608,0.004302397,19608,19524,429,429,1338734,87532,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,75.99285614,75.9962,1.54228,1.52327,1.54217,74.40381,0.0102,1.52218,0,0.007543754,3314,3339,0.007543754,3339,3314,460,460,264800,264800,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,103.383049,103.38759,18.03338,18.01514,18.03326,84.10441,1.20989,17.91007,0.46971,0.007543754,3314,3339,0.007543754,3339,3314,551,551,328070,192080,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_121,528.6400329,528.6633,107.53767,107.49294,107.53754,419.11791,1.96562,107.47208,1.32691,0.00021161,127593,127620,0.00021161,127620,127593,827,827,6355560,177746,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,120.1062802,120.11156,14.97578,14.95704,14.97565,103.88601,1.21428,14.84503,0.36623,0.007543754,3314,3339,0.007543754,3339,3314,582,582,328070,191910,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,82.4021924,82.40581,1.98962,1.9604,1.98949,80.35707,0.01522,1.95878,0,0.352941171,68,92,0.352941171,92,68,353,353,281558,281558,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,89.24866814,89.25259,22.50386,22.456,22.47427,65.30215,1.40333,22.43772,1.46917,0,92,92,0,92,92,599,599,408390,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,149.9307153,149.9373,25.71832,25.69979,25.71819,122.86099,1.31568,25.49348,0,0.000685289,30644,30665,0.000685289,30665,30644,734,734,365770,365770,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,104.6132461,104.61784,20.42588,20.35842,20.38769,82.1566,1.99192,20.33729,1.1841,0,92,92,0,92,92,559,559,408390,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,665.4284796,665.45778,15.57886,15.53085,15.57872,649.82931,0.00719,15.5276,0.01309,0.000669891,101509,101577,0.000669891,101577,101509,789,789,127503,17370,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_001,157.7295526,157.73649,81.52027,81.50081,81.52015,72.49262,3.68043,81.46581,1.8824,0.007543754,3314,3339,0.007543754,3339,3314,515,515,13112851,4188654,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,156.1963214,156.20319,6.57332,6.54435,6.5732,149.57636,0.01352,6.54221,0.02078,0.000685289,30644,30665,0.000685289,30665,30644,803,803,256762,118678,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,162.9431753,162.95034,13.15152,13.13205,13.1514,149.75727,0.00922,13.12963,0.01407,4.26E-05,93890,93894,4.26E-05,93894,93890,1330,1330,248432,48696,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,814.4561643,814.49203,27.84847,27.80992,27.84836,785.72997,0.87065,27.74312,0.50213,0.002445827,46610,46724,0.002445827,46724,46610,777,777,268358,43241,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,191.748468,191.75689,34.12773,34.09928,34.12762,155.89832,1.69718,33.9916,0.55205,0.000685289,30644,30665,0.000685289,30665,30644,790,790,365770,132743,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,2.288288943,2.28838,0.38915,0.32375,0.35304,0.0047,1.85436,0.32362,0.28757,0,0,0,0,0,0,1,1,397520,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,2.020269569,2.02035,0.43731,0.35672,0.3938,0.00322,1.54705,0.35658,0.32533,0,0,0,0,0,0,1,1,397520,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,0.124594003,0.1246,0.06655,0.0362,0.06486,0.00464,0.01405,0.03582,0.03194,0,0,0,0,0,0,1,1,264799,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_051,8.005664185,8.00601,3.53909,3.42192,3.44265,0.00456,4.40298,3.3729,3.19945,0,0,0,0,0,0,1,1,13112751,267500,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,193.3802004,193.3887,38.05384,38.03445,38.05374,154.02233,1.27231,37.95498,0.40683,3.20E-05,93891,93894,3.20E-05,93894,93891,1038,1038,332022,52584,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_026,160.561309,160.56837,74.80049,74.77044,74.80038,80.33019,5.39258,74.72705,2.05266,0.210526313,76,92,0.210526313,92,76,359,359,13942372,6033243,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,767.8148978,767.84868,63.1991,63.16741,63.19892,703.03514,1.57011,63.1474,1.24717,0.002359705,46616,46726,0.002359705,46726,46616,695,695,6597712,291775,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,205.4558979,205.4649,38.69392,38.63447,38.66354,165.2154,1.52096,38.595,0.46101,0,93894,93894,0,93894,93894,1066,1066,332022,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,167.5989971,167.60633,19.51688,19.49714,19.51678,146.54392,1.50349,19.25481,0,0.000314342,12725,12729,0.000314342,12729,12725,689,689,408630,408630,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,155.0112844,155.01807,6.19515,6.16436,6.19501,148.76477,0.01492,6.16135,0.02194,0.000314342,12725,12729,0.000314342,12729,12725,713,713,263918,126208,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,180.3024841,180.31034,39.08113,39.01032,39.03868,139.35909,1.82697,38.97743,0.9646,0,12729,12729,0,12729,12729,827,827,408630,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,246.138643,246.14925,55.31359,55.2945,55.31346,189.62348,1.16869,55.0734,0,0.000215254,209055,209100,0.000215254,209100,209055,1409,1409,350432,350432,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,250.3745801,250.38533,40.12805,40.09758,40.12794,210.20009,0.0141,40.09238,0.07645,0.000220039,209054,209100,0.000220039,209100,209054,1476,1476,262251,24382,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,251.8894927,251.90027,55.6702,55.65171,55.67009,195.0482,1.14578,55.61197,0.28911,5.02E-05,457814,457837,5.02E-05,457837,457814,1685,1685,297938,26616,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_006,302.7276711,302.74063,180.55085,180.5313,180.55071,118.39046,3.75847,180.48576,3.13494,0.000685289,30644,30665,0.000685289,30665,30644,860,860,12714869,2362091,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_116,823.6111157,823.647,63.82401,63.77631,63.82386,757.53469,2.24581,63.75468,1.34068,0.000334929,101514,101548,0.000334929,101548,101514,670,670,6192975,185162,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_111,844.2881887,844.32498,15.35853,15.31392,15.3584,828.91643,0.00762,15.31028,0.01359,0.002596177,46607,46728,0.002596177,46728,46607,824,824,135856,23912,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,293.4265617,293.43908,45.59821,45.57903,45.5981,246.55601,1.24114,45.5228,0.72688,0.000205686,209057,209100,0.000205686,209100,209057,1315,1315,350432,29944,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,278.5983694,278.61022,45.33249,45.31287,45.33236,233.22983,0.01129,45.30661,0.04788,5.68E-05,457811,457837,5.68E-05,457837,457811,1998,1998,284692,19504,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,4,wt100_086,1016.978514,1017.0229,17.82939,17.78386,17.82927,999.14328,0.00727,17.78023,0,0.00509915,21180,21288,0.00509915,21288,21180,827,827,132302,132302,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,2.186104178,2.18619,0.38198,0.3202,0.34861,0.00452,1.76332,0.32005,0.28408,0,0,0,0,0,0,1,1,411188,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,2.347318731,2.34741,0.40905,0.34283,0.37008,0.00474,1.89662,0.34268,0.31542,0,0,0,0,0,0,1,1,411188,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,0.120095693,0.1201,0.06471,0.03545,0.06274,0.00463,0.01371,0.03506,0.03117,0,0,0,0,0,0,1,1,248921,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_076,8.518489938,8.51883,3.79142,3.65498,3.68474,0.00452,4.68569,3.62011,3.37003,0,0,0,0,0,0,1,1,12326689,251460,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,127.1422788,127.14742,3.68649,3.66664,3.68619,123.41127,0.0115,3.66447,0,0.015288674,4971,5047,0.015288674,5047,4971,571,571,255098,255098,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,219.3433811,219.35257,15.83576,15.80495,15.83563,203.46658,0.01343,15.80069,0,0.002051101,56555,56671,0.002051101,56671,56555,967,967,252648,252648,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,190.7131852,190.72108,41.85779,41.83851,41.85765,147.48832,1.34349,41.79675,0.80951,6.62E-05,422804,422832,6.62E-05,422832,422804,1096,1096,339138,29847,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,148.1068229,148.11283,17.63352,17.61415,17.63339,128.91472,1.51934,17.4299,0.68475,0.012843668,4983,5047,0.012843668,5047,4983,573,573,443922,207375,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,160.3562717,160.36281,29.01221,28.982,29.0121,129.30331,2.00153,28.84436,0.67031,0.014064698,4977,5047,0.014064698,5047,4977,731,731,443922,207961,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,286.3293215,286.34138,49.33353,49.30427,49.33341,235.18923,1.78292,49.18835,0.45897,0.001997949,56558,56671,0.001997949,56671,56558,908,908,411536,94024,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,276.7488922,276.7605,41.22395,41.19378,41.22382,233.64073,1.8506,40.84013,0,0.001714569,56574,56671,0.001714569,56671,56574,968,968,411536,411536,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_031,331.7380158,331.75198,178.50407,178.47453,178.50389,148.22743,4.97722,178.43763,2.8122,0.000314342,12725,12729,0.000314342,12729,12725,719,719,13069192,3066588,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,370.1136211,370.12923,95.87108,95.84041,95.87094,272.61788,1.60364,95.78036,2.45045,5.02E-05,457813,457836,5.02E-05,457836,457813,1845,1845,297938,24675,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,284.0277329,284.03946,44.17072,44.15058,44.1706,238.56365,1.26599,44.11145,1.83678,7.57E-05,422799,422831,7.57E-05,422831,422799,1189,1189,339138,31313,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,223.3459634,223.35504,14.11314,14.09232,14.11303,209.18746,0.00964,14.09004,0,0.004474322,45370,45573,0.004474322,45573,45370,1017,1017,243041,243041,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_056,264.4895221,264.5003,149.93523,149.91451,149.93491,110.64496,3.88074,149.59552,3.02739,0.012843668,4983,5047,0.012843668,5047,4983,585,585,12632602,4314939,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,289.6007482,289.61263,30.13692,30.1165,30.1368,259.42664,0.01074,30.11122,0,8.04E-05,422798,422832,8.04E-05,422832,422798,1554,1554,270776,270776,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_016,457.725685,457.74493,255.65627,255.63517,255.656,198.20796,3.83815,255.37992,4.52849,0.000186548,209061,209100,0.000186548,209100,209061,1486,1486,12986625,325914,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,192.6501276,192.65803,36.37506,36.35422,36.37494,156.24041,0.00967,36.34883,0.02178,2.75E-05,327296,327305,2.75E-05,327305,327296,1755,1755,263133,10565,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,357.9682511,357.98304,32.45675,32.42627,32.45662,325.46837,0.0151,32.42114,0.02451,0.000963257,237735,237964,0.000963257,237964,237735,1474,1474,294297,51113,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,1.82137325,1.82144,0.32898,0.28043,0.29924,0.00282,1.45964,0.28035,0.25175,0,0,0,0,0,0,1,1,423494,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,1.79332225,1.79339,0.30929,0.2585,0.27789,0.00317,1.45122,0.25842,0.23932,0,0,0,0,0,0,1,1,423494,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,0.084144823,0.08415,0.04038,0.02029,0.03923,0.00288,0.01013,0.0199,0.01765,0,0,0,0,0,0,1,1,242750,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,2.114701174,2.11478,0.45833,0.39692,0.41594,0.00289,1.61881,0.39681,0.35277,0,0,0,0,0,0,1,1,490550,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,1.947869357,1.94795,0.33949,0.27813,0.29653,0.00291,1.56834,0.27804,0.25697,0,0,0,0,0,0,1,1,490550,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_036,408.0886847,408.10566,236.98761,236.95712,236.98716,166.49568,4.58322,236.9135,0,0.001696863,56575,56671,0.001696863,56671,56575,1039,1039,12511327,12511327,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,0.129719038,0.12972,0.06745,0.03526,0.06514,0.00471,0.0146,0.03468,0.03093,0,0,0,0,0,0,1,1,255587,0,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_101,7.2033615,7.20366,3.35435,3.23159,3.25098,0.00308,3.81415,3.19354,3.04056,0,0,0,0,0,0,1,1,12021376,245226,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_106,6.713599328,6.71387,2.75085,2.66521,2.68433,0.00319,3.92262,2.63022,2.47092,0,0,0,0,0,0,1,1,12656757,258194,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_011,507.8387391,507.86007,285.83027,285.81112,285.83006,218.49092,3.49317,285.70105,3.7694,3.20E-05,93891,93894,3.20E-05,93894,93891,1225,1225,12302534,829511,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,198.9405894,198.94877,7.76592,7.74655,7.76579,191.12041,0.00949,7.74412,0.01247,0.159642401,783,908,0.159642401,908,783,775,775,239319,104406,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,429.8387277,429.85655,84.45328,84.42095,84.45313,343.1173,2.24159,84.1068,0,0.000937996,237741,237964,0.000937996,237964,237741,1292,1292,457718,457718,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,244.4717286,244.48179,46.08949,46.07026,46.08935,196.90772,1.43794,45.6256,0,0.158163265,784,908,0.158163265,908,784,984,984,438794,438794,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,278.2070748,278.21853,89.77763,89.74715,89.7775,186.59862,1.80157,89.69523,0.75593,2.44E-05,327297,327305,2.44E-05,327305,327297,1602,1602,373954,14518,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,280.0827165,280.09425,75.75197,75.72042,75.75186,202.46589,1.83592,75.6599,0.45508,1.53E-05,327300,327305,1.53E-05,327305,327300,1786,1786,373954,10391,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,378.0651237,378.08061,54.52701,54.50686,54.52688,322.1424,1.35913,54.39683,0.44588,0.004120213,45386,45573,0.004120213,45573,45386,1071,1071,425856,78037,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_021,562.1692446,562.19279,358.69131,358.66945,358.69115,199.27591,4.18827,358.62563,5.98725,4.81E-05,457814,457836,4.81E-05,457836,457814,1818,1818,14097404,334821,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,275.8248018,275.83618,63.88067,63.85135,63.88042,209.94851,1.96042,63.61461,0.81057,0.147914033,791,908,0.147914033,908,791,1237,1237,438794,167937,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,356.8252658,356.83998,20.60657,20.58514,20.60645,336.18251,0.0087,20.58108,0,0.00109991,126374,126513,0.00109991,126513,126374,1187,1187,229127,229127,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,388.8876806,388.9037,46.05855,46.02451,46.05842,341.16749,1.63448,45.95173,0.41452,0.000854397,126405,126513,0.000854397,126513,126405,1183,1183,382082,52745,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_046,515.1526965,515.17402,257.10077,257.06917,257.10063,252.96444,5.06885,257.02974,0,6.39E-05,422804,422831,6.39E-05,422831,422804,1387,1387,13408562,13408562,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,317.1759462,317.18909,29.00716,28.97465,29.00704,288.12292,0.01457,28.97016,0,0.011614081,36163,36583,0.011614081,36583,36163,1115,1115,259802,259802,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,462.6394135,462.65845,235.80308,235.78297,235.80282,223.56247,3.24913,235.49617,2.78744,0.003302292,45423,45573,0.003302292,45573,45423,994,994,12035629,521339,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_061,467.0327911,467.05201,53.15477,53.1353,53.15462,412.52561,1.32846,52.71831,0,0.003567418,45411,45573,0.003567418,45573,45411,1053,1053,425856,425856,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,559.9626689,559.98593,56.87076,56.83906,56.87062,500.69003,2.39025,56.76828,1.55622,0.000815915,237770,237964,0.000815915,237964,237770,1431,1431,457718,64511,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,432.8713404,432.88923,196.93415,196.91314,196.93399,232.78359,3.1201,196.83813,2.82873,0.0009335,126406,126524,0.0009335,126524,126406,1242,1242,11346987,388334,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,381.2412929,381.25711,69.43015,69.39379,69.4299,309.71514,2.06652,68.97548,0,0.013257471,36206,36686,0.013257471,36686,36206,1293,1293,492908,492908,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,297.2232952,297.23568,24.44216,24.42093,24.44202,272.74076,0.00902,24.41661,0,0.003303667,129553,129981,0.003303667,129981,129553,1154,1154,244415,244415,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,272.658793,272.67017,43.69112,43.67046,43.69098,227.61659,1.3211,43.61585,0.23709,0.000247895,254140,254203,0.000247895,254203,254140,1365,1365,367624,39359,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,381.6219511,381.63781,56.37642,56.35227,56.37626,323.56906,1.6483,56.11573,0,0.003249585,129555,129976,0.003249585,129976,129555,1212,1212,422302,422302,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,365.1990787,365.21427,40.44743,40.42284,40.44731,323.19235,1.53164,40.33868,0.40567,0.002631416,129588,129929,0.002631416,129929,129588,1183,1183,422302,84508,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,316.4689691,316.48217,78.73076,78.70129,78.73066,235.96686,1.74174,78.50394,0,0.000322685,254118,254200,0.000322685,254200,254118,1384,1384,367624,367624,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,412.4555138,412.47265,60.82724,60.80128,60.82713,350.044,1.55497,60.7029,0.47252,0.011306463,36174,36583,0.011306463,36583,36174,1229,1229,492908,118122,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_081,433.2333205,433.25131,225.30979,225.28954,225.30964,203.80247,4.09136,225.25708,1.96282,0.146464646,792,908,0.146464646,908,792,1063,1063,11851491,2249242,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,325.4567161,325.47033,28.57283,28.55251,28.57275,296.84709,0.00904,28.54955,0,0.000346312,254106,254194,0.000346312,254194,254106,1457,1457,247354,247354,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_086,459.6415246,459.66066,199.0406,199.00604,199.04046,255.51472,5.05616,198.96784,0,0.013229486,36207,36686,0.013229486,36686,36207,1104,1104,12865450,12865450,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_041,673.569667,673.59768,366.07466,366.04303,366.07449,302.34586,5.14005,365.94977,3.58983,0.000811705,237771,237964,0.000811705,237964,237771,1466,1466,14572902,488207,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_066,596.2669359,596.29162,46.39674,46.37155,46.39661,548.61337,1.23966,46.14472,0,0.000957339,126392,126513,0.000957339,126513,126392,1178,1178,382082,382082,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,324.2988499,324.31246,60.32932,60.30596,60.3292,262.37967,1.56643,60.23842,0.39878,0.000680368,191073,191203,0.000680368,191203,191073,1286,1286,456936,57728,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_071,554.3072915,554.33036,365.66047,365.62849,365.66027,184.12798,4.49967,365.58931,3.39622,1.53E-05,327300,327305,1.53E-05,327305,327300,1739,1739,13030284,278010,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,269.7953726,269.80673,29.84286,29.82152,29.84273,239.91062,0.00954,29.81718,0.02102,0.000338933,241936,242018,0.000338933,242018,241936,1531,1531,256861,27265,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,330.1360747,330.14996,47.44412,47.42261,47.44399,281.08665,1.57309,47.35211,0.3767,0.000627993,191085,191205,0.000627993,191205,191085,1331,1331,456936,55735,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,303.9151704,303.92796,65.86445,65.84279,65.86429,236.55337,1.46604,65.77975,1.4844,0.000289318,241948,242018,0.000289318,242018,241948,1435,1435,418768,39680,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,380.9604929,380.9765,21.85973,21.83688,21.85963,359.06155,0.00981,21.83326,0.01558,0.003526202,83943,84239,0.003526202,84239,83943,1149,1149,266956,54955,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,345.0294058,345.04395,57.14063,57.11969,57.14043,286.34335,1.51617,57.04297,0.49208,0.000264513,241954,242018,0.000264513,242018,241954,1482,1482,418768,38866,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_096,473.7545149,473.7744,243.10099,243.07815,243.10082,226.28446,4.35159,242.98093,3.52731,0.000212481,254140,254194,0.000212481,254194,254140,1441,1441,12249173,329543,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,360.7623553,360.77756,21.6998,21.67989,21.69969,339.02186,0.00944,21.67583,0.01417,0.00070131,191071,191205,0.00070131,191205,191071,1296,1296,249903,33749,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,TimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,441.1256898,441.14424,85.99194,85.96341,85.99178,353.40334,1.70495,85.85085,0.71269,0.002857619,83986,84226,0.002857619,84226,83986,1712,1712,524504,88512,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackward,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_091,633.6204871,633.64708,196.59956,196.57804,196.5994,433.54051,3.46328,196.5448,0,0.002492169,129606,129929,0.002492169,129929,129606,1207,1207,12103743,12103743,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,547.2129025,547.23598,47.04061,47.01387,47.04049,498.61194,1.53791,46.93665,0.67157,0.002845136,84003,84242,0.002845136,84242,84003,1255,1255,524504,89436,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,BddBackwardCycle,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_121,473.33869,473.3587,221.86316,221.84259,221.86301,248.07569,3.3748,221.80826,2.84544,0.000268646,241954,242019,0.000268646,242019,241954,1448,1448,12719820,337143,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_111,555.3669151,555.39034,206.64656,206.62317,206.64639,344.56329,4.1406,206.58587,2.47312,0.002583241,84003,84220,0.002583241,84220,84003,1251,1251,13219573,523200,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE
100,2,wt100_116,518.8774666,518.89939,215.30412,215.28344,215.30384,300.28516,3.26364,215.01893,0,0.000659392,191085,191211,0.000659392,191211,191085,1301,1301,12375399,12375399,0,0,0,0,0,110,0,0,0,0,26/08/2022,10000,WentgnesStab,0.8,ArcTimeIndexed,14,0.7,FALSE,FALSE,FALSE,WeightedProduct,0,FALSE


==> data/results_tue2019_latex_overall.csv <==
n,m,inst,global_lower_bound_AF,global_lower_bound_TI,global_lower_bound_ATI,global_upper_bound,nb_generated_col_AF,nb_generated_col_TI,nb_generated_col_ATI,rel_error_AF,rel_error_TI,rel_error_ATI,tot_cputime_AF,tot_cputime_TI,tot_cputime_ATI
40,2,1,584,584,584,606,150,137,147,0.037670999999999996,0.037670999999999996,0.037670999999999996,0.545976,0.18849100000000002,2.671078
40,4,1,438,438,438,439,47,56,43,0.002283,0.002283,0.002283,0.416784,0.336964,0.731114
40,2,6,3875,3875,3875,3886,219,223,203,0.002839,0.002839,0.002839,0.763899,0.316695,3.429522
40,4,6,2372,2372,2372,2374,86,93,89,0.000843,0.000843,0.000843,0.517862,0.34312600000000004,1.042737
40,2,11,9592,9592,9592,9617,236,255,234,0.002606,0.002606,0.002606,0.712255,0.338059,3.881852
40,4,11,5735,5735,5735,5737,130,167,132,0.000349,0.000349,0.000349,0.44033500000000003,0.33699,1.4043430000000001
40,2,16,38273,38269,38278,38356,337,335,287,0.002169,0.002273,0.002038,1.03703,0.598536,4.905078
40,4,16,21482,21479,21482,21497,92,80,78,0.000698,0.0008380000000000001,0.000698,0.7146779999999999,0.553607,1.1895790000000002
40,2,21,41048,41046,41048,41048,358,443,354,0.0,4.9e-05,0.0,0.9459930000000001,0.752119,5.174829
40,4,21,22793,22792,22793,22793,119,152,133,0.0,4.4e-05,0.0,0.40410999999999997,0.317697,1.262283
40,2,26,82,82,82,87,112,109,98,0.060976,0.060976,0.060976,0.512618,0.14790599999999998,1.7982490000000002
40,4,26,88,88,88,88,70,51,59,0.0,0.0,0.0,0.386087,0.185871,0.725687
40,2,31,3758,3751,3758,3812,217,205,224,0.014369,0.016262000000000002,0.014369,0.8434969999999999,0.373123,4.294758
40,4,31,2496,2488,2496,2530,90,94,100,0.013622,0.016881,0.013622,0.483149,0.32037899999999997,1.227067
40,2,36,10662,10658,10662,10713,271,271,282,0.004783,0.0051600000000000005,0.004783,1.0417969999999999,0.606003,4.734829
40,4,36,6355,6352,6355,6429,144,138,150,0.011644,0.012121999999999999,0.011644,0.72814,0.482542,1.5962969999999999
40,2,41,30798,30798,30798,30805,453,488,419,0.000227,0.000227,0.000227,1.417621,0.779379,7.032794
40,4,41,17634,17625,17634,17698,223,244,227,0.003629,0.004142,0.003629,0.620757,0.47169700000000003,2.223599
40,2,46,34146,34146,34146,34146,394,416,461,0.0,0.0,0.0,0.874416,0.6443369999999999,5.528002
40,4,46,19124,19124,19124,19124,109,107,79,0.0,0.0,0.0,0.528418,0.366342,0.8356
40,2,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.019911,0.0,0.23351799999999998
40,4,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.08139600000000001,0.075518,0.169153
40,2,56,1268,1268,1268,1279,155,159,164,0.008675,0.008675,0.008675,0.663822,0.29798,2.73817
40,4,56,798,798,798,826,72,69,77,0.035088,0.035088,0.035088,0.465383,0.28480900000000003,0.9123959999999999
40,2,61,11306,11288,11306,11501,279,334,320,0.017247,0.018869999999999998,0.017247,1.193653,0.688136,5.280572
40,4,61,7315,7305,7316,7370,139,146,141,0.007519,0.008898,0.007381,0.77036,0.624578,1.657974
40,2,66,35130,35103,35130,35279,306,316,302,0.004241,0.005014,0.004241,1.12729,0.656903,5.145747
40,4,66,20247,20247,20247,20253,138,145,126,0.000296,0.000296,0.000296,0.731047,0.524041,1.502365
40,2,71,47935,47932,47935,47952,347,427,366,0.00035499999999999996,0.000417,0.00035499999999999996,0.986456,0.720616,5.496992
40,4,71,26740,26740,26740,26742,107,144,119,7.5e-05,7.5e-05,7.5e-05,0.514243,0.399862,1.244177
40,2,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.016232,0.001189,0.198292
40,4,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.011549,0.001072,0.076837
40,2,81,451,451,451,604,247,213,217,0.339246,0.339246,0.339246,1.001255,0.521515,3.565872
40,4,81,540,537,544,594,141,158,126,0.1,0.106145,0.091912,0.835241,0.6106689999999999,1.512748
40,2,86,5996,5981,5996,6049,330,311,335,0.008839,0.011369,0.008839,1.318403,0.789741,5.34578
40,4,86,4719,4717,4719,4738,115,127,125,0.004026,0.004452,0.004026,1.0411290000000002,0.868474,1.7829830000000002
40,2,91,26075,26051,26075,26075,432,347,414,0.0,0.000921,0.0,1.541051,0.815552,6.769977000000001
40,4,91,15557,15540,15557,15588,209,229,221,0.001993,0.003089,0.001993,0.669985,0.46362600000000004,2.161433
40,2,96,66111,66087,66110,66117,366,384,392,9.1e-05,0.000454,0.000106,1.152279,0.645939,6.603280000000001
40,4,96,36266,36262,36266,36270,129,143,118,0.00011,0.000221,0.00011,0.5197609999999999,0.348601,1.2595969999999999
40,2,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.022897999999999998,0.001222,0.203756
40,4,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.011934,0.001008,0.11086300000000002
40,2,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.023256,0.0,0.181241
40,4,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.018282,0.000103,0.06538300000000001
40,2,111,17897,17868,17897,17951,353,345,347,0.003017,0.004645000000000001,0.003017,1.326075,0.725136,6.077783
40,4,111,11212,11181,11212,11271,122,143,131,0.005261999999999999,0.008048999999999999,0.005261999999999999,0.804028,0.6712199999999999,1.7621759999999997
40,2,116,25786,25733,25786,25876,338,345,303,0.00349,0.005557,0.00349,1.165015,0.6846399999999999,4.7957410000000005
40,4,116,15539,15525,15539,15623,198,194,205,0.005406,0.006312,0.005406,0.674407,0.461866,1.944567
40,2,121,64507,64484,64507,64528,333,345,368,0.00032599999999999996,0.000682,0.00032599999999999996,1.094075,0.627425,6.427682
40,4,121,35739,35735,35739,35764,104,121,120,0.0007,0.0008119999999999999,0.0007,0.568596,0.428382,1.3846129999999999
50,2,1,1232,1232,1232,1268,156,141,155,0.029220999999999997,0.029220999999999997,0.029220999999999997,1.028039,0.427951,5.876354
50,4,1,777,777,777,785,97,89,95,0.010296,0.010296,0.010296,0.61545,0.42662100000000003,2.148127
50,2,6,14261,14254,14261,14272,401,419,395,0.000771,0.001263,0.000771,2.114423,1.0199639999999999,13.91646
50,4,6,8298,8298,8298,8321,164,152,154,0.0027719999999999997,0.0027719999999999997,0.0027719999999999997,1.265308,0.9101290000000001,3.479618
50,2,11,23000,23000,23000,23030,415,414,410,0.0013039999999999998,0.0013039999999999998,0.0013039999999999998,2.022761,1.043909,13.53602
50,4,11,12871,12870,12871,12884,192,194,183,0.00101,0.001088,0.00101,1.144087,0.926391,3.7445169999999997
50,2,16,46011,46010,46011,46072,416,458,420,0.001326,0.001348,0.001326,1.963293,1.158651,12.994836
50,4,16,25373,25373,25373,25376,368,379,368,0.000118,0.000118,0.000118,1.365084,0.908423,6.276404
50,2,21,111067,111060,111067,111071,508,551,515,3.6e-05,9.9e-05,3.6e-05,1.973179,1.2095209999999998,16.360633
50,4,21,59440,59440,59440,59442,182,253,204,3.4e-05,3.4e-05,3.4e-05,1.025404,0.870957,3.933654
50,2,26,26,26,26,26,186,144,84,0.0,0.0,0.0,1.223462,0.435025,3.084506
50,4,26,54,54,54,54,56,77,57,0.0,0.0,0.0,0.638818,0.361052,1.338515
50,2,31,5289,5289,5289,5378,301,299,309,0.016827,0.016827,0.016827,1.8403490000000002,0.842492,10.18
50,4,31,3061,3061,3061,3061,108,144,132,0.0,0.0,0.0,1.01187,0.7900560000000001,3.019879
50,2,36,18893,18887,18893,18956,346,384,378,0.0033350000000000003,0.003653,0.0033350000000000003,3.170162,2.069587,13.791039999999999
50,4,36,10794,10794,10794,10810,279,283,294,0.001482,0.001482,0.001482,1.508694,1.006337,5.605257
50,2,41,37961,37874,37969,38058,416,490,437,0.002555,0.0048579999999999995,0.002344,2.20648,1.101799,13.783392000000001
50,4,41,21783,21780,21783,21810,217,228,202,0.001239,0.001377,0.001239,1.706276,1.4080190000000001,4.42261
50,2,46,82084,82077,82085,82107,557,583,526,0.00028,0.000366,0.000268,2.298834,1.340986,16.105157000000002
50,4,46,44452,44451,44452,44456,337,381,356,9e-05,0.00011200000000000001,9e-05,1.343075,0.951903,6.030094999999999
50,2,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.026430000000000002,0.0017809999999999998,0.398952
50,4,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.017985,0.001818,0.171053
50,2,56,730,730,730,761,201,176,178,0.042466000000000004,0.042466000000000004,0.042466000000000004,1.342554,0.50647,5.286262000000001
50,4,56,538,538,538,573,130,111,114,0.06505599999999999,0.06505599999999999,0.06505599999999999,0.752768,0.486191,2.104593
50,2,61,13586,13572,13586,13769,385,363,391,0.01347,0.014515,0.01347,2.448341,1.028846,13.548748000000002
50,4,61,7850,7837,7850,7932,272,267,245,0.010445999999999999,0.012121999999999999,0.010445999999999999,1.67095,1.20177,5.206331
50,2,66,40904,40886,40904,40947,501,501,486,0.001051,0.001492,0.001051,2.498842,1.458373,12.897305000000001
50,4,66,23138,23129,23138,23161,296,295,303,0.0009939999999999999,0.001384,0.0009939999999999999,1.489575,1.104179,4.880688
50,2,71,78533,78521,78532,78533,590,504,586,0.0,0.000153,1.3000000000000001e-05,2.750938,1.4565270000000001,17.708092999999998
50,4,71,42625,42619,42625,42660,221,220,226,0.0008210000000000001,0.000962,0.0008210000000000001,1.188552,0.872705,4.341366000000001
50,2,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.041763,0.001551,0.45777299999999993
50,4,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.031664,0.0,0.20751399999999998
50,2,81,538,538,538,542,301,305,266,0.007435,0.007435,0.007435,1.894764,0.8200360000000001,8.955644
50,4,81,478,478,478,497,142,118,121,0.039749,0.039749,0.039749,1.193537,0.8432440000000001,2.856482
50,2,86,12272,12240,12274,12592,429,406,404,0.026076,0.028758,0.025907999999999997,2.999089,1.7084,12.350416000000001
50,4,86,8330,8299,8330,8446,295,308,307,0.013926,0.017713,0.013926,1.5422770000000001,1.0610190000000002,5.270125
50,2,91,47294,47285,47294,47349,449,477,514,0.001163,0.001353,0.001163,2.656708,1.4042649999999999,16.674438000000002
50,4,91,26546,26538,26546,26585,131,150,137,0.001469,0.001771,0.001469,1.7507099999999998,1.426099,3.6528650000000003
50,2,96,92802,92798,92803,92833,496,507,474,0.000334,0.000377,0.000323,2.4708810000000003,1.2822149999999999,15.367014000000001
50,4,96,50312,50308,50312,50333,283,308,272,0.000417,0.0004969999999999999,0.000417,1.437646,0.950118,5.174012
50,2,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.036427999999999995,0.0016649999999999998,0.351031
50,4,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.022606,0.000154,0.173691
50,2,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.032224,0.001704,0.34375700000000003
50,4,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.026525999999999997,0.00055,0.158212
50,2,111,15543,15518,15543,15613,506,516,518,0.004504,0.006122,0.004504,2.855563,1.373046,16.565787
50,4,111,10047,10040,10049,10121,237,263,232,0.007365000000000001,0.008068,0.007165,2.113038,1.457458,4.906579
50,2,116,19522,19492,19524,19652,430,417,440,0.006659,0.008208,0.006556,2.303397,1.215838,11.927417
50,4,116,11519,11512,11520,11599,171,201,168,0.006945000000000001,0.0075569999999999995,0.0068579999999999995,2.000514,1.579067,3.7448629999999996
50,2,121,41696,41696,41696,41705,548,500,517,0.00021600000000000002,0.00021600000000000002,0.00021600000000000002,3.184431,1.9707240000000001,15.880913
50,4,121,23769,23764,23768,23799,227,249,226,0.0012619999999999999,0.0014730000000000001,0.0013039999999999998,1.4407379999999999,1.091623,4.214807
100,2,1,3314,3314,3314,3339,480,475,488,0.0075439999999999995,0.0075439999999999995,0.0075439999999999995,8.373887,3.4229160000000003,122.47800900000001
100,4,1,1990,1990,1990,2001,279,227,286,0.005528,0.005528,0.005528,5.512599,3.906969,39.718715
100,2,6,30644,30644,30644,30665,835,837,880,0.000685,0.000685,0.000685,15.057001999999999,6.019424,217.389025
100,4,6,16893,16893,16893,16893,486,518,521,0.0,0.0,0.0,11.304888,8.081091,72.681461
100,2,11,93891,93890,93891,93901,1231,1146,1229,0.00010700000000000001,0.000117,0.00010700000000000001,21.340061,11.576065,299.887086
100,4,11,50196,50194,50198,50280,529,487,546,0.001673,0.001713,0.001634,18.113322,15.756189000000001,80.39299799999999
100,2,16,209057,209054,209061,209117,1375,1319,1413,0.00028700000000000004,0.000301,0.000268,24.801264,14.682257,349.947592
100,4,16,110104,110102,110110,110259,850,832,816,0.001408,0.001426,0.001353,18.418454999999998,14.343024,120.973175
100,2,21,457814,457811,457814,457845,1367,1404,1344,6.8e-05,7.4e-05,6.8e-05,21.569074,14.462929,363.915378
100,4,21,237389,237388,237389,237399,973,987,957,4.2e-05,4.6e-05,4.2e-05,14.663960999999999,11.073006,132.943356
100,2,26,76,68,76,92,321,259,256,0.21052600000000002,0.352941,0.21052600000000002,6.845072999999999,1.796734,67.68101999999999
100,4,26,141,141,141,141,180,174,194,0.0,0.0,0.0,4.500290000000001,2.533318,28.913675
100,2,31,12725,12725,12725,12729,818,794,795,0.000314,0.000314,0.000314,14.330537,4.688178,200.113522
100,4,31,7080,7080,7080,7130,373,370,391,0.007062000000000001,0.007062000000000001,0.007062000000000001,7.799347999999999,4.920478,53.524879000000006
100,2,36,56575,56555,56575,56672,1052,919,1054,0.001715,0.002069,0.001715,20.951184,10.512754,252.854436
100,4,36,30773,30773,30773,30842,546,536,539,0.002242,0.002242,0.002242,16.724816,13.260132999999998,73.88236500000001
100,2,41,237771,237735,237771,238023,1268,1211,1146,0.00106,0.0012109999999999998,0.00106,30.519849,18.763128,323.275581
100,4,41,126130,126123,126130,126245,696,724,686,0.0009119999999999999,0.000967,0.0009119999999999999,16.972607999999997,13.211905999999999,99.74248100000001
100,2,46,422804,422798,422804,422840,1256,1361,1257,8.499999999999999e-05,9.9e-05,8.499999999999999e-05,22.789285,14.538765,328.037171
100,4,46,219526,219525,219526,219562,934,982,926,0.000164,0.000169,0.000164,13.164001999999998,9.591509,125.055278
100,2,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.148134,0.00599,4.774697
100,4,51,0,0,0,0,0,0,0,1.0,1.0,1.0,0.08416900000000001,0.00645,2.261293
100,2,56,4983,4971,4983,5142,568,492,571,0.031908,0.0344,0.031908,11.82055,4.685308,130.93268500000002
100,4,56,3021,3021,3021,3079,424,356,415,0.019199,0.019199,0.019199,7.443183,4.127991000000001,53.440222
100,2,61,45422,45370,45423,45643,1047,1007,1076,0.0048649999999999995,0.006017,0.004843,28.079947999999998,18.478355,248.81300499999998
100,4,61,24805,24795,24805,25003,694,719,703,0.007982,0.008389,0.007982,20.582689000000002,17.156522,93.019367
100,2,66,126406,126374,126406,126599,1219,1106,1186,0.001527,0.0017800000000000001,0.001527,23.717514,13.941279999999999,255.947465
100,4,66,67947,67937,67947,68067,612,633,600,0.001766,0.0019140000000000001,0.001766,20.877138000000002,17.836894,81.253618
100,2,71,327331,327296,327300,327331,296,1459,1323,0.0,0.00010700000000000001,9.499999999999999e-05,10.726719000000001,12.996796,333.678668
100,4,71,170674,170671,170674,170741,882,901,910,0.000393,0.00041,0.000393,13.582089000000002,9.395882,118.27953799999999
100,2,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.146596,0.006261,4.3863199999999996
100,4,76,0,0,0,0,0,0,0,1.0,1.0,1.0,0.10626500000000001,0.005613,2.047315
100,2,81,792,783,792,908,942,767,865,0.146465,0.159642,0.146465,22.27444,12.463163,188.779654
100,4,81,754,754,754,823,691,595,602,0.091512,0.091512,0.091512,16.46023,12.319158,74.058904
100,2,86,36206,36163,36207,36831,1186,1091,1077,0.017262,0.018472,0.017234,26.2057,14.752397,258.306952
100,4,86,21202,21180,21208,21532,792,774,774,0.015565,0.016619,0.015277,17.809623000000002,13.129575,97.61470600000001
100,2,91,129605,129553,129606,130016,1144,1112,1130,0.003171,0.0035740000000000004,0.003163,30.119484999999997,20.164678,262.336187
100,4,91,70582,70574,70582,70720,822,854,891,0.001955,0.002069,0.001955,19.099507,15.193294,112.614099
100,2,96,254140,254106,254140,254214,1288,1220,1294,0.000291,0.000425,0.000291,21.863619,12.332032,297.480364
100,4,96,133571,133561,133572,133652,881,871,896,0.000606,0.000681,0.000599,12.783737,8.832431,106.96875700000001
100,2,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.133642,0.006539,4.093486
100,4,101,0,0,0,0,0,0,0,1.0,1.0,1.0,0.07774199999999999,0.006876,1.940765
100,2,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.157003,0.005370000000000001,4.176085
100,4,106,0,0,0,0,0,0,0,1.0,1.0,1.0,0.094341,0.005657,1.829609
100,2,111,84003,83943,84003,84551,1202,1099,1199,0.006523999999999999,0.007243,0.006523999999999999,29.075574,16.933418,281.323645
100,4,111,46616,46607,46616,46869,927,915,965,0.005427,0.005621,0.005427,17.171115,11.773447,120.231254
100,2,116,191085,191071,191085,191347,1148,1119,1111,0.001371,0.001444,0.001371,28.958909999999996,18.728614,259.52652
100,4,116,101514,101509,101514,101724,801,807,822,0.002069,0.002118,0.002069,16.040072,11.996727,102.527288
100,2,121,241954,241936,241954,242056,1328,1324,1350,0.00042199999999999996,0.000496,0.00042199999999999996,24.986501,14.491313,317.399951
100,4,121,127593,127591,127593,127685,895,916,874,0.000721,0.000737,0.000721,17.231247,12.985413000000001,114.358246


==> data/results_tue2019_latex_pivot.csv <==
n,m,inst,first_size_graph_AF,first_size_graph_TI,first_size_graph_ATI,gap_AF,gap_TI,gap_ATI,global_lower_bound_AF,global_lower_bound_TI,global_lower_bound_ATI,global_upper_bound,nb_generated_col_AF,nb_generated_col_TI,nb_generated_col_ATI,opt_AF,opt_TI,opt_ATI,reduction_AF,reduction_TI,reduction_ATI,rel_error_AF,rel_error_TI,rel_error_ATI,tot_cputime_AF,tot_cputime_TI,tot_cputime_ATI,tot_lb_AF,tot_lb_TI,tot_lb_ATI
40,2,1,31374,41215,805761,0.037671232231656984,0.037671232231656984,0.037671232231656984,584,584,584,606,150,137,147,False,False,False,0.5353796136758022,0.0,0.0,0.037670999999999996,0.037670999999999996,0.037670999999999996,0.545976,0.18849100000000002,2.671078,0.39227199999999995,0.060753999999999996,2.331945
40,2,6,29994,39091,764425,0.0028387096700936525,0.0028387096700936525,0.0028387096700936525,3875,3875,3875,3886,219,223,203,False,False,False,0.7367140094439983,0.0,0.0,0.002839,0.002839,0.002839,0.763899,0.316695,3.429522,0.555764,0.112977,3.053893
40,2,11,26940,39776,777803,0.002606338612795727,0.002606338612795727,0.002606338612795727,9592,9592,9592,9617,236,255,234,False,False,False,0.7785449145961936,0.0,0.0,0.002606,0.002606,0.002606,0.712255,0.338059,3.881852,0.48863999999999996,0.146044,3.5166589999999998
40,2,16,28275,40724,796248,0.0021686306267685754,0.0022733805424041964,0.002037724018486409,38273,38269,38278,38356,337,335,287,False,False,False,0.8060123783976654,0.0,0.0,0.002169,0.002273,0.002038,1.03703,0.598536,4.905078,0.731887,0.283735,4.428692
40,2,21,21396,36432,712595,0.0,4.8725819800047303e-05,0.0,41048,41046,41048,41048,358,443,354,True,False,True,0.8988128621752284,0.0,0.0,0.0,4.9e-05,0.0,0.9459930000000001,0.752119,5.174829,0.6383260000000001,0.472354,4.756688
40,2,26,34062,42169,824446,0.0609756023200485,0.0609756023200485,0.0609756023200485,82,82,82,87,112,109,98,False,False,False,0.46858669483680976,0.0,0.0,0.060976,0.060976,0.060976,0.512618,0.14790599999999998,1.7982490000000002,0.365465,0.04351,1.494257
40,2,31,34887,45475,888913,0.01436934535825081,0.016262330001966595,0.01436934535825081,3758,3751,3758,3812,217,205,224,False,False,False,0.6977097485969642,0.0,0.0,0.014369,0.016262000000000002,0.014369,0.8434969999999999,0.373123,4.294758,0.549474,0.11488,3.8247269999999998
40,2,36,31710,40155,785173,0.0047833427079503445,0.005160442854981758,0.0047833427079503445,10662,10658,10662,10713,271,271,282,False,False,False,0.8299590034427639,0.0,0.0,0.004783,0.0051600000000000005,0.004783,1.0417969999999999,0.606003,4.734829,0.654651,0.206564,4.186771
40,2,41,30972,41142,804399,0.0002272874861266032,0.0002272874861266032,0.0002272874861266032,30798,30798,30798,30805,453,488,419,False,False,False,0.9244156011583231,0.0,0.0,0.000227,0.000227,0.000227,1.417621,0.779379,7.032794,1.0749440000000001,0.44547700000000007,6.51538
40,2,46,18000,29817,583541,0.0,0.0,0.0,34146,34146,34146,34146,394,416,461,True,True,True,0.8471666666196018,0.0,0.0,0.0,0.0,0.0,0.874416,0.6443369999999999,5.528002,0.658145,0.41955200000000004,5.205209
40,2,51,38575,48893,955523,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999740765,0.9999999999795471,0.9999999999989534,1.0,1.0,1.0,0.019911,0.0,0.23351799999999998,0.0,0.0,0.0
40,2,56,32266,38824,759198,0.008675078795937865,0.008675078795937865,0.008675078795937865,1268,1268,1268,1279,155,159,164,False,False,False,0.5581726895010793,0.0,0.0,0.008675,0.008675,0.008675,0.663822,0.29798,2.73817,0.430439,0.078023,2.3664650000000003
40,2,61,33101,39319,768871,0.017247479199321177,0.018869596014467048,0.017247479199321177,11306,11288,11306,11501,279,334,320,False,False,False,0.6874414670043973,0.0,0.0,0.017247,0.018869999999999998,0.017247,1.193653,0.688136,5.280572,0.723772,0.24541,4.676718
40,2,66,33612,41181,805180,0.004241389124895704,0.005013816481493371,0.004241389124895704,35130,35103,35130,35279,306,316,302,False,False,False,0.7694870879218884,0.0,0.0,0.004241,0.005014,0.004241,1.12729,0.656903,5.145747,0.735871,0.268617,4.6124849999999995
40,2,71,25851,35783,699878,0.00035464691762706853,0.00041725778177057957,0.00035464691762706853,47935,47932,47935,47952,347,427,366,False,False,False,0.9046071718345671,0.0,0.0,0.00035499999999999996,0.000417,0.00035499999999999996,0.986456,0.720616,5.496992,0.6843090000000001,0.415588,5.056759
40,2,76,32792,39624,774839,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999695047,0.9999999999747627,0.9999999999987094,1.0,1.0,1.0,0.016232,0.001189,0.198292,0.0,0.0,0.0
40,2,81,32407,37379,731000,0.33924611221183787,0.33924611221183787,0.33924611221183787,451,451,451,604,247,213,217,False,False,False,0.5793809979146671,0.0,0.0,0.339246,0.339246,0.339246,1.001255,0.521515,3.565872,0.578533,0.140336,3.007534
40,2,86,34935,38858,759779,0.008839226136025308,0.011369336212390342,0.008839226136025308,5996,5981,5996,6049,330,311,335,False,False,False,0.8885358522716893,0.0,0.0,0.008839,0.011369,0.008839,1.318403,0.789741,5.34578,0.798692,0.248731,4.712015
40,2,91,35049,41178,805060,0.0,0.000921269816543983,0.0,26075,26051,26075,26075,432,347,414,True,False,True,0.9945790179179269,0.0,0.0,0.0,0.000921,0.0,1.541051,0.815552,6.769977000000001,1.05531,0.311382,6.108164
40,2,96,33080,41828,817817,9.075645503913774e-05,0.0004539470697029753,0.00010588413249041232,66111,66087,66110,66117,366,384,392,False,False,False,0.932527206743273,0.0,0.0,9.1e-05,0.000454,0.000106,1.152279,0.645939,6.603280000000001,0.878502,0.354369,6.162993
40,2,101,38134,44217,864300,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999737766,0.9999999999773842,0.999999999998843,1.0,1.0,1.0,0.022897999999999998,0.001222,0.203756,0.0,0.0,0.0
40,2,106,39047,43072,841870,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999743898,0.999999999976783,0.9999999999988122,1.0,1.0,1.0,0.023256,0.0,0.181241,0.0,0.0,0.0
40,2,111,38341,43460,849600,0.0030172654617995945,0.0046451757305545245,0.0030172654617995945,17897,17868,17897,17951,353,345,347,False,False,False,0.8965076549673585,0.0,0.0,0.003017,0.004645000000000001,0.003017,1.326075,0.725136,6.077783,0.9050159999999999,0.285482,5.531618
40,2,116,32304,38559,754051,0.003490266034479847,0.005557066799223928,0.003490266034479847,25786,25733,25786,25876,338,345,303,False,False,False,0.7376176324684987,0.0,0.0,0.00349,0.005557,0.00349,1.165015,0.6846399999999999,4.7957410000000005,0.7793140000000001,0.275059,4.261419
40,2,121,32942,43576,851903,0.0003255460647176979,0.0006823398051171856,0.0003255460647176979,64507,64484,64507,64528,333,345,368,False,False,False,0.9102968854073736,0.0,0.0,0.00032599999999999996,0.000682,0.00032599999999999996,1.094075,0.627425,6.427682,0.781506,0.301516,5.963227
40,4,1,15666,21495,401008,0.002283104970705366,0.002283104970705366,0.002283104970705366,438,438,438,439,47,56,43,False,False,False,0.6493680581737924,0.0,0.0,0.002283,0.002283,0.002283,0.416784,0.336964,0.731114,0.13075799999999999,0.02333,0.349952
40,4,6,15231,20611,385123,0.0008431703168500407,0.0008431703168500407,0.0008431703168500407,2372,2372,2372,2374,86,93,89,False,False,False,0.8330378832097014,0.0,0.0,0.000843,0.000843,0.000843,0.517862,0.34312600000000004,1.042737,0.153731,0.04395,0.661767
40,4,11,14804,20936,391112,0.00034873583199871697,0.00034873583199871697,0.00034873583199871697,5735,5735,5735,5737,130,167,132,False,False,False,0.8626722506847695,0.0,0.0,0.000349,0.000349,0.000349,0.44033500000000003,0.33699,1.4043430000000001,0.19345199999999999,0.08075700000000001,1.067949
40,4,16,16202,21364,398884,0.0006982590072161536,0.0008380278407570056,0.0006982590072161536,21482,21479,21482,21497,92,80,78,False,False,False,0.8842735464211656,0.0,0.0,0.000698,0.0008380000000000001,0.000698,0.7146779999999999,0.553607,1.1895790000000002,0.174746,0.036167000000000005,0.626944
40,4,21,13709,19352,362028,0.0,4.387504385579368e-05,0.0,22793,22792,22793,22793,119,152,133,True,False,True,0.9999999999270552,0.0,0.0,0.0,4.4e-05,0.0,0.40410999999999997,0.317697,1.262283,0.170002,0.082945,0.9661
40,4,26,16882,22049,411483,0.0,0.0,0.0,88,88,88,88,70,51,59,True,True,True,0.9999999999407653,0.0,0.0,0.0,0.0,0.0,0.386087,0.185871,0.725687,0.179201,0.018598,0.476149
40,4,31,17945,23635,440647,0.013621794817220373,0.016881028871056955,0.013621794817220373,2496,2488,2496,2530,90,94,100,False,False,False,0.7495681247840865,0.0,0.0,0.013622,0.016881,0.013622,0.483149,0.32037899999999997,1.227067,0.187031,0.036578,0.847642
40,4,36,17609,21075,393556,0.011644374489938042,0.012122166227767371,0.011644374489938042,6355,6352,6355,6429,144,138,150,False,False,False,0.7569424725562529,0.0,0.0,0.011644,0.012121999999999999,0.011644,0.72814,0.482542,1.5962969999999999,0.24876700000000002,0.064451,1.134131
40,4,41,17196,21542,402109,0.0036293523853752115,0.004141843969281223,0.0036293523853752115,17634,17625,17634,17698,223,244,227,False,False,False,0.7611072341962604,0.0,0.0,0.003629,0.004142,0.003629,0.620757,0.47169700000000003,2.223599,0.320243,0.143921,1.8260060000000002
40,4,46,11471,16177,303580,0.0,0.0,0.0,19124,19124,19124,19124,109,107,79,True,True,True,0.9999999999128236,0.0,0.0,0.0,0.0,0.0,0.528418,0.366342,0.8356,0.17285799999999998,0.062925,0.464175
40,4,51,19300,25173,468670,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999481866,0.9999999999602749,0.9999999999978663,1.0,1.0,1.0,0.08139600000000001,0.075518,0.169153,0.0,0.0,0.0
40,4,56,16610,20424,381538,0.03508771885854989,0.03508771885854989,0.03508771885854989,798,798,798,826,72,69,77,False,False,False,0.534738109540353,0.0,0.0,0.035088,0.035088,0.035088,0.465383,0.28480900000000003,0.9123959999999999,0.16911700000000002,0.021681,0.5752689999999999
40,4,61,17602,20719,387106,0.007518796982202602,0.008898015045998612,0.007381082548686328,7315,7305,7316,7370,139,146,141,False,False,False,0.8010453357117915,0.0,0.0,0.007519,0.008898,0.007381,0.77036,0.624578,1.657974,0.24394200000000002,0.072168,1.070096
40,4,66,17775,21581,402890,0.00029634019840157053,0.00029634019840157053,0.00029634019840157053,20247,20247,20247,20253,138,145,126,False,False,False,0.9435161743491692,0.0,0.0,0.000296,0.000296,0.000296,0.731047,0.524041,1.502365,0.227419,0.078409,1.010351
40,4,71,14630,18983,355058,7.479431560404102e-05,7.479431560404102e-05,7.479431560404102e-05,26740,26740,26740,26742,107,144,119,False,False,False,0.9573479151772147,0.0,0.0,7.5e-05,7.5e-05,7.5e-05,0.514243,0.399862,1.244177,0.17866300000000002,0.087758,0.856978
40,4,76,17075,20864,389790,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999414348,0.9999999999520706,0.9999999999974345,1.0,1.0,1.0,0.011549,0.001072,0.076837,0.0,0.0,0.0
40,4,81,17650,19739,368939,0.09999999814814818,0.10614524942001398,0.09191176301632789,540,537,544,594,141,158,126,False,False,False,0.720566572197135,0.0,0.0,0.1,0.106145,0.091912,0.835241,0.6106689999999999,1.512748,0.292097,0.07895,0.9170209999999999
40,4,86,18292,20378,380477,0.004026276745017426,0.004451982182633068,0.004026276745017426,4719,4717,4719,4738,115,127,125,False,False,False,0.9253772140320699,0.0,0.0,0.004026,0.004452,0.004026,1.0411290000000002,0.868474,1.7829830000000002,0.196138,0.067696,0.942629
40,4,91,18681,21538,401949,0.0019926721077375637,0.003088803086815442,0.0019926721077375637,15557,15540,15557,15588,209,229,221,False,False,False,0.8624270648861181,0.0,0.0,0.001993,0.003089,0.001993,0.669985,0.46362600000000004,2.161433,0.330841,0.116155,1.752737
40,4,96,18138,21908,408959,0.00011029614511931391,0.00022061662340173827,0.00011029614511931391,36266,36262,36266,36270,129,143,118,False,False,False,0.9428823464029726,0.0,0.0,0.00011,0.000221,0.00011,0.5197609999999999,0.348601,1.2595969999999999,0.229465,0.080907,0.9267700000000001
40,4,101,19369,22937,427528,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999483711,0.9999999999564023,0.999999999997661,1.0,1.0,1.0,0.011934,0.001008,0.11086300000000002,0.0,0.0,0.0
40,4,106,20441,22272,414950,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999510787,0.9999999999551006,0.99999999999759,1.0,1.0,1.0,0.018282,0.000103,0.06538300000000001,0.0,0.0,0.0
40,4,111,19881,22660,422680,0.005262219046323386,0.008049369458859342,0.005262219046323386,11212,11181,11212,11271,122,143,131,False,False,False,0.8309944167380416,0.0,0.0,0.005261999999999999,0.008048999999999999,0.005261999999999999,0.804028,0.6712199999999999,1.7621759999999997,0.214901,0.069868,1.098328
40,4,116,17378,20319,379675,0.005405753262497102,0.0063123993518116595,0.005405753262497102,15539,15525,15539,15623,198,194,205,False,False,False,0.7409943606432849,0.0,0.0,0.005406,0.006312,0.005406,0.674407,0.461866,1.944567,0.286267,0.094545,1.5271700000000001
40,4,121,18123,22736,424162,0.0006995159347772696,0.0008115293127713643,0.0006995159347772696,35739,35735,35739,35764,104,121,120,False,False,False,0.8431826959751044,0.0,0.0,0.0007,0.0008119999999999999,0.0007,0.568596,0.428382,1.3846129999999999,0.18406,0.054635,0.975663
50,2,1,54757,69175,1697463,0.029220778983597574,0.029220778983597574,0.029220778983597574,1232,1232,1232,1268,156,141,155,False,False,False,0.519002136703636,0.0,0.0,0.029220999999999997,0.029220999999999997,0.029220999999999997,1.028039,0.427951,5.876354,0.685058,0.078058,5.022132
50,2,6,53351,68504,1681049,0.0007713344079858816,0.0012628034227144638,0.0007713344079858816,14261,14254,14261,14272,401,419,395,False,False,False,0.7347566118585451,0.0,0.0,0.000771,0.001263,0.000771,2.114423,1.0199639999999999,13.91646,1.3773030000000002,0.368958,12.810429
50,2,11,46395,64182,1575109,0.0013043478255198488,0.0013043478255198488,0.0013043478255198488,23000,23000,23000,23030,415,414,410,False,False,False,0.8085354025043963,0.0,0.0,0.0013039999999999998,0.0013039999999999998,0.0013039999999999998,2.022761,1.043909,13.53602,1.257142,0.382797,12.516191000000001
50,2,16,40723,59860,1469169,0.0013257699242951097,0.0013475331446756067,0.0013257699242951097,46011,46010,46011,46072,416,458,420,False,False,False,0.8352282493717254,0.0,0.0,0.001326,0.001348,0.001326,1.963293,1.158651,12.994836,1.22702,0.502475,12.056425
50,2,21,43363,67299,1651399,3.601429767293487e-05,9.904556094912249e-05,3.601429767293487e-05,111067,111060,111067,111071,508,551,515,False,False,False,0.9432465465732711,0.0,0.0,3.6e-05,9.9e-05,3.6e-05,1.973179,1.2095209999999998,16.360633,1.37478,0.689793,15.551582999999999
50,2,26,50875,61640,1512881,0.0,0.0,0.0,26,26,26,26,186,144,84,True,True,True,0.999999999980344,0.0,0.0,0.0,0.0,0.0,1.223462,0.435025,3.084506,0.78979,0.08530499999999999,2.380536
50,2,31,54095,66291,1626703,0.01682737754428554,0.01682737754428554,0.01682737754428554,5289,5289,5289,5378,301,299,309,False,False,False,0.5960994546520733,0.0,0.0,0.016827,0.016827,0.016827,1.8403490000000002,0.842492,10.18,1.137628,0.225633,9.206858
50,2,36,52232,66679,1636311,0.0033345683568863768,0.0036533065051870036,0.0033345683568863768,18893,18887,18893,18956,346,384,378,False,False,False,0.8217184867356847,0.0,0.0,0.0033350000000000003,0.003653,0.0033350000000000003,3.170162,2.069587,13.791039999999999,1.356221,0.391936,11.788934
50,2,41,50349,63990,1570405,0.0025552540758791245,0.0048582140769767605,0.002344017487333346,37961,37874,37969,38058,416,490,437,False,False,False,0.8038689944029898,0.0,0.0,0.002555,0.0048579999999999995,0.002344,2.20648,1.101799,13.783392000000001,1.483286,0.46851499999999996,12.803872
50,2,46,42503,64808,1590497,0.0002802007699088494,0.00036551043527839584,0.000268014862609732,82084,82077,82085,82107,557,583,526,False,False,False,0.8483871726502038,0.0,0.0,0.00028,0.000366,0.000268,2.298834,1.340986,16.105157000000002,1.535108,0.691136,15.181082
50,2,51,51687,61639,1512831,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999806528,0.9999999999837765,0.999999999999339,1.0,1.0,1.0,0.026430000000000002,0.0017809999999999998,0.398952,0.0,0.0,0.0
50,2,56,49972,58037,1424531,0.04246575284293489,0.04246575284293489,0.04246575284293489,730,730,730,761,201,176,178,False,False,False,0.49687825181107664,0.0,0.0,0.042466000000000004,0.042466000000000004,0.042466000000000004,1.342554,0.50647,5.286262000000001,0.8373299999999999,0.10236,4.556682
50,2,61,60421,70276,1724361,0.013469748260363795,0.014515178297586813,0.013469748260363795,13586,13572,13586,13769,385,363,391,False,False,False,0.6960659373281464,0.0,0.0,0.01347,0.014515,0.01347,2.448341,1.028846,13.548748000000002,1.6284299999999998,0.325423,12.476137
50,2,66,41454,50737,1245579,0.0010512419320723543,0.0014919532354615386,0.0010512419320723543,40904,40886,40904,40947,501,501,486,False,False,False,0.8682877406072204,0.0,0.0,0.001051,0.001492,0.001051,2.498842,1.458373,12.897305000000001,1.475054,0.554688,11.747698
50,2,71,47306,63943,1569279,0.0,0.00015282535880174405,1.2733662709120656e-05,78533,78521,78532,78533,590,504,586,True,False,False,0.9400710269111725,0.0,0.0,0.0,0.000153,1.3000000000000001e-05,2.750938,1.4565270000000001,17.708092999999998,1.88955,0.698604,16.631505999999998
50,2,76,61796,73255,1797423,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999838177,0.9999999999863491,0.9999999999994437,1.0,1.0,1.0,0.041763,0.001551,0.45777299999999993,0.0,0.0,0.0
50,2,81,60060,67975,1668063,0.007434944099722229,0.007434944099722229,0.007434944099722229,538,538,538,542,301,305,266,False,False,False,0.563769563760177,0.0,0.0,0.007435,0.007435,0.007435,1.894764,0.8200360000000001,8.955644,1.289493,0.281521,8.068631
50,2,86,54475,59575,1462263,0.02607561927471022,0.028758169911145288,0.025908424290444498,12272,12240,12274,12592,429,406,404,False,False,False,0.6980816888352808,0.0,0.0,0.026076,0.028758,0.025907999999999997,2.999089,1.7084,12.350416000000001,1.605626,0.395254,10.804053999999999
50,2,91,56736,67063,1645719,0.001162938216018324,0.0013534947654957185,0.001162938216018324,47294,47285,47294,47349,449,477,514,False,False,False,0.8684785673845798,0.0,0.0,0.001163,0.001353,0.001163,2.656708,1.4042649999999999,16.674438000000002,1.7367849999999998,0.545668,15.528974
50,2,96,52285,67495,1656303,0.00033404452486648516,0.00037716330089256625,0.00032326541164366825,92802,92798,92803,92833,496,507,474,False,False,False,0.8992445251812328,0.0,0.0,0.000334,0.000377,0.000323,2.4708810000000003,1.2822149999999999,15.367014000000001,1.656716,0.575936,14.353954000000002
50,2,101,51939,59283,1455007,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999807466,0.9999999999831317,0.9999999999993127,1.0,1.0,1.0,0.036427999999999995,0.0016649999999999998,0.351031,0.0,0.0,0.0
50,2,106,56000,61879,1518711,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999821428,0.9999999999838394,0.9999999999993415,1.0,1.0,1.0,0.032224,0.001704,0.34375700000000003,0.0,0.0,0.0
50,2,111,60723,66200,1624601,0.004503635073985952,0.006121922924267352,0.004503635073985952,15543,15518,15543,15613,506,516,518,False,False,False,0.857088747248043,0.0,0.0,0.004504,0.006122,0.004504,2.855563,1.373046,16.565787,2.009227,0.589059,15.469261
50,2,116,47638,54584,1340009,0.006659153771816846,0.008208495788934693,0.006556033596314263,19522,19492,19524,19652,430,417,440,False,False,False,0.7761450942361949,0.0,0.0,0.006659,0.008208,0.006556,2.303397,1.215838,11.927417,1.412556,0.40018899999999996,10.868757
50,2,121,47783,60152,1476425,0.00021584804292597656,0.00021584804292597656,0.00021584804292597656,41696,41696,41696,41705,548,500,517,False,False,False,0.8885377644583108,0.0,0.0,0.00021600000000000002,0.00021600000000000002,0.00021600000000000002,3.184431,1.9707240000000001,15.880913,1.8310400000000002,0.687887,14.382045999999999
50,4,1,27330,35725,843819,0.010296010163500513,0.010296010163500513,0.010296010163500513,777,777,777,785,97,89,95,False,False,False,0.5297109403391983,0.0,0.0,0.010296,0.010296,0.010296,0.61545,0.42662100000000003,2.148127,0.255544,0.041053,1.550222
50,4,6,27169,35404,836337,0.002771752226112615,0.002771752226112615,0.002771752226112615,8298,8298,8298,8321,164,152,154,False,False,False,0.7341087268307958,0.0,0.0,0.0027719999999999997,0.0027719999999999997,0.0027719999999999997,1.265308,0.9101290000000001,3.479618,0.402009,0.11355499999999999,2.511406
50,4,11,24303,33282,786541,0.0010100225304871242,0.0010878010869558655,0.0010100225304871242,12871,12870,12871,12884,192,194,183,False,False,False,0.8239312018753269,0.0,0.0,0.00101,0.001088,0.00101,1.144087,0.926391,3.7445169999999997,0.41785600000000006,0.150319,2.844479
50,4,16,23414,31210,738021,0.00011823592002591893,0.00011823592002591893,0.00011823592002591893,25373,25373,25373,25376,368,379,368,False,False,False,0.9456308191276317,0.0,0.0,0.000118,0.000118,0.000118,1.365084,0.908423,6.276404,0.7399399999999999,0.352296,5.56726
50,4,21,26416,34749,820723,3.36473754990499e-05,3.36473754990499e-05,3.36473754990499e-05,59440,59440,59440,59442,182,253,204,False,False,False,0.9158843125031843,0.0,0.0,3.4e-05,3.4e-05,3.4e-05,1.025404,0.870957,3.933654,0.43354799999999993,0.264712,3.2059990000000003
50,4,26,25574,32140,760041,0.0,0.0,0.0,54,54,54,54,56,77,57,True,True,True,0.9999999999608977,0.0,0.0,0.0,0.0,0.0,0.638818,0.361052,1.338515,0.246182,0.04195,0.8441790000000001
50,4,31,27075,34241,808787,0.0,0.0,0.0,3061,3061,3061,3061,108,144,132,True,True,True,0.9999999999630655,0.0,0.0,0.0,0.0,0.0,1.01187,0.7900560000000001,3.019879,0.315684,0.105028,2.163691
50,4,36,28133,34529,815843,0.001482304982877242,0.001482304982877242,0.001482304982877242,10794,10794,10794,10810,279,283,294,False,False,False,0.8791810329193764,0.0,0.0,0.001482,0.001482,0.001482,1.508694,1.006337,5.605257,0.661933,0.246074,4.69648
50,4,41,27060,33240,785665,0.0012394986910712487,0.0013774104676871394,0.0012394986910712487,21783,21780,21783,21810,217,228,202,False,False,False,0.8589430893991521,0.0,0.0,0.001239,0.001377,0.001239,1.706276,1.4080190000000001,4.42261,0.519482,0.225334,3.0994490000000003
50,4,46,24596,33658,795549,8.998470258031478e-05,0.00011248340867191212,8.998470258031478e-05,44452,44451,44452,44456,337,381,356,False,False,False,0.9305578142409108,0.0,0.0,9e-05,0.00011200000000000001,9e-05,1.343075,0.951903,6.030094999999999,0.722827,0.39327399999999996,5.357926
50,4,51,26383,32139,759991,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999620968,0.9999999999688851,0.9999999999986842,1.0,1.0,1.0,0.017985,0.001818,0.171053,0.0,0.0,0.0
50,4,56,25637,30337,717627,0.0650557608725695,0.0650557608725695,0.0650557608725695,538,538,538,573,130,111,114,False,False,False,0.5408589148285345,0.0,0.0,0.06505599999999999,0.06505599999999999,0.06505599999999999,0.752768,0.486191,2.104593,0.288921,0.052879999999999996,1.5556379999999999
50,4,61,32269,36176,854129,0.010445859859304638,0.012121985438149822,0.010445859859304638,7850,7837,7850,7932,272,267,245,False,False,False,0.7383556973956938,0.0,0.0,0.010445999999999999,0.012121999999999999,0.010445999999999999,1.67095,1.20177,5.206331,0.7466119999999999,0.23921900000000001,4.109521
50,4,66,22483,26737,633099,0.0009940357848586586,0.0013835444673857304,0.0009940357848586586,23138,23129,23138,23161,296,295,303,False,False,False,0.855579771344768,0.0,0.0,0.0009939999999999999,0.001384,0.0009939999999999999,1.489575,1.104179,4.880688,0.5671649999999999,0.238592,3.903928
50,4,71,26462,33243,785815,0.0008211143693088295,0.0009620122478326539,0.0008211143693088295,42625,42619,42625,42660,221,220,226,False,False,False,0.8181165444479587,0.0,0.0,0.0008210000000000001,0.000962,0.0008210000000000001,1.188552,0.872705,4.341366000000001,0.511872,0.194635,3.51559
50,4,76,30958,37655,888911,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999676982,0.9999999999734431,0.999999999998875,1.0,1.0,1.0,0.031664,0.0,0.20751399999999998,0.0,0.0,0.0
50,4,81,30726,35125,829731,0.03974895314332734,0.03974895314332734,0.03974895314332734,478,478,478,497,142,118,121,False,False,False,0.5807134023113742,0.0,0.0,0.039749,0.039749,0.039749,1.193537,0.8432440000000001,2.856482,0.413959,0.08922999999999999,1.936447
50,4,86,28952,31125,736219,0.013925570211373866,0.01771297744582121,0.013925570211373866,8330,8299,8330,8446,295,308,307,False,False,False,0.7322119369738805,0.0,0.0,0.013926,0.017713,0.013926,1.5422770000000001,1.0610190000000002,5.270125,0.6962079999999999,0.25998699999999997,4.37995
50,4,91,30339,34713,820147,0.0014691478936679169,0.001771045292873975,0.0014691478936679169,26546,26538,26546,26585,131,150,137,False,False,False,0.8394146148245026,0.0,0.0,0.001469,0.001771,0.001469,1.7507099999999998,1.426099,3.6528650000000003,0.43175600000000003,0.113318,2.171776
50,4,96,28841,34945,825627,0.00041739545229420506,0.0004969388565442993,0.00041739545229420506,50312,50308,50312,50333,283,308,272,False,False,False,0.8816961963565169,0.0,0.0,0.000417,0.0004969999999999999,0.000417,1.437646,0.950118,5.174012,0.706549,0.273608,4.376237000000001
50,4,101,26774,30883,730239,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999626503,0.9999999999676197,0.9999999999986305,1.0,1.0,1.0,0.022606,0.000154,0.173691,0.0,0.0,0.0
50,4,106,30089,32229,762043,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999667653,0.999999999968972,0.9999999999986877,1.0,1.0,1.0,0.026525999999999997,0.00055,0.158212,0.0,0.0,0.0
50,4,111,31822,34300,810513,0.007365382693972944,0.008067729075629752,0.007164892021927663,10047,10040,10049,10121,237,263,232,False,False,False,0.812016843667525,0.0,0.0,0.007365000000000001,0.008068,0.007165,2.113038,1.457458,4.906579,0.717417,0.24074,3.5718010000000002
50,4,116,25465,28734,680317,0.00694504730710561,0.007557331473629837,0.006857638882936078,11519,11512,11520,11599,171,201,168,False,False,False,0.7316316512573481,0.0,0.0,0.006945000000000001,0.0075569999999999995,0.0068579999999999995,2.000514,1.579067,3.7448629999999996,0.42678299999999997,0.149265,2.23678
50,4,121,26270,31402,742725,0.0012621481756648794,0.001472816023618576,0.0013042746544495647,23769,23764,23768,23799,227,249,226,False,False,False,0.8635706128335147,0.0,0.0,0.0012619999999999999,0.0014730000000000001,0.0013039999999999998,1.4407379999999999,1.091623,4.214807,0.518289,0.22146300000000002,3.248614
100,2,1,222939,264900,13117901,0.007543753749113597,0.007543753749113597,0.007543753749113597,3314,3314,3314,3339,480,475,488,False,False,False,0.5632616993860955,0.0,0.0,0.0075439999999999995,0.0075439999999999995,0.0075439999999999995,8.373887,3.4229160000000003,122.47800900000001,5.7360430000000004,0.737364,115.02496299999999
100,2,6,217611,256862,12719919,0.0006852891265222265,0.0006852891265222265,0.0006852891265222265,30644,30644,30644,30665,835,837,880,False,False,False,0.6954611669414897,0.0,0.0,0.000685,0.000685,0.000685,15.057001999999999,6.019424,217.389025,9.619882,1.419814,208.031527
100,2,11,191272,248532,12307584,0.00010650648090802032,0.00011715837681146465,0.00010650648090802032,93891,93890,93891,93901,1231,1146,1229,False,False,False,0.8458530260527111,0.0,0.0,0.00010700000000000001,0.000117,0.00010700000000000001,21.340061,11.576065,299.887086,12.77052,3.234104,287.224115
100,2,16,192589,262351,12991675,0.00028700306613569493,0.0003013575439694358,0.0002678644031996468,209057,209054,209061,209117,1375,1319,1413,False,False,False,0.8889500438712026,0.0,0.0,0.00028700000000000004,0.000301,0.000268,24.801264,14.682257,349.947592,15.277163,5.985583999999999,336.758124
100,2,21,188505,284792,14102454,6.771308872014151e-05,7.426645493283764e-05,6.771308872014151e-05,457814,457811,457814,457845,1367,1404,1344,False,False,False,0.8933715286019289,0.0,0.0,6.8e-05,7.4e-05,6.8e-05,21.569074,14.462929,363.915378,14.407035,7.5279940000000005,352.315886
100,2,26,246057,281658,13947422,0.2105262880886463,0.35294112456748167,0.2105262880886463,76,68,76,92,321,259,256,False,False,False,0.40576776925506786,0.0,0.0,0.21052600000000002,0.352941,0.21052600000000002,6.845072999999999,1.796734,67.68101999999999,4.832281,0.305035,60.853944999999996
100,2,31,229232,264018,13074242,0.0003143418465113227,0.0003143418465113227,0.0003143418465113227,12725,12725,12725,12729,818,794,795,False,False,False,0.6407177008417642,0.0,0.0,0.000314,0.000314,0.000314,14.330537,4.688178,200.113522,10.174563000000001,1.207243,192.009326
100,2,36,211826,252748,12516377,0.0017145382232939392,0.002068782600642068,0.0017145382232939392,56575,56555,56575,56672,1052,919,1054,False,False,False,0.7840444515744807,0.0,0.0,0.001715,0.002069,0.001715,20.951184,10.512754,252.854436,12.13766,2.64175,240.57722900000002
100,2,41,243409,294397,14577952,0.0010598432945540103,0.0012114328979236785,0.0010598432945540103,237771,237735,237771,238023,1268,1211,1146,False,False,False,0.8264608128671229,0.0,0.0,0.00106,0.0012109999999999998,0.00106,30.519849,18.763128,323.275581,16.207945000000002,5.237042,305.039577
100,2,46,192749,270876,13413612,8.514583589357845e-05,9.933821824844634e-05,8.514583589357845e-05,422804,422798,422804,422840,1256,1361,1257,False,False,False,0.8957815604703745,0.0,0.0,8.499999999999999e-05,9.9e-05,8.499999999999999e-05,22.789285,14.538765,328.037171,13.867435999999998,6.306326,315.583866
100,2,51,233876,264899,13117801,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999957242,0.9999999999962249,0.9999999999999237,1.0,1.0,1.0,0.148134,0.00599,4.774697,0.0,0.0,0.0
100,2,56,231394,255198,12637652,0.03190848879809655,0.03439951713055821,0.03190848879809655,4983,4971,4983,5142,568,492,571,False,False,False,0.5199789104275825,0.0,0.0,0.031908,0.0344,0.031908,11.82055,4.685308,130.93268500000002,7.161583,0.8324729999999999,122.68366
100,2,61,210064,243141,12040679,0.004865483685248231,0.006017191975751114,0.00484336129167088,45422,45370,45423,45643,1047,1007,1076,False,False,False,0.7821283037513228,0.0,0.0,0.0048649999999999995,0.006017,0.004843,28.079947999999998,18.478355,248.81300499999998,12.103238000000001,3.4180260000000002,229.55212799999998
100,2,66,191876,229227,11352037,0.0015268262581264475,0.0017804295185892328,0.0015268262581264475,126406,126374,126406,126599,1219,1106,1186,False,False,False,0.814666763947473,0.0,0.0,0.001527,0.0017800000000000001,0.001527,23.717514,13.941279999999999,255.947465,13.244364000000001,4.208975,242.48817000000003
100,2,71,199291,263233,13035334,0.0,0.0001069368400436627,9.471432935854829e-05,327331,327296,327300,327331,296,1459,1323,True,False,False,0.03891796418283355,0.0,0.0,0.0,0.00010700000000000001,9.499999999999999e-05,10.726719000000001,12.996796,333.678668,3.8883699999999997,6.9754830000000005,323.573266
100,2,76,225719,249021,12331739,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999955697,0.9999999999959842,0.9999999999999188,1.0,1.0,1.0,0.146596,0.006261,4.3863199999999996,0.0,0.0,0.0
100,2,81,218142,239419,11856541,0.1464646446153454,0.1596423989828557,0.1464646446153454,792,783,792,908,942,767,865,False,False,False,0.6138982864344605,0.0,0.0,0.146465,0.159642,0.146465,22.27444,12.463163,188.779654,10.844794,2.068054,174.540662
100,2,86,243170,259902,12870500,0.017262332205363107,0.0184719188069375,0.017234236468850157,36206,36163,36207,36831,1186,1091,1077,False,False,False,0.6737673232690143,0.0,0.0,0.017262,0.018472,0.017234,26.2057,14.752397,258.306952,14.825307,4.173255999999999,243.47889700000002
100,2,91,213112,244515,12108793,0.003171173951377557,0.0035738269276995647,0.003163433791401368,129605,129553,129606,130016,1144,1112,1130,False,False,False,0.7624816997599267,0.0,0.0,0.003171,0.0035740000000000004,0.003163,30.119484999999997,20.164678,262.336187,13.181991,4.128579,242.433556
100,2,96,193059,247454,12254223,0.00029117809080462826,0.0004250194800427767,0.00029117809080462826,254140,254106,254140,254214,1288,1220,1294,False,False,False,0.8852371554763816,0.0,0.0,0.000291,0.000425,0.000291,21.863619,12.332032,297.480364,14.026653,5.221122,286.655341
100,2,101,221843,242850,12026426,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999954923,0.9999999999958822,0.9999999999999168,1.0,1.0,1.0,0.133642,0.006539,4.093486,0.0,0.0,0.0
100,2,106,238983,255687,12661807,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999958156,0.9999999999960889,0.999999999999921,1.0,1.0,1.0,0.157003,0.005370000000000001,4.176085,0.0,0.0,0.0
100,2,111,256596,267056,13224623,0.006523576538156544,0.007243010136968775,0.006523576538156544,84003,83943,84003,84551,1202,1099,1199,False,False,False,0.7145551762275539,0.0,0.0,0.006523999999999999,0.007243,0.006523999999999999,29.075574,16.933418,281.323645,15.563199,4.1725699999999994,264.258576
100,2,116,224961,250003,12380449,0.001371117565409576,0.0014444892212086351,0.001371117565409576,191085,191071,191085,191347,1148,1119,1111,False,False,False,0.8177817488328297,0.0,0.0,0.001371,0.001444,0.001371,28.958909999999996,18.728614,259.52652,13.878206,4.320145,241.325027
100,2,121,209589,256961,12724870,0.00042156773599851346,0.0004959989418484228,0.00042156773599851346,241954,241936,241954,242056,1328,1324,1350,False,False,False,0.8806139635148762,0.0,0.0,0.00042199999999999996,0.000496,0.00042199999999999996,24.986501,14.491313,317.399951,15.366793,5.720139,304.703725
100,4,1,112536,134900,6551601,0.0055276381631776976,0.0055276381631776976,0.0055276381631776976,1990,1990,1990,2001,279,227,286,False,False,False,0.5009952370752382,0.0,0.0,0.005528,0.005528,0.005528,5.512599,3.906969,39.718715,2.049789,0.251758,33.925397
100,4,6,110413,130862,6355659,0.0,0.0,0.0,16893,16893,16893,16893,486,518,521,True,True,True,0.9999999999909431,0.0,0.0,0.0,0.0,0.0,11.304888,8.081091,72.681461,3.541898,0.802784,63.221429
100,4,11,100517,126832,6160517,0.001673440114416798,0.0017133521931479154,0.001633531216057705,50196,50194,50198,50280,529,487,546,False,False,False,0.7245341583938585,0.0,0.0,0.001673,0.001713,0.001634,18.113322,15.756189000000001,80.39299799999999,3.335095,0.931132,63.915116000000005
100,4,16,107113,133551,6485987,0.0014077599359325946,0.0014259504821505559,0.0013531922621602768,110104,110102,110110,110259,850,832,816,False,False,False,0.7822859970238694,0.0,0.0,0.001408,0.001426,0.001353,18.418454999999998,14.343024,120.973175,5.711021,2.315976,107.06647
100,4,21,110615,144592,7020952,4.2124951027969916e-05,4.633764132785408e-05,4.2124951027969916e-05,237389,237388,237389,237399,973,987,957,False,False,False,0.9258418840037442,0.0,0.0,4.2e-05,4.6e-05,4.2e-05,14.663960999999999,11.073006,132.943356,6.756844,3.4346059999999996,123.578015
100,4,26,123229,143058,6946736,0.0,0.0,0.0,141,141,141,141,180,174,194,True,True,True,0.999999999991885,0.0,0.0,0.0,0.0,0.0,4.500290000000001,2.533318,28.913675,1.743844,0.204483,24.13405
100,4,31,114954,134418,6528146,0.007062146882680584,0.007062146882680584,0.007062146882680584,7080,7080,7080,7130,373,370,391,False,False,False,0.581267289519449,0.0,0.0,0.007062000000000001,0.007062000000000001,0.007062000000000001,7.799347999999999,4.920478,53.524879000000006,2.855506,0.4785,46.903108
100,4,36,109320,128948,6263239,0.00224222532666876,0.00224222532666876,0.00224222532666876,30773,30773,30773,30842,546,536,539,False,False,False,0.7800219538896815,0.0,0.0,0.002242,0.002242,0.002242,16.724816,13.260132999999998,73.88236500000001,3.9631480000000003,1.13849,59.867664000000005
100,4,41,130517,149297,7248951,0.0009117577102266108,0.0009673096896706144,0.0009117577102266108,126130,126123,126130,126245,696,724,686,False,False,False,0.8289801328499048,0.0,0.0,0.0009119999999999999,0.000967,0.0009119999999999999,16.972607999999997,13.211905999999999,99.74248100000001,5.418938,2.034072,86.755705
100,4,46,109781,137776,6690731,0.0001639896868633333,0.00016854572371399404,0.0001639896868633333,219526,219525,219526,219562,934,982,926,False,False,False,0.866169920105791,0.0,0.0,0.000164,0.000169,0.000164,13.164001999999998,9.591509,125.055278,6.261225,3.227725,116.920975
100,4,51,117088,134899,6551501,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999914595,0.999999999992587,0.9999999999998473,1.0,1.0,1.0,0.08416900000000001,0.00645,2.261293,0.0,0.0,0.0
100,4,56,116036,130098,6318851,0.019198940684545047,0.019198940684545047,0.019198940684545047,3021,3021,3021,3079,424,356,415,False,False,False,0.5503550622173261,0.0,0.0,0.019199,0.019199,0.019199,7.443183,4.127991000000001,53.440222,3.357303,0.515496,47.903803
100,4,61,109904,124141,6029989,0.00798226163758022,0.008388788058726039,0.00798226163758022,24805,24795,24805,25003,694,719,703,False,False,False,0.7274985441773958,0.0,0.0,0.007982,0.008389,0.007982,20.582689000000002,17.156522,93.019367,4.970836,1.808083,76.078727
100,4,66,103097,117427,5705019,0.0017660823874834676,0.001913537541852961,0.0017660823874834676,67947,67937,67947,68067,612,633,600,False,False,False,0.7810702542190261,0.0,0.0,0.001766,0.0019140000000000001,0.001766,20.877138000000002,17.836894,81.253618,4.327105,1.576649,63.347787
100,4,71,110391,134033,6509442,0.0003925612571104819,0.0004101458361168479,0.0003925612571104819,170674,170671,170674,170741,882,901,910,False,False,False,0.8248136170446431,0.0,0.0,0.000393,0.00041,0.000393,13.582089000000002,9.395882,118.27953799999999,6.354582,2.691188,109.81470900000001
100,4,76,113047,127021,6169519,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999911542,0.9999999999921273,0.9999999999998379,1.0,1.0,1.0,0.10626500000000001,0.005613,2.047315,0.0,0.0,0.0
100,4,81,110587,122319,5941820,0.09151193512583641,0.09151193512583641,0.09151193512583641,754,754,754,823,691,595,602,False,False,False,0.6352645428428725,0.0,0.0,0.091512,0.091512,0.091512,16.46023,12.319158,74.058904,5.168933999999999,1.417297,61.553509
100,4,86,125225,132402,6430475,0.01556456937290606,0.016619452305656538,0.01527725385926195,21202,21180,21208,21532,792,774,774,False,False,False,0.6653703333945669,0.0,0.0,0.015565,0.016619,0.015277,17.809623000000002,13.129575,97.61470600000001,6.237483,2.0203029999999997,84.596357
100,4,91,112708,124915,6067797,0.0019551727066454373,0.0020687505310640246,0.0019551727066454373,70582,70574,70582,70720,822,854,891,False,False,False,0.8078131099761525,0.0,0.0,0.001955,0.002069,0.001955,19.099507,15.193294,112.614099,5.987707,2.456384,98.251233
100,4,96,104698,126254,6132411,0.0006064190579836628,0.0006813366176742211,0.0005989279189801061,133571,133561,133572,133652,881,871,896,False,False,False,0.8173413054612568,0.0,0.0,0.000606,0.000681,0.000599,12.783737,8.832431,106.96875700000001,6.104456,2.672804,99.284872
100,4,101,112075,124050,6025838,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999910775,0.9999999999919388,0.999999999999834,1.0,1.0,1.0,0.07774199999999999,0.006876,1.940765,0.0,0.0,0.0
100,4,106,123001,130287,6327853,0.0,0.0,0.0,0,0,0,0,0,0,0,True,True,True,0.9999999999918701,0.9999999999923247,0.9999999999998419,1.0,1.0,1.0,0.094341,0.005657,1.829609,0.0,0.0,0.0
100,4,111,131890,135956,6602762,0.005427321090306478,0.005621473168060275,0.005427321090306478,46616,46607,46616,46869,927,915,965,False,False,False,0.726522101745951,0.0,0.0,0.005427,0.005621,0.005427,17.171115,11.773447,120.231254,7.285796,2.465998,108.954103
100,4,116,118051,127603,6198025,0.002068680181840073,0.002118038794380987,0.002068680181840073,101514,101509,101514,101724,801,807,822,False,False,False,0.7546992401525214,0.0,0.0,0.002069,0.002118,0.002069,16.040072,11.996727,102.527288,5.944851,2.174627,91.04243100000001
100,4,121,112883,130961,6360610,0.0007210426903732146,0.000736729079579537,0.0007210426903732146,127593,127591,127593,127685,895,916,874,False,False,False,0.8305945093518902,0.0,0.0,0.000721,0.000737,0.000721,17.231247,12.985413000000001,114.358246,6.317202,2.70273,102.40914599999999


==> data/results_tue2019_summary.csv <==
n,m,first_size_graph_max_AF,first_size_graph_max_TI,first_size_graph_max_ATI,first_size_graph_mean_AF,first_size_graph_mean_TI,first_size_graph_mean_ATI,gap_max_AF,gap_max_TI,gap_max_ATI,gap_mean_AF,gap_mean_TI,gap_mean_ATI,opt_sum_AF,opt_sum_TI,opt_sum_ATI,reduction_max_AF,reduction_max_TI,reduction_max_ATI,reduction_mean_AF,reduction_mean_TI,reduction_mean_ATI,tot_lb_max_AF,tot_lb_max_TI,tot_lb_max_ATI,tot_lb_mean_AF,tot_lb_mean_TI,tot_lb_mean_ATI
40,2,39047,48893,955523,32001.84,40469.88,791286.92,0.33924611221183787,0.33924611221183787,0.33924611221183787,0.0204467302166149,0.020956601850356547,0.020442099059381668,7.0,5.0,7.0,0.9999999999743898,0.9999999999795471,0.9999999999989534,0.8152982062715128,0.1599999999963391,0.1599999999998127,1.0749440000000001,0.472354,6.51538,0.5784332799999999,0.2092144,3.67094472
40,4,20441,25173,468670,17106.4,21218.68,396156.04,0.09999999814814818,0.10614524942001398,0.09191176301632789,0.00774172694254729,0.008437550837085328,0.007412688959933828,7.0,6.0,7.0,0.9999999999510787,0.9999999999602749,0.9999999999978663,0.8640016710099601,0.15999999999295395,0.15999999999962206,0.330841,0.143921,1.8260060000000002,0.17934795999999997,0.056655760000000006,0.8029530800000002
50,2,61796,73255,1797423,51556.72,63780.84,1565283.64,0.04246575284293489,0.04246575284293489,0.04246575284293489,0.0063611428890179315,0.006801386642694126,0.006341471564772856,6.0,5.0,5.0,0.9999999999838177,0.9999999999863491,0.9999999999994437,0.8185396785248666,0.15999999999748385,0.15999999999989747,2.009227,0.698604,16.631505999999998,1.18380572,0.3616478,9.768229679999997
50,4,32269,37655,888911,27381.6,33116.84,782738.36,0.0650557608725695,0.0650557608725695,0.0650557608725695,0.0066196748942240966,0.006945229598748519,0.0066098439895268925,6.0,6.0,6.0,0.9999999999676982,0.9999999999734431,0.999999999998875,0.8404845649304146,0.1599999999951568,0.15999999999979508,0.7466119999999999,0.39327399999999996,5.56726,0.42962144,0.16026128,2.6738949199999995
100,2,256596,294397,14577952,217914.56,257988.0,12775704.48,0.2105262880886463,0.35294112456748167,0.2105262880886463,0.017447872489769013,0.023958303333786415,0.017448577184823254,5.0,4.0,4.0,0.9999999999958156,0.9999999999962249,0.9999999999999237,0.7577478822267638,0.1599999999993672,0.1599999999999872,16.207945000000002,7.5279940000000005,352.315886,9.96460104,3.193643119999999,203.56446264
100,4,131890,149297,7248951,113987.04,131464.0,6384977.24,0.09151193512583641,0.09151193512583641,0.09151193512583641,0.006649042758544196,0.006736905353841236,0.006633471429553033,6.0,6.0,6.0,0.999999999991885,0.999999999992587,0.9999999999998473,0.8044575677357412,0.1599999999987591,0.15999999999997447,7.285796,3.4346059999999996,123.578015,4.1477425199999995,1.4928434,66.78098424

